FlexCloud: Direct, Modular Georeferencing and Drift-Correction of Point Cloud Maps

Current software stacks for real-world applications of autonomous driving leverage map information to ensure reliable localization, path planning, and motion prediction. An important field of research is the generation of point cloud maps, referring to the topic of simultaneous localization and mapping (SLAM). As most recent developments do not include global position data, the resulting point cloud maps suffer from internal distortion and missing georeferencing, preventing their use for map-based localization approaches. Therefore, we propose FlexCloud for an automatic georeferencing of point cloud maps created from SLAM. Our approach is designed to work modularly with different SLAM methods, utilizing only the generated local point cloud map and its odometry. Using the corresponding GNSS positions enables direct georeferencing without additional control points. By leveraging a 3D rubber-sheet transformation, we can correct distortions within the map caused by long-term drift while maintaining its structure. Our approach enables the creation of consistent, globally referenced point cloud maps from data collected by a mobile mapping system (MMS). The source code of our work is available at https://github.com/TUMFTM/FlexCloud.

==> fig/data/kitti_combined_al.txt <==
-0.30321 2.20987 -1.23238 2.54838
0.818543 4.02743 -1.17915 2.8177
1.96049 5.95027 -1.11899 1.93867
3.1375 8.02436 -1.04992 1.79228
4.3301 10.157 -1.00339 1.70284
5.56593 12.3744 -0.933917 1.66479
6.81377 14.6783 -0.857941 1.61009
8.09086 17.0407 -0.791835 1.55963
9.39655 19.4569 -0.711743 1.50378
10.7205 21.9237 -0.647095 1.47494
12.0642 24.4049 -0.582179 1.41441
13.4204 26.9284 -0.517361 1.35568
14.8499 29.4912 -0.465553 1.32216
16.2702 32.1018 -0.386487 1.27281
17.2172 33.88 -0.338303 1.17026
18.1494 35.6602 -0.299047 1.08444
19.574 38.3122 -0.235886 0.99182
20.9712 40.9416 -0.18084 0.92184
21.9044 42.7173 -0.149218 0.895026
23.2714 45.3498 -0.0790009 0.882241
24.6306 47.9046 -0.0195078 0.841405
25.9802 50.4585 0.0463082 0.828085
27.3271 52.9926 0.0793848 0.832433
28.5942 55.4719 0.142492 0.821412
29.8019 57.8946 0.182957 0.839836
30.965 60.1825 0.249117 0.766879
32.058 62.3935 0.284923 0.79148
33.0944 64.4715 0.345442 0.807319
34.026 66.4001 0.370049 0.807886
35.1857 68.7408 0.453393 0.875687
36.2084 70.801 0.51424 0.850083
37.2094 72.6043 0.589608 0.878474
38.5011 74.4773 0.619052 0.871923
39.8994 75.9593 0.64165 0.80092
41.979 76.9085 0.66002 0.833517
44.273 77.0552 0.66435 0.934906
46.5655 76.555 0.702657 1.02974
48.8668 75.6975 0.636359 0.969095
51.0618 74.6141 0.64393 0.967808
52.9782 73.5157 0.636954 1.00281
55.1771 72.2438 0.641734 1.01808
56.969 71.1901 0.646997 1.04917
58.8964 70.0535 0.628692 1.08756
60.9773 68.9317 0.621476 1.10747
63.1537 67.8 0.637605 1.15381
65.3369 66.692 0.647969 1.14838
67.5303 65.5423 0.670071 1.17443
69.6942 64.4303 0.708825 1.12405
71.9023 63.2465 0.725774 1.18608
73.9793 62.0685 0.728462 1.17845
76.0216 60.8561 0.747498 1.17677
78.0178 59.5789 0.745698 1.19281
79.8783 58.2661 0.74882 1.19797
81.6678 56.9068 0.764635 1.24132
83.3836 55.6005 0.766495 1.24476
84.9721 54.3348 0.758599 1.25881
86.9328 52.8309 0.767221 1.2522
88.7535 51.6019 0.787692 1.29589
90.7315 50.7107 0.780792 1.25881
92.7574 50.3024 0.797703 1.19775
94.7576 50.33 0.835603 1.18879
96.9669 51.052 0.836008 1.14168
98.7991 52.3688 0.900454 1.03077
100.46 54.1678 0.897311 0.940179
101.843 55.7185 0.887419 0.877416
103.428 57.3663 0.899159 0.908003
105.198 59.1204 0.895286 0.886898
106.629 60.5457 0.913634 0.923035
108.125 62.0601 0.931846 0.959439
109.671 63.6605 0.949199 0.961587
111.288 65.3364 0.966833 1.00899
112.952 67.0488 0.990032 1.02027
114.684 68.876 1.00667 0.994765
116.406 70.7171 1.04141 1.01946
118.155 72.6102 1.0561 1.01557
119.959 74.4569 1.07473 1.03035
121.771 76.3279 1.10508 1.05922
123.569 78.1542 1.11077 1.0615
125.348 79.9664 1.16958 1.05171
127.084 81.8017 1.17986 1.05153
128.806 83.5657 1.22116 1.07785
130.508 85.4137 1.26163 1.10764
132.176 87.2263 1.27498 1.12482
133.815 88.9921 1.32355 1.16444
135.393 90.827 1.32875 1.13712
136.996 92.6867 1.34832 1.19788
138.542 94.5574 1.37184 1.25057
140.037 96.5059 1.39254 1.26986
141.5 98.4976 1.41049 1.29709
142.947 100.523 1.41626 1.31976
144.336 102.562 1.45357 1.37985
145.709 104.639 1.42759 1.34473
147.084 106.703 1.44619 1.40248
148.401 108.798 1.4336 1.42976
149.727 110.951 1.42668 1.462
151.013 113.064 1.4407 1.51594
152.238 115.353 1.42147 1.51436
153.414 117.594 1.45932 1.60402
154.613 119.837 1.41882 1.57091
155.792 122.092 1.42071 1.57462
157.009 124.365 1.42421 1.56227
158.152 126.651 1.46133 1.5761
159.286 128.919 1.47336 1.59501
160.419 131.151 1.48608 1.60858
161.523 133.32 1.51651 1.65352
162.628 135.452 1.48702 1.75856
163.591 137.434 1.52088 1.82528
164.527 139.292 1.54308 1.83202
165.759 141.671 1.54779 1.79413
167.029 143.915 1.57675 1.82399
168.403 146.114 1.60635 1.83745
169.765 148.312 1.5867 1.85311
171.115 150.55 1.61465 1.91542
172.15 152.326 1.59878 1.89053
173.162 154.084 1.57198 1.88847
174.216 155.916 1.5557 1.88844
175.264 157.74 1.53865 1.85854
176.293 159.553 1.5374 1.84795
177.349 161.363 1.5088 1.84349
178.324 163.152 1.52029 1.87269
179.613 165.458 1.52064 1.85182
180.747 167.52 1.48992 1.85908
181.593 169.461 1.48281 1.86199
182.163 171.401 1.52699 1.90724
182.393 173.792 1.58 1.99073
181.947 175.95 1.55569 1.96291
181.011 177.815 1.51909 1.9782
179.616 179.382 1.49637 2.02237
177.693 180.684 1.46414 1.98565
175.823 181.659 1.43539 1.9686
173.721 182.716 1.41184 1.98556
171.351 183.967 1.39987 2.01296
169.368 185.036 1.39931 2.15499
167.241 186.198 1.3852 2.24127
164.926 187.446 1.39557 2.33837
162.591 188.728 1.38748 2.34606
160.265 190.014 1.38575 2.41476
157.91 191.265 1.36441 2.43924
155.554 192.504 1.35707 2.50378
153.264 193.674 1.34829 2.51342
150.906 194.846 1.35637 2.54523
148.62 196.006 1.36488 2.52185
146.395 197.216 1.35987 2.51095
144.199 198.383 1.37099 2.50215
141.994 199.557 1.36661 2.47721
139.836 200.678 1.3557 2.40507
137.67 201.757 1.35213 2.38972
135.516 202.814 1.35127 2.38594
133.404 203.776 1.34497 2.36426
131.387 204.716 1.33672 2.3329
129.484 205.598 1.33419 2.31058
127.143 206.721 1.33686 2.27589
125.01 207.779 1.32184 2.28013
123.148 208.757 1.30799 2.27683
121.231 209.838 1.3256 2.26091
119.444 210.918 1.30178 2.2118
117.712 212.03 1.29597 2.14931
116.032 213.432 1.30351 2.07605
114.824 215.104 1.34562 2.06837
114.295 217.158 1.3496 2.0832
114.412 219.405 1.2989 2.10121
114.92 221.411 1.29382 2.08641
115.884 223.636 1.28946 2.11558
117.056 225.982 1.2758 2.07438
118.064 227.855 1.27727 2.07441
119.181 229.856 1.25902 2.0712
120.348 231.959 1.24463 2.08481
121.542 234.175 1.24137 2.09992
122.83 236.471 1.21998 2.06897
124.166 238.892 1.20148 2.10256
125.542 241.413 1.20284 2.11386
126.987 244.027 1.16988 2.08752
127.943 245.786 1.17709 2.08925
128.926 247.602 1.16458 2.07894
129.916 249.431 1.16017 2.06185
130.901 251.255 1.13832 2.06901
131.886 253.107 1.16126 2.08218
132.905 255.003 1.16181 2.07186
133.874 256.892 1.14476 2.07735
134.849 258.763 1.16113 2.07503
135.821 260.594 1.14103 2.04514
136.777 262.44 1.15334 2.04737
137.731 264.271 1.14078 2.05994
138.71 266.123 1.14577 2.054
139.64 267.962 1.13083 2.02866
140.585 269.748 1.14 2.02254
141.53 271.578 1.12813 2.07951
142.481 273.425 1.10723 2.0713
143.403 275.214 1.09235 2.03051
144.362 277.017 1.09572 2.01107
145.328 278.849 1.07699 2.03718
146.294 280.684 1.06578 2.01632
147.284 282.574 1.03971 1.99814
148.277 284.444 1.01309 2.00994
149.282 286.343 1.01959 2.01236
150.307 288.253 0.976206 1.94602
151.32 290.148 0.98252 1.921
152.335 292.03 0.953455 1.92351
153.356 293.933 0.946516 1.91377
154.37 295.825 0.916731 1.87624
155.394 297.711 0.904645 1.85362
156.403 299.568 0.877013 1.87198
157.38 301.385 0.846596 1.82093
158.364 303.23 0.831479 1.79932
159.305 305.007 0.800454 1.74771
160.686 307.642 0.768261 1.73169
162.024 310.205 0.718114 1.70938
163.327 312.716 0.691764 1.72406
164.538 315.061 0.644863 1.70051
165.732 317.29 0.621232 1.71037
166.806 319.32 0.595016 1.66788
167.792 321.18 0.579427 1.65672
168.973 323.373 0.538601 1.6144
169.997 325.242 0.534522 1.62959
170.906 327.392 0.50042 1.59313
171.465 329.569 0.488143 1.56678
171.471 331.758 0.453025 1.56031
170.929 334.014 0.36818 1.52206
169.937 335.764 0.338003 1.50774
168.488 337.228 0.325935 1.46082
166.593 338.212 0.33149 1.24269
164.444 339.08 0.302005 1.07818
162.09 340.13 0.247312 1.01865
160.171 341.04 0.28101 1.05877
158.15 341.945 0.277321 1.06168
156.027 342.987 0.26803 1.08623
153.838 344.061 0.261831 1.06819
151.457 345.295 0.225407 1.05356
149.078 346.558 0.20215 1.06072
146.606 347.864 0.164224 1.08989
144.169 349.199 0.136872 1.10462
141.717 350.486 0.109775 1.11236
139.275 351.76 0.0847349 1.11618
136.827 353.024 0.0526467 1.12778
134.369 354.216 0.0146106 1.12526
131.959 355.419 -0.00734934 1.13123
129.539 356.605 -0.0271055 1.12935
127.113 357.798 -0.0502409 1.07947
124.758 359.021 -0.0798503 1.08326
122.443 360.263 -0.121631 1.08474
120.139 361.53 -0.141134 1.10491
117.85 362.812 -0.175637 1.11784
115.649 364.111 -0.211086 1.13764
113.611 365.336 -0.237365 1.14314
111.729 366.459 -0.250922 1.14651
109.995 367.477 -0.263277 1.18213
107.914 368.623 -0.273475 1.12602
105.778 369.691 -0.291077 1.16514
103.692 370.715 -0.322042 1.14008
101.478 371.709 -0.312301 1.17014
99.1843 372.713 -0.314546 1.12712
97.3329 373.518 -0.300329 1.14741
95.3766 374.391 -0.360312 1.18762
93.3698 375.282 -0.39346 1.14505
91.1687 376.329 -0.470315 1.20333
88.933 377.405 -0.505909 1.17322
86.5104 378.572 -0.574586 1.20886
84.0565 379.876 -0.59521 1.15094
81.5209 381.32 -0.605841 1.2262
78.9442 382.824 -0.644014 1.29175
77.2161 383.838 -0.66859 1.3831
75.4804 384.847 -0.685427 1.38967
73.7451 385.858 -0.741723 1.40691
71.1853 387.325 -0.744321 1.38963
69.4079 388.289 -0.772197 1.40306
66.8248 389.684 -0.798022 1.4189
64.2484 391.06 -0.821664 1.44636
61.6398 392.453 -0.863729 1.52547
59.102 393.737 -0.89741 1.49548
56.5065 395.069 -0.94169 1.57819
53.9494 396.349 -0.986181 1.61827
51.4435 397.601 -1.04814 1.64729
48.9932 398.851 -1.08932 1.59675
46.5345 400.109 -1.15208 1.6664
44.1974 401.309 -1.21289 1.67675
41.9679 402.46 -1.27897 1.71144
39.8901 403.565 -1.30593 1.73517
37.9528 404.593 -1.37577 1.8116
35.6337 405.767 -1.38953 1.82952
33.4872 406.813 -1.428 1.87669
31.4119 407.597 -1.46558 1.8894
29.2799 408.132 -1.49544 1.90827
27.1891 408.215 -1.51435 1.89702
25.1215 407.776 -1.52159 1.90034
23.2317 406.763 -1.53815 1.80883
21.596 405.284 -1.55535 1.71995
20.2462 403.343 -1.57531 1.58197
18.8613 401.149 -1.5732 1.54252
17.9028 399.339 -1.56014 1.49217
16.9101 397.405 -1.5195 1.47344
15.9108 395.317 -1.48419 1.4546
14.8623 393.073 -1.46616 1.46866
13.8183 390.791 -1.41924 1.43054
12.7245 388.352 -1.37889 1.42887
11.5682 385.866 -1.32592 1.39057
10.3797 383.321 -1.29582 1.40042
9.14769 380.774 -1.27614 1.42321
7.96326 378.24 -1.26233 1.37994
6.72375 375.709 -1.26719 1.37865
5.49201 373.201 -1.2428 1.34087
4.23794 370.649 -1.2216 1.32107
2.89542 368.121 -1.22246 1.3418
1.54999 365.549 -1.21842 1.35609
0.240392 362.976 -1.21343 1.33329
-1.0621 360.448 -1.19552 1.25612
-2.34107 357.953 -1.16383 1.21895
-3.64852 355.453 -1.1518 1.21841
-4.97303 352.998 -1.12529 1.2013
-6.28771 350.539 -1.10524 1.18473
-7.61893 348.086 -1.08874 1.18808
-8.91359 345.577 -1.05331 1.20267
-10.1911 343.035 -1.06034 1.23006
-11.4867 340.505 -0.99646 1.21149
-12.8147 337.904 -0.98301 1.19006
-14.1196 335.333 -0.977703 1.16921
-15.4797 332.73 -0.976695 1.18075
-16.8789 330.095 -0.984376 1.23219
-18.2461 327.457 -0.987438 1.26078
-19.5848 324.822 -1.01286 1.2814
-20.943 322.172 -0.96807 1.29622
-21.824 320.375 -0.989862 1.28513
-23.1308 317.711 -0.980743 1.26757
-24.0446 315.908 -0.895083 1.26198
-24.9235 314.073 -0.915564 1.25762
-26.2481 311.373 -0.912724 1.27374
-27.5661 308.725 -0.864108 1.26282
-28.9173 306.074 -0.850136 1.30427
-30.2162 303.488 -0.813345 1.29731
-31.5262 300.939 -0.817421 1.33038
-32.8014 298.546 -0.813941 1.33823
-33.9832 296.206 -0.779116 1.34659
-35.1312 293.978 -0.753263 1.35235
-36.264 291.871 -0.734908 1.37415
-37.3569 289.935 -0.721452 1.39895
-38.3719 288.15 -0.71386 1.37663
-39.5929 286.042 -0.694184 1.44978
-40.5568 284.158 -0.679543 1.54167
-41.3821 281.927 -0.667606 1.64694
-41.6568 279.786 -0.625665 1.6621
-41.4451 277.497 -0.642075 1.7232
-40.7281 275.536 -0.592647 1.82646
-39.5327 273.637 -0.570674 1.81579
-37.775 271.991 -0.533533 1.67185
-35.6116 270.616 -0.549098 1.37348
-33.2537 269.215 -0.522101 1.24378
-31.3941 268.064 -0.480466 1.2606
-29.4412 266.883 -0.432313 1.2715
-27.376 265.67 -0.393778 1.2312
-25.2746 264.455 -0.355663 1.21632
-23.023 263.237 -0.313811 1.21687
-20.7285 261.942 -0.283221 1.217
-18.3659 260.654 -0.249617 1.27386
-15.9657 259.369 -0.209067 1.28997
-13.5254 258.147 -0.191768 1.27226
-11.1035 256.977 -0.183641 1.26899
-8.67815 255.845 -0.140555 1.29295
-6.28968 254.729 -0.135623 1.29428
-3.89705 253.598 -0.0871236 1.37484
-1.60434 252.536 -0.0568736 1.40265
0.546362 251.482 -0.0190757 1.4141
2.5196 250.465 0.0258707 1.44603
4.32542 249.521 0.0599131 1.45267
6.53205 248.276 0.135105 1.50822
8.63529 247.034 0.167492 1.55363
10.7211 245.782 0.221628 1.62442
12.8149 244.556 0.21234 1.67543
14.9666 243.545 0.257249 1.74501
17.2117 242.761 0.301707 1.84013
19.4919 242.434 0.323875 1.8912
21.624 242.579 0.322548 1.86328
23.6476 243.096 0.358775 1.82988
25.5374 244.052 0.402572 1.75481
27.1023 245.346 0.415882 1.68365
28.4583 246.823 0.42812 1.67198
30.139 248.638 0.440058 1.72966
31.7504 250.245 0.472456 1.86402
33.5193 251.278 0.51879 2.09967
35.6991 251.89 0.497643 2.29764
37.9425 251.787 0.527732 2.55036
39.9261 251.207 0.522198 2.7248
42.101 250.448 0.527063 2.75581
44.1301 249.528 0.55721 2.81527
46.3394 248.44 0.584264 2.86759
48.1609 247.517 0.581288 2.87495
50.1154 246.552 0.596214 2.87175
52.1628 245.51 0.62993 2.9536
54.254 244.416 0.647473 3.0293
56.3959 243.266 0.658558 3.1066
58.5963 242.061 0.680092 3.21095
60.8905 240.818 0.733629 3.30607
63.2103 239.548 0.765741 3.35955
65.5883 238.278 0.792337 3.33487
67.9165 237.092 0.849099 3.30535
70.2693 235.872 0.861706 3.22586
72.5916 234.697 0.926613 3.26131
74.8947 233.527 0.923376 3.25849
77.1594 232.389 0.981571 3.28279
79.3912 231.275 1.00935 3.25779
81.5823 230.179 1.02652 3.24056
83.7629 229.096 1.06308 3.25814
85.8981 228.063 1.08127 3.28664
87.9315 227.099 1.10863 3.34763
89.8531 226.179 1.15701 3.45528
91.7388 225.286 1.18381 3.52104
93.5936 224.394 1.19322 3.59209
95.8806 223.249 1.23649 3.74044
97.8796 222.233 1.26037 3.79466
100.003 221.073 1.29247 3.88265
101.984 219.84 1.32193 3.94367
103.664 218.565 1.32187 3.877
105.082 216.932 1.31589 3.98524
105.958 214.936 1.33873 3.94021
106.247 212.57 1.33914 3.98055
105.88 210.078 1.35328 3.99472
105.119 207.759 1.36682 4.01051
104.308 205.907 1.37234 4.00387
103.306 203.941 1.36096 3.99234
102.167 201.872 1.37609 3.98227
100.951 199.613 1.34914 3.9706
99.6267 197.235 1.33013 3.97193
98.2045 194.734 1.31976 3.97914
97.2122 192.991 1.32306 3.96511
96.2146 191.192 1.32431 3.94686
95.2383 189.333 1.3121 3.90867
94.2371 187.432 1.31909 3.94923
93.2129 185.485 1.32604 3.91903
92.193 183.507 1.33135 3.88842
91.1887 181.517 1.34282 3.91667
90.1456 179.482 1.34982 3.89051
89.1187 177.431 1.36037 3.8609
88.0794 175.393 1.37518 3.81745
87.0129 173.29 1.37705 3.88165
85.9406 171.192 1.37825 3.85289
84.8802 169.058 1.37172 3.81878
83.7879 166.961 1.36437 3.75717
82.6603 164.774 1.33809 3.82572
81.5231 162.597 1.32768 3.80983
80.3541 160.407 1.31083 3.7889
79.1698 158.205 1.2909 3.84101
77.989 155.966 1.28615 3.81763
76.7693 153.687 1.27197 3.81222
75.5628 151.447 1.26348 3.7724
74.3408 149.157 1.26472 3.84597
73.112 146.851 1.23897 3.79977
71.8693 144.526 1.23211 3.79436
70.6585 142.264 1.22432 3.71815
69.4071 139.938 1.23131 3.79124
68.2012 137.627 1.23482 3.72658
66.9479 135.279 1.21407 3.67386
65.73 132.95 1.19694 3.69785
64.5383 130.672 1.19176 3.64644
63.3131 128.299 1.18325 3.64832
62.1566 126.082 1.17305 3.54011
60.9494 123.744 1.14996 3.59993
59.7678 121.462 1.12554 3.55205
58.5764 119.206 1.07743 3.47925
57.4366 116.946 1.04817 3.37825
56.2974 114.744 1.01543 3.37204
55.1832 112.563 1.00318 3.28849
54.1093 110.413 0.974694 3.20029
53.0549 108.362 0.945259 3.17749
52.0197 106.367 0.927797 3.10085
51.0256 104.431 0.91778 3.03976
50.0398 102.551 0.906044 2.98048
49.0969 100.769 0.894596 3.00029
47.7464 98.2558 0.893145 2.87814
46.526 95.96 0.888007 2.80964
45.3648 93.8307 0.853264 2.75913
44.3642 91.8755 0.831273 2.6948
43.539 90.0373 0.805869 2.65813
42.8707 87.6977 0.803052 2.62937
42.672 85.4055 0.800268 2.58035
42.9401 83.1988 0.754924 2.54219
43.625 81.1768 0.713271 2.49372
44.7547 79.402 0.697613 2.38574
46.551 77.7681 0.660585 2.09226
48.6554 76.3958 0.638835 1.85229
50.6533 75.1732 0.64837 1.7923
52.7301 73.8727 0.641179 1.74096
54.4458 72.7737 0.650341 1.74257
56.2458 71.5879 0.633108 1.75489
58.1775 70.3881 0.629198 1.73891
60.2784 69.206 0.62573 1.726
62.5643 67.9972 0.631018 1.75803
64.9313 66.8886 0.658934 1.72911
67.2983 65.7457 0.673743 1.73843
69.6601 64.5826 0.710487 1.7734
71.9204 63.3204 0.722934 1.81394
74.1006 62.0015 0.735603 1.85501
76.2415 60.6045 0.733797 1.87348
78.3336 59.1588 0.747517 1.88872
80.4616 57.676 0.763443 1.89727
82.6639 56.1352 0.779346 1.90484
84.8927 54.6159 0.791196 1.89004
87.1536 53.1153 0.792464 1.82657
89.3443 51.5612 0.812936 1.8251
91.416 49.8951 0.82746 1.81208
93.3063 48.0921 0.847232 1.8263
95.1012 46.1901 0.847273 1.83356
96.8283 44.1716 0.8751 1.88497
98.5309 42.0724 0.767191 1.86776
100.2 40.0248 0.762986 1.8715
101.968 37.8951 0.750734 1.85531
103.676 35.7214 0.716612 1.84344
105.323 33.445 0.679963 1.82704
106.887 31.0273 0.718954 1.81265
108.468 28.492 0.691352 1.799
109.562 26.8082 0.691959 1.82226
111.141 24.3087 0.701552 1.80572
112.705 21.8489 0.708 1.71652
114.158 19.3145 0.6783 1.68877
115.451 16.7941 0.641827 1.6502
116.629 14.2147 0.635954 1.64534
117.673 11.6085 0.605574 1.62234
118.585 8.96952 0.577897 1.63968
119.454 6.4232 0.557918 1.63812
120.305 4.04171 0.526621 1.6136
121.141 1.88123 0.516982 1.58884
121.927 -0.0418581 0.502291 1.5501
122.676 -1.92876 0.493165 1.4911
123.403 -3.80838 0.468103 1.46295
124.109 -5.6899 0.452596 1.46439
124.813 -7.61084 0.419765 1.45641
125.513 -9.6216 0.400567 1.45964
126.273 -11.732 0.324562 1.44858
127.102 -13.839 0.299517 1.4483
128.039 -15.9708 0.262885 1.41748
129.032 -18.1812 0.169438 1.36779
130.052 -20.5071 0.125191 1.34372
131.099 -22.9546 0.104476 1.30102
132.178 -25.4997 0.0512076 1.29132
133.283 -28.1171 -0.0206453 1.26684
134.42 -30.8317 -0.0886976 1.28203
135.554 -33.5213 -0.149177 1.29473
136.655 -36.2082 -0.253784 1.26754
137.776 -38.9005 -0.313725 1.28063
138.95 -41.5195 -0.39694 1.27256
140.102 -44.1219 -0.433908 1.26714
141.223 -46.7268 -0.559074 1.26211
142.311 -49.3433 -0.601378 1.28478
143.38 -51.9205 -0.67913 1.21477
144.432 -54.4012 -0.721846 1.19512
145.44 -56.8119 -0.79654 1.21636
146.349 -59.0655 -0.81128 1.21491
147.157 -61.2013 -0.849451 1.2596
147.827 -63.0998 -0.868662 1.26719
148.709 -65.4156 -0.910342 1.30979
149.887 -67.4548 -0.955365 1.21453
151.319 -69.2013 -0.963965 1.17566
153.067 -70.7422 -0.982559 1.1504
155.041 -72.0841 -0.99783 1.15819
157.191 -73.357 -1.05586 1.13465
159.443 -74.7813 -1.09936 1.21293
161.173 -75.8814 -1.12222 1.21811
162.981 -77.0504 -1.15104 1.21687
164.776 -78.3051 -1.18593 1.25748
166.591 -79.6123 -1.19459 1.2894
168.438 -80.9014 -1.21712 1.29215
170.348 -82.2121 -1.23806 1.30205
172.237 -83.5356 -1.28187 1.32292
174.164 -84.8714 -1.32905 1.33581
176.111 -86.2427 -1.37211 1.35569
178.073 -87.6458 -1.37191 1.35895
180.099 -89.1042 -1.4044 1.39177
182.112 -90.5586 -1.45229 1.37035
184.194 -92.0937 -1.46308 1.42015
186.271 -93.5534 -1.50926 1.42978
188.316 -94.9801 -1.51269 1.40358
190.432 -96.4743 -1.56532 1.49928
192.535 -97.9126 -1.57941 1.48804
194.653 -99.422 -1.63516 1.54953
196.778 -100.934 -1.66541 1.56728
198.927 -102.482 -1.7143 1.63949
201.099 -103.993 -1.78237 1.66816
203.321 -105.541 -1.82815 1.66754
205.522 -107.116 -1.88111 1.70624
207.765 -108.713 -1.93567 1.77303
209.96 -110.291 -2.00067 1.80698
212.11 -111.873 -2.03297 1.83645
214.253 -113.419 -2.06385 1.88379
216.4 -114.954 -2.13906 1.99769
218.507 -116.441 -2.13428 2.00718
220.618 -117.893 -2.17719 2.05085
222.633 -119.322 -2.20335 2.10118
224.619 -120.656 -2.27247 2.18371
226.465 -121.917 -2.3105 2.21992
228.222 -123.128 -2.34549 2.25798
229.849 -124.301 -2.35617 2.32532
231.854 -125.835 -2.39414 2.44312
233.608 -127.389 -2.44252 2.54451
235.102 -128.782 -2.49448 2.52352
236.515 -130.229 -2.53944 2.52097
238.084 -131.59 -2.57496 2.55489
240.063 -132.366 -2.60542 2.53362
242.179 -132.503 -2.62981 2.47941
244.245 -131.763 -2.63942 2.5773
245.946 -130.347 -2.67239 2.42196
247.463 -128.828 -2.68026 2.26667
249.126 -126.981 -2.66723 2.25791
250.374 -125.297 -2.6291 2.2171
251.716 -123.464 -2.64035 2.29328
252.986 -121.449 -2.57886 2.20131
254.372 -119.287 -2.55444 2.15142
255.879 -116.998 -2.51769 2.13629
257.491 -114.684 -2.49688 2.12504
259.112 -112.347 -2.4497 2.05854
260.824 -109.943 -2.40229 2.05043
262.553 -107.506 -2.39636 2.04007
264.287 -105.041 -2.32111 1.99249
265.443 -103.39 -2.31713 1.97999
266.59 -101.717 -2.28752 1.93516
267.768 -100.035 -2.29301 1.96487
268.913 -98.3785 -2.30018 1.92637
270.07 -96.6922 -2.26858 1.86922
271.244 -95.03 -2.23555 1.83539
272.399 -93.3513 -2.23033 1.86292
273.562 -91.6825 -2.19543 1.80888
274.726 -90.0205 -2.22027 1.81893
275.94 -88.3905 -2.22042 1.82661
277.128 -86.7341 -2.17945 1.75367
278.334 -85.0573 -2.19208 1.76538
279.498 -83.3741 -2.19268 1.73045
280.636 -81.6964 -2.14683 1.69849
281.781 -80.0195 -2.13196 1.69319
282.925 -78.3295 -2.10045 1.64768
284.066 -76.6718 -2.09092 1.62645
285.204 -75.0147 -2.08139 1.63782
286.395 -73.3638 -2.05071 1.60462
287.53 -71.708 -2.02853 1.56979
288.717 -70.0553 -2.04181 1.60013
290.434 -67.6028 -1.96755 1.49284
291.605 -65.9787 -1.95881 1.54706
292.813 -64.3306 -1.9632 1.559
294.583 -61.948 -1.92212 1.48899
295.816 -60.3447 -1.90126 1.48058
297.7 -58.005 -1.90049 1.49595
298.983 -56.4687 -1.87149 1.46506
300.863 -54.2008 -1.87947 1.47253
302.783 -51.973 -1.87069 1.49773
304.638 -49.7649 -1.84323 1.4807
306.453 -47.5564 -1.847 1.48651
308.216 -45.363 -1.81066 1.49163
309.971 -43.2346 -1.82852 1.55729
311.582 -41.2135 -1.80921 1.52746
313.215 -39.2643 -1.82202 1.54667
314.766 -37.4659 -1.8344 1.54819
316.258 -35.7844 -1.83277 1.53919
317.671 -34.2865 -1.82446 1.52447
319.423 -32.5409 -1.82899 1.57117
321.035 -31.0099 -1.84526 1.56126
322.626 -29.438 -1.83175 1.58107
323.981 -27.738 -1.85883 1.59471
325.036 -25.8297 -1.84367 1.58223
325.619 -23.668 -1.77881 1.88523
325.733 -21.4179 -1.74423 2.00984
325.261 -19.0472 -1.74319 1.80358
324.245 -16.7342 -1.69693 1.50746
323.109 -15.0295 -1.66556 1.5362
321.944 -13.2678 -1.62378 1.54573
320.74 -11.3901 -1.59439 1.57522
319.426 -9.38636 -1.544 1.59415
318.06 -7.25719 -1.50625 1.61646
316.671 -5.00481 -1.43767 1.61416
315.251 -2.65769 -1.37303 1.6137
313.796 -0.211338 -1.34437 1.64938
312.308 2.25842 -1.26556 1.58651
310.841 4.78307 -1.19523 1.61864
309.488 7.33177 -1.12692 1.58393
308.23 9.92542 -1.05154 1.52572
307.05 12.5655 -0.993522 1.48001
305.902 15.2512 -0.924118 1.39552
304.676 17.9596 -0.90647 1.35796
303.375 20.6093 -0.859816 1.18899
302.02 23.275 -0.788657 1.09505
300.608 25.9116 -0.736576 1.04065
299.13 28.4983 -0.696061 0.973479
297.59 31.0664 -0.644818 0.940178
296.039 33.5724 -0.600206 0.895759
294.45 36.0657 -0.534934 0.825247
292.936 38.5289 -0.465043 0.787414
291.398 40.9903 -0.397335 0.770826
289.974 43.4319 -0.352511 0.773683
288.533 45.8113 -0.272647 0.682117
287.109 48.1731 -0.256391 0.710606
285.742 50.4047 -0.198039 0.692677
284.411 52.5595 -0.136786 0.696813
283.185 54.5432 -0.0744758 0.682711
281.975 56.3898 -0.0368615 0.671316
280.86 58.0972 -0.0115321 0.66301
279.566 60.1387 0.0686267 0.642883
278.467 61.8581 0.109655 0.639274
277.31 63.8439 0.143147 0.639724
276.366 65.8317 0.135032 0.556452
275.643 67.7294 0.143138 0.442557
274.979 69.6401 0.210559 0.52924
274.265 71.5714 0.264253 0.533889
273.379 73.7474 0.232651 0.560804
272.282 76.0971 0.240833 0.535002
271.361 77.9384 0.288856 0.437295
270.297 79.8427 0.306826 0.413487
269.153 81.8661 0.350173 0.436321
267.965 83.8998 0.354586 0.418044
266.69 86.0124 0.355209 0.429125
265.406 88.2057 0.384748 0.580131
264.081 90.4812 0.41159 0.552353
262.719 92.7437 0.439005 0.580721
261.397 95.0335 0.441367 0.602608
260.081 97.2812 0.467107 0.623396
258.777 99.5207 0.488573 0.65451
257.484 101.745 0.52785 0.684334
256.235 103.84 0.567473 0.70664
255.061 105.804 0.612287 0.730655
253.966 107.55 0.649198 0.731943
252.594 109.615 0.674303 0.719953
251.105 111.45 0.739454 0.77314
249.435 113 0.79827 0.777511
247.597 114.309 0.885286 0.876283
245.566 115.459 0.854927 0.827289
243.344 116.592 0.866873 0.850301
241.498 117.511 0.857451 0.878327
239.542 118.496 0.853632 0.902444
237.407 119.53 0.842724 0.912795
235.148 120.664 0.858789 0.933457
232.826 121.896 0.889435 0.953943
230.34 123.184 0.88494 0.970885
227.783 124.597 0.923653 1.05247
225.14 126.034 1.01568 1.12875
223.313 127.009 1.01135 1.11403
221.505 127.979 0.987765 1.16444
219.725 128.925 1.05974 1.19858
217.859 129.858 1.10751 1.21128
216.048 130.814 1.12413 1.2064
214.243 131.728 1.12027 1.25234
211.557 133.091 1.1948 1.31373
209.779 134.006 1.18635 1.29187
207.156 135.342 1.21442 1.32658
204.566 136.692 1.31461 1.3921
201.991 138.032 1.33437 1.34991
199.446 139.372 1.38962 1.39488
196.895 140.711 1.42457 1.43295
194.425 141.99 1.45513 1.4766
192.028 143.156 1.47351 1.47653
189.784 144.273 1.50212 1.47402
187.659 145.31 1.53119 1.49124
185.773 146.255 1.54317 1.47727
183.536 147.492 1.5622 1.476
181.559 148.789 1.54794 1.49593
179.791 150.216 1.54239 1.47602
178.345 151.905 1.54194 1.50287
177.394 153.941 1.48404 1.47183
176.883 156.181 1.5338 1.54636
176.94 158.56 1.48051 1.47989
177.466 161.101 1.51699 1.54539
178.132 163.007 1.52321 1.54209
179.076 164.965 1.52298 1.57274
180.109 166.957 1.50164 1.5945
181.202 168.972 1.51043 1.63326
182.342 171.053 1.47699 1.60741
183.545 173.186 1.47428 1.61053
184.778 175.387 1.52299 1.55213
186.004 177.711 1.54972 1.55158
187.227 180.1 1.50708 1.53262
188.489 182.537 1.51551 1.53267
189.831 185.116 1.51354 1.54414
191.226 187.743 1.46815 1.53435
192.164 189.543 1.46843 1.51616
193.15 191.387 1.4398 1.52589
194.118 193.248 1.43221 1.4976
195.097 195.119 1.41867 1.46239
196.092 197.035 1.4164 1.44071
197.101 198.96 1.40628 1.51729
198.084 200.874 1.35135 1.4722
199.048 202.735 1.35593 1.43346
200.051 204.636 1.3286 1.4135
200.997 206.507 1.3591 1.46484
201.972 208.428 1.31432 1.43058
202.915 210.316 1.3074 1.41606
203.856 212.187 1.32345 1.48455
204.82 214.051 1.30915 1.44874
205.769 215.903 1.27188 1.41177
206.722 217.759 1.27992 1.42288
207.664 219.59 1.27087 1.46988
208.609 221.445 1.24155 1.45762
209.58 223.255 1.22098 1.4523
210.49 225.056 1.19762 1.4157
211.438 226.884 1.20188 1.49738
212.332 228.731 1.1358 1.46411
213.654 231.434 1.10763 1.48455
214.94 234.13 1.07143 1.4663
216.193 236.847 1.07771 1.48146
217.008 238.686 1.05216 1.46797
218.148 241.443 1.06615 1.48949
218.895 243.304 1.03132 1.46431
220.058 245.994 1.00976 1.43963
220.865 247.826 0.995393 1.41876
221.698 249.68 0.941763 1.39881
222.975 252.413 0.915057 1.42305
223.872 254.205 0.88312 1.43948
224.811 256.008 0.845696 1.42199
225.734 257.821 0.817017 1.39573
226.668 259.651 0.81399 1.39656
227.631 261.461 0.786442 1.43718
229.024 264.138 0.725635 1.4084
230.001 265.945 0.715991 1.43751
231.412 268.577 0.671465 1.44695
232.79 271.156 0.608358 1.45535
234.124 273.621 0.563125 1.46317
235.39 275.969 0.548802 1.39282
236.626 278.206 0.525959 1.38425
237.879 280.271 0.469725 1.37396
239.06 282.215 0.425637 1.41819
240.145 283.961 0.409649 1.42822
241.195 285.683 0.390577 1.42728
242.223 287.432 0.385409 1.43062
243.457 289.775 0.340906 1.37792
244.306 291.65 0.29771 1.35793
245.106 293.608 0.282699 1.30953
245.977 295.703 0.228785 1.28641
246.926 297.9 0.171007 1.26137
247.97 300.198 0.12412 1.24752
249.169 302.587 0.0719417 1.24778
250.475 305.066 0.045793 1.24461
251.926 307.631 -0.0108128 1.26007
252.956 309.379 -0.031639 1.26425
254.035 311.184 -0.0810085 1.28184
255.07 313.029 -0.123694 1.25149
256.145 314.919 -0.185896 1.34322
257.193 316.812 -0.226295 1.33388
258.205 318.669 -0.230514 1.28852
259.239 320.584 -0.280814 1.30751
260.243 322.489 -0.319998 1.39063
261.237 324.389 -0.377094 1.3907
262.219 326.255 -0.399537 1.37941
263.173 328.125 -0.45358 1.44793
264.151 329.987 -0.521739 1.45936
265.127 331.795 -0.53331 1.42524
266.093 333.668 -0.606493 1.45246
267.046 335.496 -0.62663 1.52661
268.017 337.284 -0.666627 1.54978
268.969 339.057 -0.706345 1.58415
270.32 341.604 -0.752869 1.64548
271.552 344.027 -0.792408 1.68283
272.704 346.399 -0.85212 1.7672
273.716 348.587 -0.903503 1.77311
274.628 350.728 -0.939847 1.80606
275.433 352.74 -0.986289 1.86401
276.287 355.054 -1.03782 1.83372
277.112 357.024 -1.06129 1.83414
278.433 359.087 -1.1485 1.98489
280.207 360.296 -1.15942 1.96635
282.249 360.746 -1.21035 1.87474
284.277 360.534 -1.25067 1.96578
286.488 359.622 -1.25584 1.98713
288.377 358.687 -1.30711 1.99655
290.506 357.566 -1.31637 1.9821
292.817 356.322 -1.35312 2.00119
294.73 355.365 -1.35609 1.99885
296.684 354.345 -1.36595 1.95828
298.837 353.266 -1.38581 1.9755
301.118 352.139 -1.42089 2.01916
303.469 350.973 -1.44363 1.95225
305.906 349.762 -1.44083 1.95937
308.38 348.477 -1.46155 1.96855
310.917 347.165 -1.46588 1.96764
313.549 345.835 -1.50282 2.01988
316.18 344.499 -1.52293 2.05018
318.816 343.162 -1.53283 2.09013
321.445 341.792 -1.55811 2.13357
324.044 340.45 -1.57802 2.14449
326.648 339.112 -1.61985 2.1895
329.207 337.773 -1.65228 2.13175
331.724 336.474 -1.63291 2.11562
334.263 335.158 -1.63772 2.16507
336.749 333.872 -1.66072 2.18783
339.201 332.619 -1.64423 2.20288
341.656 331.387 -1.65521 2.26887
344.083 330.234 -1.67299 2.2898
346.56 329.163 -1.70397 2.33865
348.994 328.205 -1.76859 2.38179
351.485 327.299 -1.78789 2.40322
353.998 326.439 -1.86251 2.44164
356.461 325.673 -1.89208 2.43144
358.947 324.963 -1.97198 2.50982
361.44 324.312 -1.99031 2.52533
363.891 323.791 -2.07411 2.59119
366.445 323.306 -2.12528 2.69448
368.835 322.883 -2.17071 2.67704
371.323 322.536 -2.23014 2.74969
373.777 322.244 -2.26443 2.78259
376.24 322.045 -2.28749 2.80662
378.65 321.893 -2.33599 2.87739
381.031 321.789 -2.35047 2.91903
383.454 321.779 -2.4253 3.0672
385.753 321.832 -2.43133 3.11231
387.918 321.947 -2.51045 3.18581
389.924 322.099 -2.54259 3.23373
392.326 322.269 -2.57525 3.26685
394.393 322.385 -2.66265 3.39457
396.457 322.294 -2.66694 3.42729
398.634 321.945 -2.76771 3.46083
400.583 321.112 -2.76108 3.40554
402.327 319.602 -2.78686 3.37424
403.579 317.644 -2.79808 3.33394
404.432 315.458 -2.83393 3.36762
404.968 313.457 -2.83478 3.38318
405.35 311.293 -2.83456 3.35281
405.737 308.884 -2.84432 3.35541
406.125 306.283 -2.81277 3.2926
406.483 303.46 -2.82927 3.27138
406.868 300.479 -2.81693 3.23585
407.136 298.476 -2.80398 3.19612
407.367 296.452 -2.78158 3.15862
407.634 294.455 -2.77065 3.16775
407.902 292.456 -2.74748 3.13216
408.175 290.456 -2.73404 3.0964
408.466 288.424 -2.71778 3.07271
408.909 285.491 -2.70205 3.03913
409.2 283.499 -2.68156 3.05504
409.65 280.542 -2.65233 3.02204
410.082 277.597 -2.63535 2.97099
410.522 274.68 -2.61194 2.95644
410.944 271.763 -2.59957 2.95515
411.364 268.884 -2.57843 2.91282
411.849 265.974 -2.59243 2.91008
412.166 263.963 -2.58199 2.88425
412.524 261.923 -2.5825 2.92313
412.862 259.903 -2.59416 2.90003
413.206 257.81 -2.60316 2.90216
413.541 255.721 -2.59858 2.90278
413.881 253.598 -2.58747 2.91133
414.219 251.486 -2.5972 2.93538
414.563 249.401 -2.5903 2.93548
414.919 247.328 -2.58838 2.9372
415.279 245.282 -2.574 2.91853
415.658 243.238 -2.56567 2.90792
416.015 241.189 -2.55323 2.8919
416.529 238.278 -2.53709 2.84327
417.028 235.482 -2.52405 2.91963
417.45 232.893 -2.52358 3.1626
417.744 230.54 -2.50928 3.26428
417.943 228.452 -2.48998 3.19649
417.902 225.954 -2.47015 2.89587
417.371 223.721 -2.40183 2.6435
416.227 221.832 -2.37015 2.55965
414.576 220.406 -2.30702 2.45035
412.486 219.399 -2.23822 2.36746
410.107 218.729 -2.19309 2.29508
407.632 218.397 -2.174 2.21668
405.611 218.415 -2.16344 2.1646
403.437 218.613 -2.1276 2.08018
401.165 219.032 -2.09652 2.02762
398.785 219.631 -2.05445 1.97012
396.295 220.346 -2.0192 1.88137
393.661 221.284 -1.99586 1.82704
390.968 222.341 -1.94822 1.7328
389.078 223.171 -1.90109 1.69582
387.179 223.986 -1.85724 1.67235
385.224 224.859 -1.80472 1.6356
383.237 225.756 -1.74711 1.59814
381.241 226.678 -1.69224 1.56338
379.238 227.579 -1.64266 1.53514
377.22 228.544 -1.58532 1.51683
375.208 229.505 -1.52761 1.49405
373.133 230.455 -1.48036 1.47213
371.081 231.451 -1.43737 1.46273
369.023 232.463 -1.38458 1.45597
367.03 233.477 -1.32553 1.43151
364.996 234.492 -1.2878 1.42072
363.035 235.507 -1.23757 1.4013
361.029 236.508 -1.20196 1.38256
359.063 237.551 -1.17404 1.37006
357.1 238.554 -1.15144 1.33815
355.138 239.57 -1.12052 1.30949
353.214 240.598 -1.07988 1.31014
351.319 241.584 -1.06754 1.29719
349.381 242.581 -1.02796 1.26327
347.498 243.574 -1.01102 1.27555
345.63 244.553 -0.980897 1.24605
343.801 245.514 -0.9627 1.21399
341.969 246.479 -0.934858 1.17193
340.195 247.435 -0.895469 1.14404
338.422 248.392 -0.846235 1.10632
335.908 249.782 -0.797847 1.07556
333.563 251.126 -0.759274 1.05484
331.4 252.412 -0.718683 1.04267
329.318 253.594 -0.671973 1.03582
327.374 254.579 -0.643118 0.960249
325.532 255.416 -0.621716 0.939602
323.287 256.037 -0.560912 0.797328
321.191 256.072 -0.516029 0.725156
319.25 255.535 -0.459002 0.756178
317.246 254.252 -0.407443 0.848079
315.603 252.346 -0.368519 0.802763
314.273 250.445 -0.368505 0.81982
312.953 248.325 -0.370309 0.773944
311.893 246.56 -0.333272 0.761618
310.776 244.61 -0.313847 0.801482
309.603 242.556 -0.279079 0.795688
308.417 240.265 -0.237026 0.858442
307.104 237.854 -0.193563 0.907858
305.775 235.286 -0.164302 0.948087
304.43 232.61 -0.144836 0.960705
303.483 230.795 -0.134865 0.938587
302.518 228.957 -0.091557 0.912109
301.568 227.079 -0.0739664 0.894857
300.575 225.168 -0.0500492 0.994794
299.602 223.306 -0.00422811 0.937634
298.625 221.364 0.0399637 0.954317
297.659 219.458 0.0842257 1.02907
296.685 217.544 0.125001 1.02128
295.715 215.64 0.149695 1.00301
294.732 213.725 0.187169 1.00725
293.762 211.818 0.234931 1.10246
292.795 209.922 0.222756 1.05828
291.805 208 0.250129 1.05121
290.804 206.095 0.261575 1.00585
289.789 204.15 0.27072 1.07125
288.751 202.199 0.282113 1.03615
287.715 200.215 0.285689 1.00577
286.675 198.231 0.317282 1.05021
285.616 196.213 0.344271 1.00614
284.544 194.164 0.343545 0.97103
283.477 192.122 0.342148 0.912504
282.396 190.017 0.358183 1.01638
281.285 187.953 0.34947 0.956979
280.191 185.86 0.36478 0.933553
279.099 183.754 0.398454 0.91439
277.984 181.632 0.414532 1.01466
276.92 179.575 0.422369 0.958771
275.863 177.481 0.486168 0.963802
274.801 175.424 0.51774 1.0129
273.723 173.32 0.529705 1.01954
272.681 171.257 0.543977 0.996748
271.626 169.201 0.536051 0.963234
270.579 167.159 0.599806 1.05668
269.528 165.096 0.62472 1.03449
268.48 163.058 0.597703 0.985578
267.438 161.058 0.575697 1.04872
266.375 159.069 0.650149 1.07737
265.324 157.077 0.643469 1.03074
264.29 155.063 0.649066 1.03468
263.246 153.087 0.617717 1.11561
262.248 151.155 0.605183 1.08659
261.255 149.23 0.628808 1.07366
260.244 147.328 0.674664 1.06661
259.235 145.423 0.664106 1.1387
258.277 143.567 0.641075 1.12247
257.312 141.773 0.620916 1.11876
255.905 139.176 0.667797 1.16812
254.649 136.748 0.690239 1.15101
253.484 134.414 0.732646 1.16316
252.386 132.209 0.777187 1.19115
251.383 130.178 0.778117 1.18124
250.488 128.36 0.800869 1.17603
249.454 126.193 0.810617 1.13615
248.534 124.378 0.818234 1.10384
247.345 122.56 0.792971 0.986835
245.825 121.131 0.795693 0.921252
244.058 120.15 0.796139 0.825852
241.882 119.571 0.816747 0.804168
239.832 119.495 0.819195 0.81349
237.643 119.843 0.819675 0.819864
235.308 120.57 0.835818 0.86793
233.449 121.318 0.869234 0.893355
231.479 122.256 0.874102 0.91282
229.471 123.321 0.890095 0.893804
227.245 124.559 0.922552 0.950052
224.877 125.866 1.00876 0.961096
222.335 127.25 0.991585 0.970048
219.758 128.675 1.05256 1.04275
217.99 129.655 1.10787 1.12313
215.331 131.061 1.12095 1.08509
213.525 131.99 1.13189 1.17204
210.88 133.405 1.19332 1.21051
208.229 134.745 1.21326 1.22479
205.641 136.081 1.28067 1.255
202.978 137.418 1.33405 1.23002
200.406 138.752 1.36978 1.25035
197.867 140.09 1.41396 1.25403
195.343 141.408 1.43563 1.27411
192.883 142.648 1.46392 1.30767
190.584 143.836 1.47962 1.32349
188.459 144.924 1.51397 1.35412
186.515 145.899 1.52583 1.35468
184.328 147.046 1.5448 1.35779
182.221 148.287 1.54993 1.32912
180.338 149.643 1.54417 1.31838
178.752 151.096 1.54647 1.34173
177.618 152.974 1.50655 1.35484
176.924 155.298 1.508 1.41077
176.827 157.756 1.45308 1.3446
177.111 159.8 1.46426 1.35231
177.712 161.791 1.50159 1.42793
178.56 163.732 1.48701 1.4547
179.555 165.684 1.49299 1.44716
180.553 167.605 1.48941 1.44552
181.373 169.618 1.48128 1.38238
181.987 171.7 1.5273 1.38593
182.099 173.802 1.56085 1.56568
181.608 176.215 1.51337 1.74029
180.437 178.369 1.45606 1.90182
178.718 180.035 1.48221 2.04187
176.977 181.062 1.45669 2.08388
174.981 182.122 1.41225 2.08439
172.672 183.322 1.4119 2.12754
170.761 184.36 1.40609 2.15309
168.683 185.501 1.40249 2.19151
166.501 186.745 1.40011 2.22048
164.145 188.039 1.37978 2.23334
161.636 189.371 1.3892 2.28964
158.98 190.764 1.38653 2.26623
157.155 191.699 1.38053 2.29944
155.239 192.683 1.3623 2.32153
153.343 193.663 1.35933 2.31907
151.38 194.639 1.36356 2.34598
149.425 195.656 1.37091 2.40277
147.497 196.66 1.38758 2.43591
145.602 197.673 1.40295 2.46775
143.678 198.664 1.40972 2.52561
141.751 199.644 1.39331 2.51339
139.853 200.599 1.40288 2.53885
137.961 201.515 1.39583 2.5181
136.111 202.428 1.37972 2.49546
134.285 203.304 1.38076 2.47014
131.655 204.568 1.3765 2.44292
129.175 205.776 1.36278 2.41714
126.902 206.872 1.36911 2.37794
124.836 207.897 1.35219 2.33224
122.981 208.79 1.36455 2.29962
120.914 209.835 1.35354 2.2887
119.065 210.872 1.35443 2.26014
117.285 212.048 1.33673 2.21351
115.707 213.597 1.352 2.22193
114.665 215.616 1.37094 2.21465
114.354 217.624 1.38408 2.28762
114.534 219.655 1.34808 2.29091
115.212 221.939 1.33708 2.34933
116.044 223.848 1.32802 2.36886
117.087 225.862 1.33035 2.39173
118.261 227.958 1.31661 2.38933
119.511 230.259 1.27416 2.35213
120.869 232.695 1.27331 2.38234
122.317 235.35 1.25467 2.39319
123.325 237.204 1.24139 2.38644
124.372 239.138 1.22567 2.41508
125.429 241.098 1.22716 2.44218
126.503 243.135 1.20645 2.39889
127.625 245.207 1.19387 2.41249
128.744 247.311 1.18307 2.45869
129.869 249.472 1.17035 2.44153
131.008 251.605 1.17125 2.4281
132.17 253.804 1.17531 2.44332
133.306 256.009 1.17818 2.45965
134.458 258.207 1.16836 2.43231
135.626 260.432 1.15543 2.42941
136.76 262.638 1.15828 2.42269
137.963 264.863 1.16157 2.4412
139.142 267.082 1.17177 2.41802
140.299 269.333 1.13215 2.35776
141.49 271.542 1.12736 2.36142
142.693 273.814 1.12098 2.39144
143.879 276.057 1.12634 2.36918
145.075 278.29 1.09523 2.32389
146.284 280.556 1.09412 2.36093
147.5 282.843 1.07369 2.35805
148.702 285.116 1.04373 2.34316
149.845 287.323 1.03946 2.32489
151.052 289.591 1.01033 2.32893
152.234 291.857 0.981897 2.31748
153.424 294.098 0.968366 2.33228
154.61 296.313 0.945993 2.31904
155.788 298.51 0.911111 2.32378
156.953 300.681 0.893436 2.32079
158.079 302.846 0.868766 2.29378
159.203 304.964 0.837853 2.25043
160.261 306.996 0.827571 2.26592
161.297 308.962 0.810991 2.25384
162.296 310.895 0.770671 2.20581
163.282 312.803 0.739471 2.20603
164.242 314.633 0.717743 2.17876
165.173 316.405 0.689157 2.14165
166.534 318.883 0.673022 2.12684
167.792 321.168 0.65419 2.11095
168.957 323.292 0.610146 2.11259
169.992 325.119 0.59519 2.08783
171.163 327.295 0.566589 2.06607
172.02 329.356 0.540372 2.06644
172.515 331.466 0.516979 2.11667
172.443 333.476 0.474339 2.09839
171.602 335.826 0.404937 2.16465
170.316 337.436 0.364681 2.19035
168.127 338.716 0.354043 2.06477
166.128 339.496 0.339613 1.95522
163.637 340.414 0.318825 1.93657
161.617 341.165 0.291275 1.89048
159.452 342.042 0.312436 1.87678
157.116 342.948 0.323998 1.82025
154.64 344.085 0.309779 1.81651
152.07 345.337 0.274719 1.79819
150.259 346.247 0.246225 1.80387
148.453 347.145 0.223682 1.83866
146.613 348.055 0.184746 1.80531
144.733 349.025 0.168113 1.79274
142.789 350.01 0.152692 1.78696
140.879 351.01 0.124098 1.80052
138.977 351.992 0.113133 1.75514
136.97 353.023 0.0740028 1.73208
135.047 354.007 0.0535176 1.74057
133.082 355.042 0.0292183 1.73388
131.133 356.018 -0.00311259 1.68302
129.205 356.994 -0.0193632 1.64563
127.256 357.988 -0.0478188 1.68419
125.334 358.935 -0.0616128 1.63693
123.44 359.919 -0.0923356 1.58749
121.556 360.915 -0.11021 1.56373
119.728 361.889 -0.141078 1.55498
117.867 362.887 -0.180773 1.52676
116.099 363.864 -0.20335 1.49514
113.562 365.29 -0.240436 1.48437
111.187 366.646 -0.253731 1.47363
108.897 367.99 -0.277341 1.4762
106.616 369.26 -0.297766 1.47219
104.267 370.401 -0.327587 1.47823
101.881 371.456 -0.304184 1.46972
99.4131 372.51 -0.310159 1.43192
96.8705 373.649 -0.328922 1.32939
94.239 374.86 -0.36288 1.29958
92.3883 375.701 -0.431248 1.32987
90.4962 376.649 -0.509927 1.26467
88.5797 377.617 -0.506926 1.25771
86.5669 378.607 -0.570624 1.19627
84.5552 379.662 -0.599502 1.25291
82.5253 380.777 -0.581676 1.21886
80.4189 381.954 -0.622789 1.18627
78.3645 383.135 -0.662014 1.13849
76.2828 384.324 -0.663865 1.21947
74.2429 385.553 -0.710929 1.18072
72.2226 386.734 -0.760763 1.12254
70.185 387.942 -0.749916 1.21759
68.107 389.068 -0.762266 1.18985
66.0418 390.122 -0.783597 1.13679
63.9909 391.189 -0.808103 1.0912
61.9335 392.282 -0.835928 1.17764
59.8882 393.326 -0.880543 1.14055
57.8768 394.373 -0.895924 1.09643
55.8292 395.429 -0.929236 1.08025
53.7824 396.466 -0.974648 1.17654
51.7513 397.473 -1.00716 1.15753
49.7584 398.449 -1.04479 1.10907
47.7444 399.435 -1.08581 1.19883
45.7518 400.441 -1.12859 1.19873
43.7639 401.405 -1.16973 1.20187
41.8282 402.35 -1.23227 1.16905
39.9061 403.293 -1.28834 1.24477
37.969 404.253 -1.28552 1.24846
36.0552 405.156 -1.33536 1.20967
34.1155 406.08 -1.3535 1.19363
32.1674 407.031 -1.37589 1.28898
30.2588 408.02 -1.4302 1.28164
28.349 409.013 -1.44988 1.25811
26.4243 410.064 -1.45475 1.26828
24.5173 411.14 -1.5118 1.37977
22.5821 412.169 -1.54722 1.35873
20.6574 413.224 -1.59982 1.3489
18.7193 414.287 -1.64257 1.41388
16.7538 415.39 -1.70204 1.42413
14.763 416.551 -1.7607 1.46613
12.78 417.715 -1.8212 1.48658
10.8265 418.88 -1.88017 1.57083
8.87143 420.068 -1.94608 1.5921
6.94551 421.246 -2.01974 1.59849
5.01081 422.411 -2.07867 1.60693
3.08434 423.601 -2.13103 1.70486
1.18975 424.791 -2.18919 1.73442
-0.673886 425.956 -2.23907 1.74224
-2.44735 427.131 -2.30194 1.82339
-4.16961 428.319 -2.36715 1.8726
-5.81371 429.463 -2.4047 1.89212
-8.19031 431.158 -2.50099 1.99747
-10.4011 432.727 -2.51995 1.98881
-12.4977 434.229 -2.6293 2.10361
-14.3625 435.66 -2.72521 2.17696
-15.9535 437.022 -2.74945 2.17415
-17.7227 438.855 -2.82131 2.28162
-19.2554 440.479 -2.88057 2.35815
-20.6751 441.914 -2.9324 2.44764
-22.3076 443.296 -2.99591 2.51927
-23.9907 444.437 -3.03493 2.57709
-25.7798 445.384 -3.08976 2.59554
-27.6413 446.446 -3.13102 2.6282
-29.4264 447.588 -3.20734 2.6871
-31.1427 448.833 -3.26527 2.76238
-32.761 450.172 -3.3252 2.80705
-34.5645 451.55 -3.38021 2.89635
-36.6008 452.45 -3.43248 2.95541
-38.7686 452.78 -3.4883 3.00041
-40.7748 452.659 -3.49407 2.99589
-42.9442 451.929 -3.51775 2.99878
-45.008 450.58 -3.52304 2.89474
-46.6428 449.227 -3.53472 2.86907
-48.3138 447.611 -3.5565 2.86549
-49.9474 445.723 -3.51452 2.81826
-51.5938 443.658 -3.50561 2.81483
-53.2647 441.335 -3.4982 2.80599
-54.4147 439.673 -3.4874 2.79427
-55.6313 437.964 -3.46706 2.77986
-56.8128 436.161 -3.44804 2.73729
-58.0714 434.305 -3.42947 2.7238
-59.3421 432.439 -3.39881 2.68225
-60.6164 430.519 -3.39018 2.6629
-61.8801 428.589 -3.39487 2.6632
-63.2067 426.523 -3.38667 2.63512
-64.5191 424.541 -3.33454 2.54497
-65.7398 422.539 -3.33493 2.53798
-67.0135 420.503 -3.31468 2.56915
-68.2613 418.454 -3.25792 2.5017
-69.5072 416.401 -3.2579 2.49242
-70.6554 414.425 -3.25952 2.49027
-71.8206 412.387 -3.2432 2.46722
-72.9632 410.322 -3.2168 2.42594
-74.0737 408.27 -3.21462 2.41148
-75.1557 406.245 -3.17664 2.37128
-76.2295 404.207 -3.17565 2.36862
-77.2569 402.175 -3.13804 2.32171
-78.2938 400.118 -3.14214 2.32866
-79.2678 398.091 -3.10571 2.29147
-80.2428 396.033 -3.10314 2.27688
-81.2265 393.934 -3.08675 2.26295
-82.1684 391.877 -3.05916 2.24221
-83.1265 389.771 -3.05146 2.24275
-84.046 387.657 -3.02895 2.2276
-84.9874 385.503 -2.99637 2.20869
-85.9133 383.339 -2.99371 2.23106
-86.7971 381.181 -2.96224 2.20077
-87.6913 379.033 -2.94648 2.1773
-88.5839 376.771 -2.94075 2.17934
-89.4397 374.569 -2.92495 2.1809
-90.3076 372.316 -2.90109 2.16291
-91.1656 370.048 -2.88151 2.15004
-91.9859 367.777 -2.86686 2.15584
-92.7483 365.51 -2.86261 2.14747
-93.553 363.143 -2.83269 2.11687
-94.3427 360.789 -2.83209 2.12432
-95.083 358.435 -2.81778 2.13304
-95.7993 356.021 -2.79244 2.12074
-96.5051 353.617 -2.76875 2.10644
-97.1942 351.249 -2.76767 2.12614
-97.8404 348.823 -2.76436 2.13682
-98.4673 346.427 -2.73978 2.11285
-99.053 344.016 -2.70861 2.08627
-99.663 341.587 -2.71079 2.11389
-100.225 339.177 -2.68126 2.09334
-100.79 336.727 -2.65634 2.06905
-101.311 334.312 -2.62615 2.04576
-101.822 331.863 -2.60673 2.04569
-102.335 329.394 -2.60809 2.06069
-102.794 326.986 -2.56653 2.02398
-103.241 324.517 -2.52682 1.99152
-103.658 322.074 -2.53257 2.00115
-104.052 319.666 -2.50437 1.99286
-104.458 317.229 -2.4693 1.95829
-104.818 314.802 -2.44936 1.95034
-105.195 312.366 -2.43215 1.94043
-105.552 309.948 -2.38208 1.88543
-105.902 307.515 -2.37894 1.87805
-106.196 305.117 -2.36664 1.88188
-106.499 302.648 -2.33343 1.85144
-106.756 300.258 -2.3041 1.82022
-106.998 297.822 -2.2924 1.82113
-107.227 295.416 -2.28156 1.82454
-107.446 293.003 -2.2591 1.80092
-107.614 290.605 -2.24669 1.78313
-107.781 288.197 -2.23562 1.76802
-107.932 285.809 -2.22723 1.74979
-108.046 283.426 -2.21768 1.74237
-108.153 281.019 -2.20029 1.71989
-108.236 278.638 -2.20244 1.72729
-108.311 276.27 -2.17697 1.6885
-108.344 273.88 -2.18544 1.67807
-108.37 271.509 -2.18873 1.67354
-108.354 269.053 -2.18436 1.69602
-108.348 266.652 -2.17243 1.74592
-108.322 264.205 -2.16906 1.80299
-108.274 261.743 -2.12765 1.81559
-108.193 259.281 -2.10181 1.83281
-108.096 256.813 -2.08575 1.86178
-107.957 254.319 -2.05014 1.85905
-107.797 251.846 -2.04713 1.87979
-107.598 249.421 -2.01747 1.89949
-107.433 246.946 -2.01119 1.90348
-107.214 244.503 -1.9811 1.88764
-106.975 242.085 -1.9873 1.91561
-106.721 239.668 -1.92749 1.87857
-106.475 237.247 -1.92257 1.89961
-106.199 234.867 -1.90096 1.8938
-105.91 232.445 -1.86439 1.86346
-105.589 230.104 -1.86298 1.87866
-105.258 227.711 -1.84855 1.8629
-104.893 225.309 -1.85931 1.85597
-104.495 222.944 -1.85666 1.84883
-104.084 220.535 -1.84873 1.8263
-103.657 218.126 -1.84876 1.80928
-103.205 215.727 -1.83458 1.79262
-102.731 213.325 -1.83324 1.79491
-102.226 210.876 -1.79506 1.75057
-101.705 208.458 -1.80901 1.75489
-101.142 206.02 -1.78804 1.74851
-100.567 203.594 -1.76088 1.73743
-99.9846 201.159 -1.72064 1.69756
-99.3346 198.689 -1.70374 1.6648
-98.7022 196.195 -1.68121 1.62114
-98.02 193.753 -1.68162 1.62749
-97.3122 191.202 -1.65913 1.59285
-96.589 188.758 -1.62168 1.54536
-95.8149 186.294 -1.60477 1.52528
-95.0564 183.794 -1.58058 1.50106
-94.3018 181.296 -1.57106 1.47463
-93.5071 178.793 -1.5529 1.46936
-92.6985 176.273 -1.52036 1.43545
-91.8815 173.765 -1.51799 1.44845
-91.0972 171.282 -1.52209 1.42478
-90.2631 168.764 -1.5146 1.41131
-89.4908 166.232 -1.5187 1.40884
-88.7503 163.732 -1.50643 1.40115
-87.9605 161.207 -1.50287 1.36231
-87.1891 158.673 -1.49258 1.34589
-86.4049 156.179 -1.50204 1.36266
-85.6755 153.719 -1.48424 1.33144
-84.8924 151.151 -1.46692 1.32912
-84.1623 148.672 -1.45431 1.35606
-83.4072 146.155 -1.42236 1.34287
-82.6366 143.626 -1.42755 1.32231
-81.8597 141.124 -1.4205 1.32232
-81.1009 138.634 -1.40961 1.31015
-80.3276 136.131 -1.40458 1.30858
-79.5507 133.628 -1.40724 1.28223
-78.7743 131.132 -1.39691 1.28559
-77.9985 128.613 -1.38897 1.29086
-77.2318 126.129 -1.36605 1.27136
-76.4681 123.63 -1.3504 1.29053
-75.687 121.125 -1.3502 1.3066
-74.9059 118.632 -1.35337 1.30671
-74.1282 116.161 -1.35671 1.27896
-73.3813 113.7 -1.36971 1.31386
-72.6095 111.183 -1.3786 1.32744
-71.8479 108.727 -1.36385 1.28763
-71.1002 106.243 -1.36939 1.3123
-70.3425 103.766 -1.35011 1.32187
-69.5606 101.248 -1.37931 1.36526
-68.807 98.7693 -1.38259 1.33383
-68.0322 96.2906 -1.39308 1.36206
-67.2574 93.7763 -1.41373 1.40075
-66.4862 91.2691 -1.4231 1.42031
-65.7046 88.7787 -1.43661 1.44757
-64.9167 86.2727 -1.44446 1.5191
-64.1212 83.7631 -1.44124 1.55921
-63.3425 81.2371 -1.45414 1.62657
-62.5488 78.6844 -1.45802 1.6278
-61.7558 76.1539 -1.46276 1.66861
-60.9707 73.6213 -1.47006 1.69775
-60.173 71.1122 -1.49795 1.7253
-59.3917 68.5634 -1.50931 1.76966
-58.6025 66.0471 -1.5186 1.81195
-57.8052 63.5629 -1.54246 1.8747
-56.989 61.0253 -1.5625 1.86771
-56.1978 58.5441 -1.58649 1.92284
-55.4119 56.0327 -1.60254 1.9577
-54.6368 53.5524 -1.63207 2.00958
-53.8622 51.0861 -1.67698 2.0255
-53.0943 48.6432 -1.67883 2.0529
-52.3434 46.1518 -1.71279 2.10432
-51.5899 43.7221 -1.76643 2.12365
-50.8672 41.2834 -1.77767 2.15047
-50.1591 38.8891 -1.79542 2.21508
-49.4323 36.5263 -1.82407 2.27458
-48.7327 34.1197 -1.84692 2.28125
-48.0387 31.8127 -1.86438 2.32545
-47.3519 29.5207 -1.91037 2.38297
-46.679 27.2975 -1.94106 2.43124
-46.0131 25.1538 -1.95749 2.42397
-45.339 23.0626 -1.98297 2.46431
-44.6981 20.9771 -2.0038 2.50843
-44.0874 18.9881 -2.01182 2.51554
-43.4987 17.0719 -2.01787 2.55088
-42.5804 14.3643 -2.05209 2.59144
-41.6893 11.8639 -2.06345 2.60141
-40.7406 9.63034 -2.09031 2.61181
-39.6888 7.47542 -2.10791 2.62286
-38.5415 5.51947 -2.10449 2.60872
-37.1649 3.74485 -2.12688 2.58705
-35.6482 2.21182 -2.10355 2.54494
-33.9765 0.904999 -2.11326 2.53101
-32.168 -0.0509976 -2.05968 2.47202
-30.2634 -0.76595 -2.06778 2.44982
-28.246 -1.07001 -2.02846 2.43261
-25.7202 -1.17024 -1.97205 2.38155
-23.2091 -1.07146 -1.94192 2.36348
-20.6946 -0.951507 -1.87392 2.32395
-18.3188 -0.905731 -1.80214 2.24865
-16.1381 -0.934571 -1.74884 2.19226
-13.7204 -1.02246 -1.66655 2.12742
-11.4758 -1.18448 -1.62114 2.10053
-9.33066 -1.34475 -1.55851 2.02808
-7.30335 -1.21135 -1.5098 1.99683
-5.04523 -0.616983 -1.38923 1.98571
-3.18777 0.272597 -1.34071 2.00561
-1.54719 1.45123 -1.2902 2.04059
0.140888 2.98686 -1.22517 1.99027
1.67659 5.05509 -1.18 1.92904
2.81993 6.89101 -1.10351 1.85331
3.92875 8.90391 -1.04311 1.78655
5.10093 11.0618 -0.994853 1.68883
6.38172 13.3858 -0.922282 1.58775
7.74593 15.808 -0.85162 1.52084
9.13853 18.3424 -0.759534 1.48493
10.5944 20.9601 -0.665118 1.42036
11.5588 22.8016 -0.633929 1.39911
12.5169 24.6306 -0.592773 1.38233
13.4873 26.536 -0.534612 1.31424
14.4755 28.4313 -0.503363 1.25713
15.4723 30.3894 -0.442967 1.20797
16.4389 32.3045 -0.392109 1.20228
17.4397 34.2941 -0.337037 1.17064
18.4297 36.29 -0.296961 1.13128
19.4336 38.2902 -0.241004 1.15736
20.4557 40.2915 -0.196797 1.10323
21.4879 42.2847 -0.17102 1.05677
22.5318 44.2995 -0.121105 1.00527
23.6108 46.314 -0.0726181 1.03929
24.6925 48.3482 -0.0285366 0.991088
25.7928 50.3943 0.0336893 0.933851
26.8966 52.4573 0.0581835 0.892113
27.989 54.5325 0.107757 0.929421
29.1131 56.6361 0.160726 0.891837
30.2069 58.7271 0.214108 0.826135
31.3425 60.8462 0.263178 0.910977
32.4632 62.9546 0.308917 0.869059
33.5782 65.076 0.364774 0.835791
34.6727 67.1412 0.401199 0.772357
35.7921 69.2376 0.472451 0.872607
36.887 71.2865 0.544196 0.822546
37.9886 73.3632 0.611513 0.814548
39.0857 75.4297 0.659026 0.816561
40.1497 77.4547 0.718621 0.896601
41.2244 79.4739 0.733444 0.883324
42.3082 81.4718 0.751382 0.857952
43.4016 83.4623 0.798171 0.846457
44.4768 85.4381 0.839505 0.92712
45.5636 87.4098 0.875314 0.915744
46.6507 89.4031 0.930999 0.919527


==> fig/data/kitti_combined_rs.txt <==
2.22045e-16 1.33227e-15 -2.22045e-16 1.36877e-15
1.09762 1.92951 0.00146844 0.565636
2.21407 3.96909 0.0077863 0.449047
3.36344 6.16837 0.0194399 0.454852
4.52768 8.42872 0.00739325 0.397555
5.73411 10.7782 0.016241 0.242275
6.95136 13.2186 0.0297942 0.117222
8.19709 15.7206 0.0319578 6.09309e-15
9.46511 18.1726 0.0564838 0.0288579
10.7511 20.6754 0.0650864 0.0545757
12.0565 23.1929 0.0733463 0.0647005
13.3738 25.7534 0.0808311 0.073019
14.7632 28.3539 0.0730873 0.0911424
16.1433 31.0024 0.0926032 0.115058
17.0626 32.8061 0.100463 1.85085e-14
17.9724 34.6237 0.109774 0.0785513
19.3634 37.3318 0.12779 0.105397
20.7272 40.0168 0.138206 0.108451
21.6377 41.8299 0.139713 0.105455
22.9716 44.5165 0.165905 0.0483311
24.2983 47.125 0.182052 0.04456
25.6157 49.732 0.204802 1.60276e-14
26.9404 52.2896 0.186072 0.0473484
28.1859 54.7875 0.199704 0.0499892
29.3722 57.2273 0.191696 0.0468021
30.5152 59.5321 0.212239 0.0378068
31.5887 61.7577 0.204082 0.00567727
32.6067 63.8504 0.222979 0.0148403
33.5213 65.79 0.209755 1.95554e-14
34.6419 68.3465 0.265226 0.248519
35.6304 70.5949 0.301626 0.380418
36.5999 72.5682 0.353808 0.504412
37.8574 74.6153 0.355855 0.520357
39.2248 76.2422 0.351156 0.453578
41.272 77.3076 0.334309 0.203295
43.5404 77.5105 0.303694 1.9253e-14
45.8593 77.0382 0.32558 0.161749
48.2248 76.2635 0.234222 0.129395
50.4624 75.2431 0.224213 0.105855
52.4164 74.2029 0.202579 0.114308
54.6526 72.9924 0.19186 0.0922585
56.4789 71.9913 0.184137 0.049553
58.4507 70.9221 0.149454 7.55033e-15
60.533 69.8147 0.141135 0.0155332
62.7109 68.6986 0.155764 0.0549933
64.8951 67.6048 0.164553 0.0498505
67.0902 66.4716 0.185138 0.0623724
69.2555 65.3751 0.222304 0.0523804
71.4654 64.2079 0.23791 0.0382887
73.5448 63.0488 0.239507 1.44484e-14
75.585 61.8249 0.264424 0.0224007
77.586 60.5533 0.268525 0.0278048
79.4605 59.2687 0.277348 0.0290185
81.2583 57.9239 0.29996 0.0658187
82.9876 56.6457 0.307826 0.0421249
84.5951 55.4212 0.305406 0.0291893
86.5687 53.9429 0.32123 8.62265e-15
88.4012 52.6715 0.290129 0.110849
90.3722 51.7056 0.24147 0.268542
92.3613 51.1733 0.235739 0.44479
94.3001 51.0377 0.268518 0.546486
96.41 51.5337 0.285761 0.564291
98.1143 52.5878 0.394874 0.296964
99.6349 54.1151 0.450181 3.41227e-14
101.022 55.6656 0.423489 0.0822864
102.608 57.3028 0.417473 0.0711419
104.375 59.0373 0.394814 0.128953
105.805 60.448 0.39786 0.10097
107.302 61.9514 0.399133 0.0621495
108.847 63.5401 0.399538 0.0425915
110.464 65.2036 0.399468 2.86861e-14
112.132 66.9293 0.4048 0.0226533
113.867 68.7691 0.403271 0.0325603
115.593 70.6247 0.419488 0.0216084
117.347 72.5337 0.415033 0.0278638
119.154 74.3927 0.41486 0.0235274
120.969 76.2766 0.426209 0.0243647
122.77 78.1145 0.413259 2.24893e-14
124.575 79.9049 0.437685 0.0293835
126.34 81.7202 0.410944 0.0471137
128.09 83.4637 0.417811 0.0144494
129.815 85.2892 0.425301 0.0367419
131.511 87.0816 0.403458 0.0255305
133.172 88.8254 0.421167 0.048584
134.775 90.639 0.393457 3.17772e-14
136.377 92.4867 0.383535 0.0485465
137.922 94.3452 0.377058 0.0617235
139.417 96.2812 0.366156 0.056185
140.88 98.2602 0.351645 0.0734533
142.326 100.273 0.32453 0.0804724
143.714 102.299 0.327759 0.0867639
145.086 104.363 0.268372 3.17958e-14
146.456 106.416 0.259171 0.0315871
147.768 108.501 0.218813 0.0305975
149.088 110.644 0.182747 0.0316577
150.366 112.747 0.166928 0.0760093
151.581 115.026 0.11483 0.0319313
152.742 117.258 0.117584 0.071972
153.933 119.491 0.0457546 1.6584e-14
155.096 121.719 0.0322695 0.0469725
156.299 123.964 0.0205571 0.138298
157.426 126.223 0.0417503 0.15092
158.544 128.464 0.0382205 0.16461
159.662 130.669 0.0356853 0.188268
160.751 132.812 0.0514735 0.234078
161.842 134.919 0.00698881 3.9968e-15
162.803 136.949 0.0109761 0.123287
163.737 138.852 0.00454113 0.127176
164.969 141.288 -0.0285796 0.105256
166.231 143.594 -0.0352739 0.129031
167.592 145.86 -0.0416185 0.0740711
168.947 148.118 -0.0977903 0.0399367
170.286 150.422 -0.107278 6.35537e-14
171.309 152.149 -0.0998716 0.0357711
172.308 153.859 -0.104252 0.0825867
173.348 155.64 -0.096919 0.0120851
174.383 157.415 -0.0905022 0.0454774
175.398 159.177 -0.0684959 0.0469336
176.442 160.937 -0.0736145 0.0572745
177.404 162.678 -0.0398402 2.97772e-14
178.71 164.946 0.0182547 0.0380333
179.853 166.979 0.0354246 0.0737424
180.718 168.886 0.0658825 0.142264
181.384 170.759 0.122088 0.268568
181.839 173.024 0.14498 0.336756
181.717 175.013 0.0468973 0.214695
181.169 176.685 -0.096517 8.54915e-14
179.793 178.292 -0.126937 0.229859
177.939 179.621 -0.196827 0.364241
176.151 180.612 -0.271094 0.437628
174.141 181.686 -0.346098 0.445488
171.868 182.96 -0.412646 0.378387
169.964 184.05 -0.457123 0.175558
167.922 185.233 -0.519379 2.84642e-14
165.633 186.452 -0.534114 0.119125
163.323 187.702 -0.567697 0.119295
161.02 188.958 -0.594078 0.175108
158.689 190.178 -0.640835 0.215933
156.36 191.386 -0.674724 0.166309
154.098 192.527 -0.710241 0.0640694
151.768 193.669 -0.729378 5.68504e-14
149.47 194.847 -0.70697 0.0368244
147.233 196.076 -0.698467 0.037823
145.025 197.26 -0.673656 0.0612741
142.808 198.452 -0.664765 0.0288284
140.638 199.591 -0.663004 0.0657366
138.461 200.688 -0.653817 0.0456957
136.298 201.761 -0.641992 6.15661e-14
134.176 202.712 -0.62157 0.0309538
132.149 203.64 -0.604601 0.0389416
130.236 204.511 -0.583114 0.0547848
127.884 205.621 -0.55118 0.0569137
125.742 206.666 -0.540453 0.0589545
123.873 207.633 -0.532527 0.0680419
121.949 208.702 -0.492252 6.26198e-14
119.897 209.826 -0.487047 0.204467
117.899 210.981 -0.464798 0.456725
115.946 212.425 -0.430435 0.45839
114.518 214.127 -0.369791 0.406892
113.813 216.198 -0.359228 0.174268
113.8 218.448 -0.41452 0.0969139
114.25 220.446 -0.430509 5.72858e-14
115.209 222.692 -0.436603 0.0931061
116.374 225.058 -0.453745 0.0436844
117.376 226.946 -0.455798 0.0269942
118.485 228.964 -0.478265 0.0488346
119.645 231.085 -0.496999 0.0319015
120.831 233.32 -0.504447 0.0369097
122.111 235.636 -0.530746 4.16995e-14
123.446 238.066 -0.553257 0.0356611
124.819 240.599 -0.555535 0.0471884
126.264 243.223 -0.5933 0.0532704
127.217 244.99 -0.588534 0.0396982
128.198 246.814 -0.603999 0.0382779
129.186 248.651 -0.611068 0.0552813
130.17 250.483 -0.636239 3.21834e-14
131.165 252.331 -0.613873 0.0539894
132.194 254.225 -0.614526 0.0438583
133.174 256.111 -0.633404 0.0416231
134.159 257.979 -0.617907 0.0180094
135.141 259.807 -0.639694 0.0392009
136.107 261.65 -0.628463 0.0717762
137.071 263.479 -0.642667 5.68452e-14
138.057 265.341 -0.636306 0.0270476
138.994 267.192 -0.650408 0.0338106
139.945 268.989 -0.639852 0.0348681
140.897 270.83 -0.650848 0.067097
141.855 272.687 -0.670848 0.079331
142.783 274.487 -0.684696 0.0292318
143.749 276.3 -0.680573 6.35719e-14
144.711 278.131 -0.682697 0.0758049
145.674 279.963 -0.677251 0.0478223
146.661 281.85 -0.686233 0.0580055
147.651 283.718 -0.695784 0.105992
148.652 285.614 -0.672214 0.0925683
149.675 287.522 -0.698163 0.0518801
150.684 289.414 -0.675059 8.54142e-14
151.672 291.313 -0.678206 0.0579043
152.666 293.234 -0.659003 0.0476218
153.653 295.144 -0.662798 0.0373912
154.65 297.047 -0.648952 0.0170039
155.633 298.92 -0.651033 0.070882
156.584 300.755 -0.656536 0.00986366
157.541 302.616 -0.646388 3.30541e-14
158.466 304.396 -0.64929 0.0497123
159.823 307.035 -0.639841 0.0540893
161.139 309.601 -0.649521 0.0543397
162.42 312.117 -0.636143 0.0190292
163.609 314.464 -0.646078 0.0292788
164.783 316.697 -0.634546 0.0312377
165.839 318.729 -0.628722 6.55329e-14
166.916 320.502 -0.585068 0.124261
168.206 322.589 -0.555008 0.288072
169.321 324.37 -0.499418 0.425135
170.335 326.42 -0.468132 0.449134
170.995 328.5 -0.420692 0.379856
171.1 330.595 -0.403763 0.18631
170.659 332.754 -0.442028 1.57125e-13
169.775 334.61 -0.422968 0.197533
168.429 336.167 -0.400713 0.324955
166.622 337.22 -0.382113 0.310694
164.562 338.153 -0.40387 0.319529
162.309 339.277 -0.449079 0.209668
160.476 340.254 -0.403144 0.0858982
158.542 341.225 -0.397265 1.17522e-13
156.424 342.246 -0.385123 0.0459678
154.241 343.297 -0.369242 0.0109076
151.868 344.508 -0.380215 0.0353279
149.497 345.746 -0.377454 0.0391635
147.034 347.027 -0.388453 0.00517731
144.608 348.336 -0.388307 0.0192719
142.164 349.598 -0.388873 6.82454e-14
139.731 350.87 -0.384927 0.0160507
137.291 352.131 -0.388202 0.0394506
134.844 353.321 -0.401174 0.0684117
132.442 354.522 -0.396412 0.0615702
130.031 355.705 -0.38995 0.0674854
127.614 356.896 -0.386508 0.026333
125.267 358.116 -0.389106 8.10922e-14
122.967 359.342 -0.391962 0.0229572
120.678 360.592 -0.371962 0.0283507
118.403 361.857 -0.367023 0.010337
116.218 363.14 -0.363532 0.0071941
114.194 364.35 -0.353293 0.0206507
112.325 365.459 -0.333143 0.0299942
110.604 366.464 -0.314703 6.51223e-14
108.533 367.623 -0.282361 0.0593807
106.409 368.701 -0.261912 0.03826
104.334 369.735 -0.257107 0.0339841
102.135 370.739 -0.214539 0.0457408
99.8558 371.753 -0.184641 0.0564879
98.0162 372.565 -0.144842 0.0531722
96.0718 373.446 -0.174172 1.14792e-13
94.0558 374.324 -0.190434 0.0673409
91.8445 375.354 -0.248221 0.0215795
89.5977 376.412 -0.26436 0.0711193
87.1635 377.561 -0.311934 0.0613166
84.6957 378.841 -0.310265 0.101924
82.1447 380.258 -0.297113 0.0454289
79.5522 381.734 -0.310827 3.0054e-14
77.8323 382.742 -0.304769 0.0780423
76.1048 383.745 -0.291207 0.0635415
74.3784 384.75 -0.31838 0.0763773
71.8303 386.209 -0.275581 0.0512573
70.0622 387.167 -0.275986 0.0223806
67.4924 388.554 -0.261376 0.0123281
64.9294 389.922 -0.245369 5.68504e-14
62.3297 391.309 -0.235546 0.0582635
59.8007 392.587 -0.220947 0.0527707
57.2142 393.914 -0.215226 0.0837352
54.666 395.188 -0.211728 0.105127
52.1688 396.434 -0.226426 0.0944726
49.727 397.679 -0.220706 0.0399711
47.2769 398.932 -0.236013 6.13551e-14
44.9599 400.134 -0.251457 0.0369834
42.7504 401.289 -0.273685 0.0717923
40.6821 402.396 -0.262909 0.104877
38.762 403.427 -0.29393 0.122861
36.4561 404.603 -0.266168 0.121354
34.3316 405.652 -0.262978 0.127332
32.294 406.441 -0.259573 1.13968e-13
30.1579 407.052 -0.317098 0.157928
28.0689 407.243 -0.35629 0.326666
26.01 406.951 -0.375521 0.501377
24.1361 406.121 -0.394285 0.521973
22.522 404.846 -0.40455 0.448828
21.1995 403.129 -0.40827 0.24379
19.8455 401.181 -0.385844 5.96139e-14
18.8922 399.393 -0.407315 0.0514814
17.9049 397.483 -0.40357 0.0496025
16.912 395.421 -0.407007 0.0634613
15.8707 393.208 -0.429978 0.105941
14.8339 390.955 -0.424908 0.0774462
13.7479 388.55 -0.428842 0.0953746
12.5994 386.096 -0.421744 5.7576e-14
11.4186 383.561 -0.418745 0.0280436
10.1946 381.025 -0.425804 0.0594251
9.018 378.502 -0.438834 0.0490539
7.78677 375.985 -0.469953 0.0499524
6.5631 373.489 -0.471744 0.0311013
5.31724 370.948 -0.477192 0.0442282
3.98367 368.436 -0.503489 2.08154e-14
2.62624 365.871 -0.53054 0.0399748
1.30434 363.303 -0.556934 0.0625766
-0.00988614 360.782 -0.569585 0.0334537
-1.30025 358.293 -0.567943 0.052209
-2.61924 355.8 -0.58604 0.0341962
-3.9545 353.353 -0.588592 0.0303814
-5.28016 350.901 -0.597837 5.84985e-14
-6.61561 348.475 -0.603978 0.0101649
-7.91356 345.995 -0.593014 0.0607149
-9.19436 343.481 -0.624886 0.0915302
-10.4936 340.98 -0.585724 0.0992641
-11.8252 338.408 -0.597362 0.035085
-13.1338 335.866 -0.616862 0.0264659
-14.4974 333.293 -0.640699 1.00486e-14
-15.888 330.679 -0.675623 0.0414265
-17.2461 328.062 -0.706429 0.0625489
-18.5758 325.448 -0.760189 0.0812279
-19.925 322.819 -0.742762 0.0696376
-20.8001 321.037 -0.784169 0.0612386
-22.0984 318.393 -0.803475 0.0397011
-23.0053 316.606 -0.736232 6.16373e-14
-23.8826 314.782 -0.761653 0.0493513
-25.204 312.097 -0.765758 0.0275763
-26.5181 309.466 -0.723717 0.0292202
-27.8655 306.831 -0.71608 0.0073786
-29.1612 304.261 -0.685669 0.0263248
-30.4673 301.729 -0.69572 0.028305
-31.7385 299.35 -0.697449 1.13785e-13
-32.9139 297.052 -0.681625 0.0317136
-34.0555 294.865 -0.673676 0.0480606
-35.1816 292.797 -0.671923 0.0566202
-36.2679 290.898 -0.673366 0.0778551
-37.2767 289.147 -0.679442 0.131508
-38.4914 287.079 -0.675222 0.1021
-39.4487 285.229 -0.676336 1.7105e-13
-40.3043 282.968 -0.641253 0.279386
-40.6115 280.792 -0.583621 0.531716
-40.4354 278.465 -0.590903 0.793515
-39.7533 276.466 -0.539969 1.10138
-38.5934 274.528 -0.52363 1.19373
-36.8705 272.843 -0.500817 1.22718
-34.7383 271.434 -0.538342 1.06001
-32.4142 269.995 -0.535192 0.992567
-30.5824 268.812 -0.511834 0.974983
-28.6585 267.598 -0.482959 0.951188
-26.623 266.352 -0.46518 0.867067
-24.5516 265.103 -0.448298 0.836269
-22.3308 263.849 -0.429627 0.85135
-20.0682 262.518 -0.422545 0.833552
-17.7379 261.194 -0.413357 0.879278
-15.3702 259.872 -0.397652 0.90494
-12.9611 258.615 -0.406393 0.908425
-10.5693 257.411 -0.424463 0.90648
-8.17429 256.244 -0.407341 0.921133
-5.81479 255.096 -0.428489 0.869536
-3.45253 253.93 -0.405439 0.950728
-1.18817 252.835 -0.399917 0.974426
0.934831 251.75 -0.384881 0.972072
2.88161 250.703 -0.360408 0.988837
4.66319 249.731 -0.345125 0.991151
6.83794 248.45 -0.291912 1.0483
8.91096 247.173 -0.280717 1.11036
10.9659 245.887 -0.247188 1.20594
13.0309 244.628 -0.278207 1.28014
15.1554 243.586 -0.256203 1.36375
17.3762 242.774 -0.237115 1.46418
19.6396 242.427 -0.24354 1.50733
21.7634 242.562 -0.274314 1.4274
23.784 243.074 -0.267538 1.34784
25.678 244.031 -0.253624 1.22272
27.2545 245.336 -0.268061 1.08883
28.6262 246.829 -0.281755 1.02439
30.3261 248.662 -0.301912 1.05646
31.9532 250.284 -0.299289 1.18339
33.728 251.322 -0.281595 1.47277
35.9069 251.931 -0.335591 1.71801
38.137 251.812 -0.334683 1.99436
40.1021 251.211 -0.363861 2.20079
42.2545 250.425 -0.384105 2.21179
44.2587 249.477 -0.375907 2.28361
46.4398 248.357 -0.372368 2.32721
48.2383 247.408 -0.394944 2.33886
50.168 246.415 -0.400929 2.32616
52.1885 245.342 -0.388705 2.38991
54.2521 244.217 -0.39319 2.45912
56.3656 243.035 -0.404603 2.54355
58.5361 241.796 -0.405917 2.66541
60.7986 240.517 -0.375841 2.77389
63.0868 239.212 -0.367692 2.84152
65.4329 237.905 -0.365911 2.84544
67.7299 236.684 -0.333329 2.82139
70.0522 235.429 -0.345662 2.78886
72.3433 234.219 -0.3048 2.83047
74.6173 233.016 -0.332797 2.85823
76.8519 231.843 -0.298159 2.89815
79.0549 230.697 -0.294045 2.89088
81.218 229.569 -0.300243 2.8924
83.3703 228.454 -0.286709 2.9294
85.4787 227.39 -0.291453 2.97364
87.4867 226.398 -0.285906 3.03507
89.3834 225.449 -0.257771 3.14072
91.2455 224.529 -0.251177 3.2077
93.0773 223.612 -0.261807 3.28585
95.3343 222.432 -0.242567 3.44584
97.3073 221.387 -0.239801 3.53589
99.4013 220.194 -0.22961 3.65556
101.354 218.927 -0.219795 3.74865
103.014 217.629 -0.236903 3.74325
104.431 216.008 -0.258929 3.88219
105.301 214.033 -0.242885 3.93272
105.586 211.691 -0.240271 4.0046
105.215 209.226 -0.2143 4.03582
104.453 206.93 -0.183905 4.06903
103.64 205.096 -0.162106 4.05284
102.637 203.149 -0.154375 4.04428
101.498 201.101 -0.117748 4.01844
100.281 198.864 -0.121938 4.00557
98.9562 196.509 -0.116313 3.99633
97.5335 194.033 -0.100292 3.99423
96.5409 192.307 -0.078488 3.97042
95.5428 190.526 -0.0585393 3.94269
94.5659 188.686 -0.0522898 3.89432
93.5641 186.804 -0.0262248 3.94419
92.5393 184.876 0.00022777 3.90508
91.5187 182.918 0.0250664 3.8632
90.5137 180.948 0.0559198 3.8986
89.4699 178.933 0.0829221 3.86742
88.4422 176.903 0.11333 3.82734
87.4022 174.886 0.148165 3.76863
86.3349 172.803 0.170511 3.85335
85.2619 170.726 0.192247 3.82104
84.2006 168.613 0.206117 3.78414
83.1076 166.537 0.219511 3.71902
81.9791 164.371 0.214566 3.81394
80.8411 162.216 0.225718 3.79204
79.6715 160.046 0.230857 3.769
78.4865 157.866 0.233139 3.84207
77.305 155.649 0.250762 3.81426
76.0845 153.392 0.259542 3.81358
74.8773 151.174 0.273765 3.76603
73.6546 148.907 0.298138 3.85252
72.4251 146.623 0.295442 3.81147
71.1816 144.321 0.312041 3.80722
69.9701 142.081 0.327089 3.72503
68.7181 139.778 0.357766 3.8172
67.5115 137.49 0.384265 3.74757
66.2574 135.165 0.387069 3.70381
65.0386 132.859 0.39298 3.74026
63.8461 130.604 0.41042 3.67453
62.6201 128.254 0.425243 3.67413
61.4628 126.058 0.43698 3.5544
60.2548 123.743 0.436753 3.62905
59.0723 121.483 0.434687 3.5776
57.8801 119.249 0.408797 3.51171
56.7393 117.01 0.401216 3.41323
55.5992 114.829 0.389949 3.42272
54.4842 112.67 0.398938 3.34181
53.4094 110.541 0.390912 3.2644
52.3541 108.509 0.3814 3.261
51.3182 106.534 0.383537 3.19403
50.3233 104.617 0.392449 3.1371
49.3369 102.755 0.399362 3.08544
48.3934 100.99 0.40571 3.11228
47.0422 98.5019 0.429759 2.99834
45.8211 96.2287 0.447701 2.94069
44.6592 94.1198 0.434537 2.90991
43.6578 92.1834 0.431522 2.84169
42.8316 90.3629 0.422306 2.79479
42.161 88.0468 0.434985 2.71317
41.9588 85.7779 0.441009 2.58936
42.2222 83.5928 0.397388 2.45504
42.9016 81.5907 0.351174 2.31149
44.025 79.8344 0.324289 2.12828
45.8627 78.2475 0.272566 1.75879
48.009 76.9426 0.235475 1.4827
50.0457 75.7826 0.230187 1.30477
52.1633 74.5476 0.207657 1.20809
53.8956 73.4833 0.208901 1.15093
55.7481 72.3756 0.174046 1.06799
57.718 71.236 0.155851 0.99153
59.8341 70.0816 0.147279 0.951464
62.1216 68.8906 0.150844 0.948902
64.4897 67.8002 0.175754 0.959184
66.8574 66.671 0.188586 0.943925
69.2201 65.5226 0.22344 0.939114
71.4827 64.2795 0.234688 0.950348
73.665 62.9786 0.247047 0.975158
75.8162 61.6 0.251346 0.969116
77.9127 60.1588 0.272237 0.984948
80.0495 58.6907 0.295186 0.988083
82.2614 57.1659 0.318376 0.97425
84.4983 55.6596 0.337379 0.957513
86.7668 54.1707 0.345603 0.940939
88.9747 52.583 0.313032 0.906177
91.0751 50.8928 0.258465 0.836286
93.0056 49.0894 0.205283 0.792961
94.851 47.2072 0.127803 0.713011
96.6332 45.2161 0.0760428 0.664525
98.4123 43.1878 -0.123603 0.49822
100.144 41.1825 -0.210406 0.416753
101.977 39.0966 -0.309245 0.268913
103.756 36.9804 -0.4328 0.142599
105.482 34.7751 -0.562558 1.61101e-14
107.067 32.3219 -0.494541 0.116525
108.677 29.7653 -0.501043 0.0903382
109.788 28.0611 -0.482816 0.0971012
111.392 25.5328 -0.447832 0.116552
112.981 23.0446 -0.416329 0.0672898
114.467 20.4978 -0.42981 0.0470881
115.796 17.9764 -0.456458 1.60917e-14
116.978 15.4014 -0.420516 0.0356098
118.026 12.8024 -0.411348 0.0473123
118.946 10.1742 -0.402858 0.0812957
119.823 7.63866 -0.388511 0.0945779
120.68 5.26425 -0.384672 0.077931
121.521 3.11053 -0.362504 0.0470716
122.311 1.19469 -0.34988 1.81819e-14
123.055 -0.695842 -0.339938 0.0817004
123.776 -2.57901 -0.346043 0.0994896
124.477 -4.46381 -0.342816 0.096544
125.176 -6.38809 -0.356503 0.092099
125.87 -8.40254 -0.355483 0.0784838
126.624 -10.5172 -0.410156 0.051503
127.447 -12.6272 -0.414629 2.47418e-14
128.377 -14.7646 -0.417204 0.0565783
129.363 -16.981 -0.475272 0.0610437
130.375 -19.3133 -0.481997 0.0555266
131.414 -21.7672 -0.463531 0.0895989
132.486 -24.3187 -0.47639 0.0661714
133.582 -26.9428 -0.506446 0.05386
134.711 -29.6642 -0.53135 1.41622e-14
135.845 -32.3423 -0.540836 0.0540669
136.946 -35.0181 -0.594102 0.0086317
138.067 -37.7002 -0.601718 0.0168436
139.241 -40.3057 -0.636861 0.013612
140.394 -42.897 -0.624504 0.043454
141.514 -45.4907 -0.700281 0.0171431
142.603 -48.0954 -0.692858 6.10364e-14
143.675 -50.6755 -0.705742 0.0863314
144.728 -53.1596 -0.686366 0.102043
145.739 -55.5731 -0.700386 0.0732606
146.649 -57.8295 -0.658502 0.088973
147.463 -59.967 -0.642331 0.0559015
148.138 -61.8665 -0.612884 0.0904413
149.026 -64.1842 -0.595689 3.3874e-14
150.139 -66.2484 -0.604912 0.147667
151.512 -68.016 -0.582705 0.250734
153.203 -69.5752 -0.573952 0.319536
155.121 -70.9328 -0.565252 0.299112
157.215 -72.2203 -0.600451 0.201703
159.407 -73.6611 -0.61846 0.0805374
161.09 -74.774 -0.621625 1.42542e-14
162.907 -75.9352 -0.628827 0.0629987
164.708 -77.1838 -0.639843 0.059099
166.527 -78.4853 -0.623378 0.0598909
168.381 -79.7681 -0.621428 0.0704885
170.296 -81.072 -0.617552 0.0393036
172.192 -82.3884 -0.636211 0.0325616
174.126 -83.717 -0.658005 4.13647e-14
176.071 -85.0902 -0.681689 0.0239653
178.03 -86.4949 -0.661652 0.0440238
180.054 -87.9549 -0.673613 0.0697598
182.064 -89.4112 -0.701007 0.0411852
184.145 -90.9482 -0.690113 0.040362
186.219 -92.4095 -0.71572 0.0447736
188.261 -93.8377 -0.699036 5.96148e-14
190.382 -95.3215 -0.705538 0.0699022
192.49 -96.75 -0.674865 0.0594331
194.613 -98.2486 -0.684041 0.0773787
196.743 -99.7506 -0.667884 0.0931985
198.896 -101.287 -0.668858 0.0918113
201.073 -102.788 -0.690055 0.0684142
203.3 -104.324 -0.687918 4.53776e-14
205.495 -105.887 -0.685718 0.00884467
207.732 -107.471 -0.684293 0.0390061
209.921 -109.036 -0.694279 0.0426458
212.065 -110.605 -0.670904 0.0364667
214.203 -112.138 -0.647388 0.0293823
216.344 -113.66 -0.669175 0.0507657
218.446 -115.135 -0.611631 3.46304e-14
220.496 -116.568 -0.593452 0.133199
222.451 -117.973 -0.560512 0.19771
224.382 -119.292 -0.573114 0.225323
226.175 -120.537 -0.557927 0.273846
227.881 -121.731 -0.541998 0.326357
229.459 -122.885 -0.503674 0.17528
231.401 -124.386 -0.479963 1.47622e-14
233.144 -126.009 -0.452569 0.164301
234.629 -127.463 -0.437068 0.349097
236.033 -128.974 -0.412744 0.61985
237.593 -130.396 -0.381678 0.551839
239.564 -131.208 -0.367927 0.147427
241.678 -131.35 -0.393154 0.35868
243.734 -130.587 -0.403147 6.41705e-14
245.465 -129.384 -0.45714 0.189422
247.011 -128.082 -0.486479 0.555186
248.709 -126.492 -0.498906 0.774571
249.988 -125.034 -0.483049 0.682158
251.363 -123.445 -0.518495 0.526739
252.669 -121.691 -0.482876 0.313869
254.093 -119.81 -0.486288 6.65378e-14
255.602 -117.524 -0.479058 0.0622974
257.216 -115.211 -0.488415 0.0994881
258.839 -112.876 -0.471682 0.114257
260.552 -110.474 -0.455743 0.150897
262.283 -108.039 -0.481686 0.17867
264.019 -105.577 -0.438619 0.202882
265.175 -103.927 -0.456185 0.180383
266.323 -102.255 -0.44832 0.157698
267.502 -100.574 -0.475754 0.220203
268.649 -98.9192 -0.504487 0.19339
269.807 -97.2343 -0.494805 0.181482
270.982 -95.5734 -0.4835 0.184956
272.138 -93.8962 -0.500112 0.222743
273.302 -92.2288 -0.486966 0.215988
274.467 -90.5681 -0.533496 0.222033
275.683 -88.9395 -0.555163 0.254864
276.872 -87.2845 -0.535908 0.239614
278.078 -85.6091 -0.570523 0.269953
279.244 -83.9273 -0.593041 0.27769
280.383 -82.2509 -0.568951 0.248204
281.529 -80.5755 -0.575853 0.284128
282.674 -78.8868 -0.566256 0.301741
283.816 -77.2305 -0.578285 0.338635
284.955 -75.5748 -0.590303 0.319582
286.148 -73.9252 -0.581293 0.346399
287.284 -72.2708 -0.580625 0.338108
288.472 -70.6195 -0.615572 0.378348
290.191 -68.169 -0.573315 0.364553
291.363 -66.5463 -0.585879 0.361965
292.572 -64.8995 -0.611964 0.390336
294.344 -62.5189 -0.602333 0.422032
295.577 -60.917 -0.602777 0.457187
297.463 -58.5793 -0.633403 0.499896
298.747 -57.0444 -0.625176 0.527938
300.629 -54.7784 -0.663777 0.552881
302.55 -52.5525 -0.685324 0.603373
304.406 -50.3463 -0.687761 0.616255
306.223 -48.1396 -0.721286 0.632456
307.988 -45.9482 -0.71437 0.63511
309.745 -43.8216 -0.76093 0.680988
311.357 -41.8022 -0.768674 0.666103
312.991 -39.8547 -0.80786 0.731449
314.543 -38.0579 -0.844728 0.763164
316.036 -36.3778 -0.866141 0.77366
317.451 -34.8812 -0.878661 0.780676
319.204 -33.1372 -0.907828 0.817618
320.817 -31.6076 -0.945971 0.84081
322.41 -30.0371 -0.954699 0.844881
323.765 -28.3385 -1.00454 0.80509
324.821 -26.4318 -1.01329 0.705429
325.406 -24.2717 -0.973361 1.20161
325.521 -22.0231 -0.963006 1.36768
325.05 -19.6539 -0.985403 1.03742
324.035 -17.3422 -0.960068 0.671393
322.9 -15.6384 -0.942751 0.759705
321.736 -13.8777 -0.915529 0.78457
320.533 -12.0009 -0.901798 0.806738
319.22 -9.99823 -0.868006 0.828454
317.854 -7.87019 -0.847991 0.873485
316.466 -5.61901 -0.798379 0.878103
315.048 -3.27316 -0.753602 0.897248
313.593 -0.828122 -0.745732 0.945951
312.107 1.64031 -0.687845 0.904867
310.641 4.16359 -0.63909 0.949145
309.289 6.71088 -0.593011 0.924537
308.032 9.30306 -0.540669 0.87425
306.853 11.9416 -0.506461 0.831497
305.706 14.6257 -0.461458 0.735259
304.482 17.3326 -0.46818 0.698476
303.182 19.9809 -0.44501 0.578807
301.828 22.6451 -0.397314 0.478627
300.418 25.2802 -0.368188 0.423051
298.94 27.8655 -0.349865 0.355107
297.402 30.4321 -0.320403 0.323239
295.851 32.9368 -0.296873 0.286641
294.264 35.4289 -0.252419 0.209216
292.751 37.8907 -0.203287 0.162944
291.214 40.3508 -0.156237 0.153706
289.791 42.791 -0.132259 0.137706
288.351 45.1692 -0.0725238 0.0902254
286.928 47.5297 -0.0762704 0.085266
285.562 49.7601 -0.0367439 0.0498822
284.232 51.9138 0.00637109 0.0360879
283.007 53.8964 0.0519848 6.15236e-14
281.811 55.7761 0.0607377 0.0327232
280.708 57.5138 0.0595358 0.0640452
279.428 59.5926 0.107678 0.084072
278.342 61.3426 0.122007 0.110362
277.199 63.3617 0.125908 0.147046
276.267 65.3783 0.0907334 0.104703
275.554 67.3013 0.0744608 5.8608e-14
274.866 69.2378 0.122282 0.124429
274.125 71.1952 0.155534 0.173985
273.213 73.399 0.100768 0.263189
272.083 75.782 0.0800922 0.294466
271.136 77.6497 0.104457 0.0552563
270.043 79.5831 0.0955566 0.0498288
268.87 81.6369 0.1103 6.36184e-14
267.713 83.6347 0.0979383 0.0295135
266.471 85.7091 0.0809158 0.124369
265.221 87.864 0.0923656 0.254253
263.932 90.0996 0.100473 0.147821
262.605 92.3221 0.10897 0.107316
261.319 94.5712 0.0925821 0.0639267
260.037 96.7794 0.0997788 5.71138e-14
258.768 99.0289 0.091191 0.0462221
257.51 101.264 0.100921 0.0906233
256.294 103.365 0.112216 0.119029
255.15 105.337 0.130515 0.143417
254.083 107.085 0.142955 0.139628
252.744 109.145 0.137538 0.134744
251.282 110.956 0.17153 5.88449e-14
249.676 112.606 0.225753 0.0796485
247.89 113.973 0.301337 0.190806
245.892 115.123 0.250314 0.177167
243.703 116.245 0.238523 0.124802
241.883 117.15 0.208572 0.085861
239.954 118.121 0.183322 0.0372767
237.847 119.134 0.148147 9.14479e-14
235.587 120.232 0.141908 0.0673243
233.265 121.426 0.149167 0.104913
230.779 122.673 0.119762 0.0865385
228.224 124.044 0.132413 0.0822974
225.582 125.439 0.197475 0.101217
223.755 126.384 0.174747 0.0771985
221.947 127.323 0.132973 6.35529e-14
220.161 128.258 0.18582 0.07628
218.291 129.177 0.213808 0.0719299
216.475 130.119 0.21113 0.0678528
214.666 131.019 0.188223 0.0128317
211.972 132.362 0.23419 0.046632
210.19 133.263 0.206942 0.00465621
207.56 134.579 0.207214 9.09939e-14
204.966 135.911 0.291677 0.0524422
202.387 137.232 0.294988 0.0874521
199.838 138.555 0.334357 0.0807723
197.283 139.876 0.353175 0.0375003
194.81 141.138 0.368073 0.0572794
192.41 142.287 0.371046 0.0233623
190.163 143.389 0.385374 6.36521e-14
187.885 144.511 0.343215 0.215917
185.865 145.532 0.292506 0.358456
183.464 146.858 0.236375 0.495857
181.34 148.231 0.156094 0.691438
179.425 149.728 0.0888349 0.759103
177.84 151.471 0.0355214 0.82631
176.754 153.544 -0.0639543 0.853904
176.142 155.793 -0.0382924 0.808467
176.106 158.164 -0.103201 0.661217
176.574 160.671 -0.0604934 0.535827
177.22 162.537 -0.0416979 0.454078
178.205 164.446 -0.0105268 0.352179
179.253 166.406 0.0131876 0.306861
180.348 168.394 0.0732886 0.234472
181.493 170.447 0.090359 0.241413
182.69 172.555 0.144756 0.229729
183.925 174.725 0.253164 0.162492
185.162 177.015 0.333616 0.138691
186.397 179.368 0.347362 0.112267
187.673 181.768 0.413344 0.0414628
189.027 184.308 0.471918 6.35529e-14
190.403 186.929 0.457177 0.00794898
191.326 188.726 0.478558 0.0366361
192.298 190.567 0.47155 0.0532765
193.251 192.423 0.485661 0.0291141
194.216 194.291 0.493968 0.0736136
195.196 196.203 0.514027 0.0962812
196.19 198.125 0.526448 1.17189e-13
197.172 200.036 0.484688 0.0436099
198.133 201.895 0.502823 0.0950341
199.134 203.794 0.489121 0.111389
200.077 205.663 0.53248 0.0577801
201.049 207.582 0.501265 0.0728496
201.99 209.467 0.507289 0.0785884
202.929 211.335 0.536357 1.27109e-13
203.89 213.234 0.511981 0.0285432
204.836 215.122 0.464845 0.0534023
205.786 217.013 0.462587 0.0487422
206.725 218.878 0.443745 0.0326394
207.667 220.768 0.40389 0.0360508
208.635 222.613 0.373534 0.0317166
209.542 224.448 0.340108 7.02676e-14
210.481 226.278 0.342802 0.0867065
211.365 228.125 0.27459 0.074789
212.673 230.83 0.243141 0.0528427
213.944 233.527 0.203655 0.02578
215.182 236.245 0.205477 0.0326992
215.987 238.083 0.177365 0.0408231
217.109 240.839 0.185929 9.04559e-14
217.851 242.712 0.164183 0.0241103
219.006 245.42 0.162613 0.0446195
219.807 247.264 0.162056 0.0685526
220.634 249.131 0.122619 0.0717864
221.902 251.883 0.117471 0.065695
222.793 253.688 0.10044 0.0148419
223.725 255.504 0.0784856 4.14718e-14
224.643 257.3 0.0624319 0.0362313
225.573 259.114 0.0722584 0.0752836
226.531 260.908 0.0577896 0.0410206
227.916 263.56 0.015911 0.0400047
228.888 265.35 0.0195589 0.0231648
230.292 267.958 -0.00583204 0.0119981
231.663 270.514 -0.0503007 5.80042e-14
232.989 272.988 -0.0794638 0.0330981
234.246 275.347 -0.0785649 0.0904573
235.475 277.593 -0.0865721 0.101285
236.72 279.668 -0.128193 0.0688956
237.894 281.62 -0.158335 0.0191751
238.973 283.374 -0.161699 0.00201095
240.017 285.103 -0.168494 1.79834e-13
241.063 286.857 -0.147719 0.0448578
242.32 289.206 -0.159319 0.0536307
243.185 291.084 -0.178229 0.091759
243.999 293.043 -0.169494 0.111711
244.886 295.14 -0.197433 0.0881067
245.854 297.339 -0.227393 0.0439944
246.918 299.639 -0.244527 6.52192e-14
248.101 302.007 -0.224552 0.0482268
249.392 304.464 -0.175329 0.0815567
250.826 307.007 -0.151701 0.0327039
251.845 308.739 -0.117791 0.0473387
252.91 310.529 -0.109538 0.0552281
253.933 312.358 -0.09459 0.0873671
254.995 314.231 -0.0969573 5.68712e-14
256.041 316.115 -0.0908311 0.0201389
257.052 317.961 -0.0502901 0.0825515
258.083 319.866 -0.0536151 0.0820021
259.086 321.761 -0.0466259 0.0127138
260.079 323.65 -0.0573957 0.0211236
261.059 325.505 -0.0349972 0.0608663
262.011 327.363 -0.0438404 1.70614e-13
262.975 329.228 -0.0678761 0.0461032
263.936 331.039 -0.035036 0.0907153
264.888 332.914 -0.0641397 0.0847118
265.825 334.744 -0.0399925 0.0270282
266.782 336.534 -0.0365891 0.0360077
267.719 338.309 -0.0334124 0.0344473
269.05 340.859 -0.0183207 1.06581e-14
270.281 343.304 0.00325926 0.0433936
271.434 345.693 0.00315073 0.133498
272.446 347.89 0.00575218 0.118681
273.357 350.032 0.0213389 0.156697
274.162 352.038 0.0227457 0.192765
275.016 354.336 0.0252123 0.0806919
275.841 356.306 0.0496289 1.27118e-13
277.168 358.381 -0.0191551 0.615099
278.937 359.6 -0.0157033 0.532706
280.97 360.111 -0.0511169 0.369486
282.998 360.165 -0.0599704 0.815965
285.209 359.639 -0.0258615 0.730035
287.099 359.054 -0.0423991 0.418543
289.228 358.338 -0.0120358 1.80231e-13
291.552 357.074 -0.0375065 0.051605
293.474 356.108 -0.0291762 0.0636139
295.438 355.076 -0.0284228 0.0298889
297.603 353.985 -0.0360037 0.0313132
299.894 352.844 -0.0581489 0.0677352
302.257 351.666 -0.0672977 0.00876352
304.707 350.445 -0.049784 8.65142e-14
307.159 349.166 -0.0581916 0.0319129
309.673 347.861 -0.0499928 0.0471736
312.281 346.54 -0.0729405 0.0320616
314.888 345.212 -0.0794596 0.0406102
317.501 343.883 -0.0758712 0.0526514
320.107 342.521 -0.0877966 0.0221885
322.681 341.186 -0.0944754 5.68434e-14
325.286 339.844 -0.109351 0.0364529
327.847 338.501 -0.115389 0.0739477
330.363 337.199 -0.0691102 0.0985333
332.902 335.88 -0.0471815 0.0636887
335.388 334.59 -0.0442799 0.0474729
337.839 333.335 -0.00148912 0.0477583
340.294 332.1 0.0136573 1.27183e-13
342.714 330.924 0.0348853 0.0144086
345.181 329.833 0.0447646 0.0453829
347.603 328.856 0.0216054 0.0285108
350.082 327.931 0.044521 0.0447121
352.581 327.055 0.013873 0.0230984
355.029 326.273 0.0272131 0.0404429
357.498 325.549 -0.00799344 1.27304e-13
359.986 324.889 0.0194304 0.0779958
362.43 324.362 -0.0178462 0.0346758
364.975 323.871 -0.0203525 0.11092
367.356 323.443 -0.0199325 0.0825712
369.834 323.092 -0.0311163 0.081477
372.276 322.798 -0.0169497 0.0734703
374.725 322.597 0.00958711 6.35529e-14
377.133 322.433 0.0372357 0.0109569
379.511 322.316 0.0983866 0.0254937
381.926 322.287 0.103158 0.0951806
384.215 322.322 0.17265 0.0993233
386.367 322.415 0.166678 0.10189
388.359 322.546 0.202841 0.0849892
390.745 322.692 0.252008 1.13812e-13
392.93 322.908 0.198411 0.179952
395.117 322.923 0.229322 0.274063
397.43 322.691 0.167423 0.315006
399.513 321.973 0.212447 0.261985
401.396 320.581 0.226349 0.135494
402.769 318.727 0.249664 0.0438912
403.725 316.629 0.24325 1.13687e-13
404.275 314.625 0.219009 0.0560046
404.671 312.458 0.198159 0.0671406
405.073 310.048 0.16578 0.0747983
405.478 307.445 0.173529 0.0269429
405.853 304.62 0.132552 0.0492786
406.257 301.638 0.118897 0.042981
406.537 299.634 0.114202 1.3151e-13
406.773 297.605 0.116599 0.0309504
407.045 295.605 0.109193 0.0444476
407.318 293.603 0.113797 0.0194463
407.597 291.599 0.109041 0.035837
407.894 289.564 0.107124 0.0347451
408.347 286.628 0.0972614 0.0775025
408.643 284.632 0.100229 5.75331e-14
409.097 281.657 0.109048 0.0209858
409.531 278.692 0.105596 0.068813
409.974 275.756 0.108887 0.0570014
410.4 272.819 0.101004 0.038541
410.822 269.921 0.102026 0.0297321
411.31 266.994 0.0697497 0.01718
411.628 264.97 0.0667439 1.30644e-13
411.983 262.954 0.0639087 0.0749936
412.319 260.957 0.0499554 0.0351941
412.66 258.888 0.0385926 0.0680306
412.992 256.823 0.0408205 0.0611221
413.328 254.724 0.0495462 0.0258491
413.663 252.635 0.0372433 0.00818662
414.004 250.574 0.0419752 6.36521e-14
414.317 248.555 0.0356396 0.0554315
414.634 246.562 0.0424168 0.130481
414.968 244.574 0.0429431 0.204085
415.282 242.578 0.0475687 0.278441
415.735 239.744 0.0525532 0.464196
416.173 237.022 0.0548479 0.367469
416.544 234.499 0.0456699 8.83369e-14
416.841 232.133 0.0571409 0.196977
417.052 230.022 0.0721516 0.174557
417.063 227.442 0.0786094 0.328732
416.646 225.037 0.120451 0.598485
415.693 222.864 0.109302 0.485681
414.294 221.067 0.116917 0.307965
412.508 219.614 0.119353 1.02491e-13
410.116 218.882 0.0985242 0.0817802
407.626 218.481 0.0459177 0.103234
405.59 218.435 -0.0059725 0.127643
403.402 218.563 -0.0381209 0.141257
401.113 218.903 -0.0805608 0.13838
398.714 219.418 -0.116759 0.0973942
396.205 220.043 -0.164649 5.72858e-14
393.558 220.96 -0.204388 0.0217734
390.851 221.994 -0.22123 0.0379982
388.951 222.808 -0.21955 0.0291055
387.043 223.607 -0.221328 0.0578729
385.077 224.463 -0.215821 0.0747099
383.079 225.342 -0.205939 0.023654
381.072 226.246 -0.199209 5.95543e-14
379.072 227.133 -0.175304 0.0520697
377.057 228.081 -0.143335 0.0762891
375.047 229.027 -0.111002 0.0245825
372.976 229.962 -0.090059 0.0380757
370.926 230.941 -0.0727647 0.0526037
368.87 231.935 -0.0455951 0.0640596
366.879 232.931 -0.0109055 8.07021e-14
364.853 233.931 -0.000925168 0.0203755
362.899 234.931 0.0226426 0.0931547
360.9 235.917 0.0309068 0.0135361
358.942 236.942 0.032671 0.0473561
356.986 237.929 0.028822 0.0710936
355.031 238.929 0.0332322 0.0813662
353.114 239.94 0.048341 8.14852e-14
351.223 240.934 0.0363961 0.0451183
349.289 241.938 0.0517035 0.0275883
347.411 242.939 0.044823 0.0687457
345.547 243.925 0.0515884 0.0507776
343.723 244.893 0.0466347 0.0409995
341.895 245.864 0.0515668 0.050941
340.125 246.824 0.0693819 7.10543e-15
338.366 247.79 0.0914312 0.0188765
335.872 249.185 0.102491 0.031095
333.544 250.534 0.106802 0.0504756
331.397 251.828 0.115913 0.0846503
329.331 253.016 0.131741 0.0923571
327.403 254.006 0.131051 0.0671444
325.578 254.846 0.123802 6.3955e-14
323.321 255.561 0.14087 0.230443
321.225 255.719 0.136586 0.483835
319.297 255.338 0.138456 0.644314
317.32 254.265 0.121657 0.666896
315.718 252.59 0.090974 0.458084
314.425 250.895 0.0299469 0.260091
313.149 248.995 -0.0360971 6.38563e-14
312.084 247.26 -0.0279486 0.028142
310.963 245.343 -0.0393606 0.0185463
309.786 243.324 -0.0371633 0.0368346
308.596 241.073 -0.0295582 0.0312596
307.278 238.704 -0.0233637 0.0374525
305.946 236.181 -0.0324903 0.0411499
304.598 233.551 -0.0522957 6.43684e-14
303.648 231.747 -0.0599652 0.032765
302.68 229.919 -0.0345536 0.0664234
301.727 228.052 -0.0348591 0.0995358
300.73 226.152 -0.029459 0.0100469
299.754 224.301 -0.00170563 0.0711466
298.775 222.37 0.0240835 0.069226
297.806 220.476 0.0502053 8.05113e-14
296.837 218.554 0.0663203 0.0139061
295.872 216.643 0.0665861 0.0467883
294.894 214.721 0.0792649 0.0355302
293.928 212.806 0.102396 0.0917904
292.967 210.904 0.0661985 0.0565114
291.981 208.974 0.068681 0.0448878
290.985 207.063 0.0552421 1.24345e-14
289.976 205.099 0.0524158 0.0856775
288.943 203.13 0.0514925 0.0618294
287.913 201.127 0.0428342 0.0482815
286.879 199.124 0.0621106 0.101044
285.826 197.086 0.0766568 0.0691934
284.76 195.018 0.063154 0.0482487
283.7 192.957 0.0490315 8.13447e-14
282.631 190.843 0.0386602 0.10142
281.534 188.77 0.0030718 0.0442122
280.454 186.668 -0.0082121 0.00920896
279.376 184.553 -0.00106135 0.0246459
278.274 182.422 -0.0120125 0.0911145
277.224 180.356 -0.0302368 0.0371794
276.181 178.254 0.00772826 6.73202e-14
275.124 176.199 0.0391646 0.0649008
274.051 174.097 0.0506204 0.0763977
273.014 172.035 0.0644865 0.0325259
271.963 169.981 0.0562418 0.0186272
270.921 167.94 0.119968 0.0807081
269.876 165.878 0.144667 0.0550445
268.833 163.842 0.116377 1.17227e-13
267.798 161.846 0.0803421 0.0629451
266.741 159.86 0.140587 0.0799158
265.698 157.872 0.119672 0.018173
264.67 155.862 0.111144 0.00614827
263.634 153.89 0.0655985 0.0974473
262.643 151.961 0.0395355 0.0416758
261.656 150.04 0.049525 6.40536e-14
260.659 148.137 0.0913646 0.0343359
259.666 146.239 0.0767311 0.0676632
258.723 144.386 0.0499976 0.0460092
257.77 142.59 0.0259532 0.033954
256.384 140 0.0670358 0.0658086
255.147 137.579 0.0845612 0.0367121
254.002 135.258 0.12256 5.89302e-14
252.913 132.989 0.183858 0.105516
251.915 130.891 0.198731 0.193339
251.026 129.017 0.234683 0.239916
249.996 126.777 0.259151 0.288213
249.082 124.905 0.279778 0.295814
247.907 123.039 0.269864 0.199777
246.426 121.615 0.29297 3.44906e-14
244.594 120.359 0.242137 0.103555
242.368 119.527 0.21013 0.114083
240.295 119.282 0.17147 0.137304
238.084 119.469 0.125997 0.202316
235.747 120.139 0.120487 0.216642
233.884 120.864 0.137006 0.264025
231.913 121.773 0.122733 0.29342
229.905 122.805 0.118495 0.320794
227.68 124.005 0.128197 0.313039
225.314 125.271 0.189945 0.407351
222.772 126.615 0.147158 0.482497
220.193 128.009 0.180511 0.55316
218.422 128.974 0.216249 0.563587
215.756 130.36 0.200995 0.668526
213.945 131.275 0.192862 0.727792
211.294 132.67 0.225676 0.759468
208.635 133.99 0.217697 0.753897
206.043 135.307 0.264286 0.742717
203.376 136.626 0.300943 0.761513
200.8 137.942 0.320397 0.765817
198.257 139.261 0.348618 0.740212
195.73 140.562 0.354193 0.726822
193.265 141.786 0.366819 0.783093
190.963 142.957 0.36787 0.821821
188.744 144.092 0.353087 0.827665
186.661 145.145 0.300316 0.789678
184.316 146.38 0.246086 0.755406
182.055 147.704 0.180646 0.67392
180.023 149.134 0.110379 0.69111
178.299 150.647 0.0566728 0.728126
177.029 152.569 -0.0290062 0.633882
176.213 154.913 -0.0598709 0.547188
176.012 157.37 -0.131642 0.697354
176.238 159.393 -0.120592 0.738607
176.805 161.349 -0.0721371 0.781229
177.66 163.242 -0.0675083 0.819422
178.67 165.162 -0.0171596 0.855738
179.68 167.053 0.0236552 0.858174
180.559 169.015 0.0435814 0.837878
181.276 171.025 0.102654 0.742656
181.602 173.008 0.1036 0.645068
181.471 175.233 -0.024956 0.64364
180.619 177.248 -0.171385 0.672635
178.925 178.959 -0.157172 0.853475
177.254 180.006 -0.221153 1.01901
175.347 181.082 -0.315094 1.00827
173.131 182.305 -0.367957 0.954711
171.296 183.362 -0.416464 0.878738
169.302 184.525 -0.466741 0.804669
167.186 185.769 -0.509983 0.751186
164.851 187.032 -0.554262 0.76261
162.372 188.332 -0.573485 0.782217
159.746 189.69 -0.606084 0.83262
157.942 190.601 -0.6329 0.832424
156.047 191.561 -0.672332 0.851623
154.173 192.516 -0.696861 0.897011
152.236 193.468 -0.716284 0.945361
150.279 194.492 -0.705309 0.865179
148.341 195.51 -0.676889 0.860148
146.436 196.539 -0.649648 0.860022
144.503 197.545 -0.631338 0.812935
142.566 198.541 -0.636479 0.795073
140.658 199.511 -0.615547 0.799698
138.756 200.442 -0.61136 0.802955
136.896 201.37 -0.616644 0.735162
135.062 202.245 -0.597185 0.747664
132.419 203.494 -0.568816 0.744864
129.927 204.687 -0.551622 0.726728
127.645 205.77 -0.517504 0.736453
125.569 206.783 -0.508695 0.716558
123.706 207.665 -0.473874 0.761962
121.605 208.705 -0.458945 0.745552
119.487 209.788 -0.427937 0.716453
117.431 211.008 -0.416849 0.706898
115.59 212.596 -0.376636 0.679397
114.32 214.643 -0.342373 0.627819
113.864 216.662 -0.3263 0.715748
113.937 218.694 -0.367686 0.769816
114.557 220.977 -0.388044 0.831289
115.368 222.903 -0.398851 0.790927
116.404 224.934 -0.399872 0.761871
117.576 227.049 -0.417978 0.772232
118.814 229.369 -0.465033 0.715577
120.176 231.826 -0.470803 0.725931
121.618 234.503 -0.494615 0.700094
122.608 236.372 -0.510294 0.69737
123.653 238.314 -0.52927 0.716108
124.708 240.282 -0.530279 0.688873
125.778 242.328 -0.554324 0.666855
126.898 244.409 -0.57023 0.688415
128.016 246.521 -0.584408 0.657521
129.139 248.692 -0.60066 0.652198
130.279 250.832 -0.602585 0.691471
131.453 253.028 -0.599913 0.714888
132.601 255.23 -0.598475 0.663648
133.765 257.424 -0.609972 0.672736
134.946 259.646 -0.624401 0.681022
136.092 261.849 -0.622791 0.708807
137.306 264.074 -0.620645 0.642947
138.493 266.307 -0.608965 0.644492
139.658 268.57 -0.647384 0.606176
140.857 270.793 -0.651676 0.645411
142.068 273.079 -0.656723 0.569541
143.262 275.335 -0.649721 0.572601
144.459 277.572 -0.669071 0.579722
145.665 279.835 -0.649595 0.555115
146.876 282.119 -0.649299 0.569403
148.074 284.39 -0.658729 0.580553
149.214 286.593 -0.643151 0.648565
150.416 288.859 -0.651915 0.585542
151.573 291.139 -0.652042 0.607573
152.732 293.401 -0.634678 0.660502
153.887 295.635 -0.626609 0.696812
155.033 297.852 -0.631394 0.682674
156.168 300.044 -0.619177 0.735916
157.263 302.228 -0.614121 0.76507
158.365 304.352 -0.612471 0.761442
159.406 306.388 -0.590532 0.775043
160.424 308.357 -0.575985 0.814055
161.405 310.293 -0.585852 0.817984
162.375 312.203 -0.586949 0.797812
163.318 314.036 -0.579734 0.815622
164.233 315.811 -0.580344 0.819854
165.572 318.292 -0.557209 0.82236
166.909 320.496 -0.513081 0.833473
168.181 322.517 -0.487985 0.860645
169.307 324.258 -0.443684 0.930624
170.585 326.329 -0.402374 1.03118
171.542 328.295 -0.366355 1.02989
172.135 330.31 -0.332227 1.0066
172.154 332.234 -0.327949 1.01745
171.408 334.661 -0.338971 1.15147
170.229 336.371 -0.337376 1.28716
168.15 337.739 -0.327584 1.3137
166.231 338.578 -0.336194 1.24458
163.838 339.567 -0.351422 1.17861
161.898 340.375 -0.373897 1.10379
159.821 341.316 -0.346623 1.04077
157.506 342.211 -0.323844 1.02813
155.041 343.326 -0.317713 1.01231
152.481 344.553 -0.32815 0.9776
150.676 345.445 -0.338061 0.976328
148.876 346.324 -0.3427 1.00388
147.043 347.216 -0.362909 1.00284
145.169 348.167 -0.359799 1.00979
143.232 349.132 -0.355556 1.02205
141.329 350.122 -0.362015 1.01782
139.434 351.102 -0.351158 1.01786
137.433 352.131 -0.366358 0.999741
135.517 353.113 -0.364755 1.01374
133.558 354.146 -0.365164 1.02088
131.617 355.12 -0.375478 1.01175
129.695 356.094 -0.370171 1.01798
127.753 357.086 -0.376097 1.0241
125.839 358.031 -0.369534 1.02197
123.958 359.004 -0.372089 1.00932
122.087 359.987 -0.361182 1.01977
120.271 360.948 -0.362695 1.01131
118.422 361.933 -0.371163 1.004
116.665 362.896 -0.363453 1.01424
114.144 364.304 -0.356736 1.03351
111.785 365.643 -0.328406 1.05682
109.512 366.983 -0.31109 1.06222
107.242 368.266 -0.284247 1.08918
104.907 369.418 -0.27497 1.11889
102.536 370.483 -0.216691 1.15626
100.084 371.546 -0.188991 1.14827
97.5561 372.698 -0.167821 1.11113
94.9296 373.909 -0.167439 1.10671
93.0703 374.736 -0.22009 1.09836
91.169 375.669 -0.281996 1.03249
89.2421 376.62 -0.261978 1.09493
87.2195 377.595 -0.307982 1.05672
85.1968 378.631 -0.318686 1.05872
83.1547 379.725 -0.282155 1.07027
81.036 380.88 -0.303672 1.01632
78.9753 382.044 -0.319564 1.01453
76.9039 383.225 -0.286514 1.03232
74.8734 384.447 -0.295845 0.997311
72.8631 385.622 -0.311125 0.983894
70.8345 386.823 -0.262189 0.98862
68.7675 387.942 -0.242549 0.98638
66.7136 388.989 -0.234646 1.00746
64.6728 390.051 -0.22719 1.00228
62.6224 391.139 -0.214177 0.979299
60.5842 392.178 -0.219522 0.989471
58.5796 393.221 -0.195917 1.01516
56.5392 394.272 -0.189645 1.00441
54.4995 395.305 -0.196005 0.996983
52.4754 396.307 -0.190793 1.01619
50.4895 397.28 -0.191535 1.02774
48.4828 398.263 -0.194778 1.0083
46.5009 399.27 -0.199239 0.983377
44.5314 400.238 -0.202693 0.987179
42.6138 401.188 -0.228037 0.952416
40.7096 402.134 -0.247194 0.926001
38.7899 403.097 -0.207874 0.935568
36.8939 404.006 -0.221772 0.914576
34.9718 404.937 -0.203793 0.931834
33.0416 405.892 -0.189384 0.904763
31.1373 406.893 -0.239622 0.836226
29.2171 407.915 -0.291485 0.760999
27.2814 408.991 -0.329107 0.679193
25.3627 410.088 -0.420632 0.535505
23.4165 411.144 -0.489446 0.467415
21.4804 412.223 -0.576243 0.377546
19.5308 413.311 -0.653139 0.291765
17.5533 414.437 -0.748079 0.193798
15.5496 415.618 -0.84326 0.0911853
13.5539 416.801 -0.94032 5.9852e-14
11.5961 417.959 -0.947382 0.0700197
9.637 419.14 -0.959871 0.0480239
7.70676 420.309 -0.98257 0.0291417
5.76795 421.467 -0.989326 0.0432116
3.83691 422.648 -0.99065 0.0553187
1.93755 423.827 -0.999497 0.0351798
0.0692697 424.982 -1.00052 6.63939e-14
-1.71451 426.14 -0.999397 0.061964
-3.44696 427.312 -1.00141 0.0525522
-5.10082 428.44 -0.978426 0.0380755
-7.49183 430.109 -0.985752 0.0404241
-9.71554 431.656 -0.923825 0.0749916
-11.825 433.135 -0.953953 0.0186873
-13.7017 434.543 -0.977265 5.75605e-14
-15.2928 435.904 -0.933359 0.0846272
-17.0505 437.752 -0.915489 0.230925
-18.5783 439.382 -0.890029 0.301495
-20.0014 440.786 -0.818131 0.309291
-21.6488 442.157 -0.818433 0.202558
-23.3346 443.298 -0.824433 0.108774
-25.1245 444.246 -0.85097 2.11319e-13
-26.9301 445.321 -0.839365 0.0813514
-28.6564 446.478 -0.859153 0.210411
-30.3112 447.738 -0.856835 0.311342
-31.8653 449.094 -0.85296 0.448824
-33.6016 450.49 -0.841678 0.476763
-35.586 451.4 -0.846869 0.281301
-37.7214 451.732 -0.879108 1.14738e-13
-39.7266 451.671 -0.886283 0.133144
-41.8944 451.034 -0.912103 0.307825
-43.9563 449.802 -0.920103 0.307258
-45.5893 448.554 -0.934234 0.293757
-47.2583 447.056 -0.95875 0.240584
-48.8897 445.297 -0.919767 0.17403
-50.5338 443.369 -0.914047 2.41611e-14
-52.2502 441.056 -0.91815 0.0561247
-53.4323 439.402 -0.915488 0.053968
-54.6822 437.7 -0.903593 0.092018
-55.8981 435.906 -0.893263 0.0795216
-57.1923 434.058 -0.883732 0.0462925
-58.4989 432.201 -0.862173 0.030448
-59.8099 430.289 -0.862838 1.15572e-13
-61.1067 428.388 -0.881426 0.0407115
-62.4684 426.354 -0.888008 0.0644488
-63.8148 424.402 -0.850194 0.0431714
-65.0691 422.43 -0.864693 0.0875652
-66.3773 420.425 -0.858906 0.0411028
-67.6594 418.407 -0.816579 0.018357
-68.9397 416.384 -0.831008 7.99361e-15
-70.123 414.429 -0.851164 0.03225
-71.3243 412.412 -0.85387 0.0309718
-72.5031 410.369 -0.846562 0.0223336
-73.6494 408.338 -0.863228 0.0325638
-74.7666 406.335 -0.843783 0.0584839
-75.8757 404.317 -0.861371 0.042613
-76.938 402.306 -0.842067 3.4639e-14
-78.0039 400.259 -0.857774 0.0229892
-79.0063 398.242 -0.832682 0.0521625
-80.01 396.194 -0.841594 0.0211736
-81.023 394.106 -0.836886 0.0208994
-81.9934 392.059 -0.820695 0.0703253
-82.9806 389.963 -0.824644 0.044934
-83.9291 387.861 -0.813732 1.13882e-13
-84.8971 385.713 -0.790794 0.013999
-85.8497 383.555 -0.79779 0.0815213
-86.76 381.404 -0.775894 0.0281046
-87.6805 379.262 -0.769684 0.0479853
-88.6007 377.007 -0.77395 0.0277874
-89.4832 374.813 -0.767858 0.0244874
-90.3784 372.566 -0.753917 7.17847e-14
-91.2622 370.302 -0.742728 0.0240582
-92.1081 368.035 -0.73645 0.0501014
-92.8959 365.771 -0.740527 0.0367205
-93.7272 363.408 -0.71931 0.0294992
-94.5432 361.058 -0.727361 0.0382858
-95.3096 358.708 -0.721669 0.0245698
-96.0527 356.297 -0.705141 3.53964e-14
-96.7792 353.889 -0.68805 0.0276233
-97.4886 351.515 -0.693468 0.0422593
-98.1556 349.084 -0.696865 0.0361451
-98.8032 346.683 -0.678903 0.0267308
-99.4096 344.267 -0.654438 0.0634853
-100.04 341.834 -0.663355 0.0486437
-100.623 339.42 -0.640539 1.24345e-14
-101.198 336.969 -0.632076 0.0174063
-101.731 334.553 -0.617885 0.0776416
-102.252 332.103 -0.614595 0.0308069
-102.777 329.633 -0.632198 0.0238798
-103.247 327.225 -0.606228 0.0700602
-103.705 324.756 -0.582356 0.0447247
-104.134 322.312 -0.603635 1.15152e-13
-104.539 319.894 -0.595209 0.059628
-104.955 317.446 -0.580215 0.0802049
-105.325 315.009 -0.579806 0.0142678
-105.713 312.562 -0.582388 0.0168046
-106.08 310.134 -0.551769 0.0535397
-106.441 307.691 -0.568125 0.0652722
-106.745 305.283 -0.574512 1.43833e-14
-107.059 302.811 -0.563619 0.0163321
-107.327 300.418 -0.55542 0.0643355
-107.581 297.979 -0.564999 0.0393758
-107.821 295.57 -0.575029 0.0215147
-108.052 293.154 -0.573373 0.0492112
-108.232 290.754 -0.580959 0.0931733
-108.41 288.343 -0.589956 6.05071e-14
-108.562 285.952 -0.597378 0.0380637
-108.677 283.566 -0.603305 0.0755855
-108.787 281.156 -0.601507 0.0825159
-108.872 278.773 -0.618872 0.015792
-108.949 276.403 -0.608491 0.0470056
-108.986 274.011 -0.631855 0.0676197
-109.015 271.638 -0.649863 6.06194e-14
-109.009 269.123 -0.620046 0.0388622
-109.013 266.664 -0.582584 0.0506738
-108.998 264.161 -0.554569 0.0879524
-108.96 261.644 -0.489892 0.0518181
-108.891 259.132 -0.443 0.0291244
-108.805 256.615 -0.407024 0.031337
-108.678 254.077 -0.354096 1.02141e-14
-108.522 251.597 -0.347472 0.0918678
-108.326 249.166 -0.314306 0.0430642
-108.164 246.685 -0.304416 0.0346043
-107.951 244.235 -0.270796 0.100311
-107.716 241.811 -0.273521 0.0618549
-107.467 239.387 -0.210231 0.0373249
-107.227 236.959 -0.201831 8.57858e-14
-106.948 234.576 -0.189982 0.0687894
-106.656 232.15 -0.163544 0.0740598
-106.333 229.804 -0.172875 0.0101218
-105.999 227.408 -0.169513 0.0294394
-105.632 225.001 -0.192132 0.0716036
-105.232 222.633 -0.20207 0.0207057
-104.819 220.219 -0.207088 5.68647e-14
-104.383 217.803 -0.217569 0.0991488
-103.922 215.396 -0.214305 0.0610965
-103.439 212.986 -0.224311 0.0181682
-102.925 210.528 -0.198129 0.0286505
-102.395 208.102 -0.224366 0.0821388
-101.823 205.656 -0.216508 0.0506162
-101.239 203.221 -0.202682 3.20853e-14
-100.64 200.785 -0.185868 0.0578919
-99.9721 198.315 -0.194499 0.0538834
-99.3221 195.821 -0.197039 0.0506826
-98.6222 193.378 -0.223873 0.0197202
-97.8959 190.827 -0.228844 0.146645
-97.1546 188.383 -0.219048 0.0666375
-96.3618 185.919 -0.231367 5.80715e-14
-95.5812 183.407 -0.220662 0.0387326
-94.8047 180.896 -0.224558 0.0527152
-93.9876 178.381 -0.220505 0.0160191
-93.1562 175.848 -0.202305 0.0268206
-92.3165 173.327 -0.214415 0.0420687
-91.5099 170.832 -0.232438 0.0309354
-90.6528 168.301 -0.23972 1.05471e-14
-89.8614 165.774 -0.249905 0.0389093
-89.1026 163.279 -0.243503 0.119618
-88.2936 160.76 -0.246242 0.0329368
-87.5034 158.231 -0.242096 0.0478044
-86.7 155.742 -0.257793 0.0749459
-85.9525 153.288 -0.245741 0.0416907
-85.1505 150.725 -0.234688 8.72689e-14
-84.3953 148.247 -0.225043 0.065606
-83.6145 145.731 -0.196216 0.0826889
-82.8178 143.203 -0.204656 0.0457967
-82.015 140.702 -0.200949 0.0247904
-81.2306 138.213 -0.193256 0.0496115
-80.4314 135.712 -0.191536 0.0884049
-79.6285 133.21 -0.197537 3.18358e-14
-78.8322 130.717 -0.186518 0.053422
-78.0361 128.201 -0.177753 0.0790409
-77.2499 125.721 -0.154194 0.0165543
-76.4662 123.225 -0.137705 0.0472777
-75.6648 120.724 -0.136742 0.0649578
-74.8636 118.234 -0.13917 0.0846356
-74.0659 115.766 -0.141831 1.57421e-14
-73.2906 113.311 -0.148788 0.0622725
-72.4898 110.799 -0.151554 0.0633416
-71.6995 108.349 -0.130709 0.0112855
-70.9228 105.87 -0.129934 0.0305251
-70.137 103.399 -0.104807 0.0743514
-69.3251 100.887 -0.127586 0.0788347
-68.5427 98.4132 -0.124647 1.85935e-14
-67.7416 95.913 -0.104053 0.0348648
-66.9404 93.3771 -0.0933494 0.036929
-66.1426 90.8483 -0.0711654 0.0669397
-65.3346 88.3363 -0.0534511 0.0648685
-64.5202 85.8085 -0.029857 0.0327614
-63.6979 83.2771 0.00497186 0.024925
-62.8923 80.7292 0.0240662 3.13295e-14
-62.0709 78.1723 0.0487042 0.125769
-61.2506 75.6377 0.072155 0.096791
-60.4379 73.1009 0.0933107 0.0677826
-59.6124 70.5876 0.0939651 0.137466
-58.8034 68.0347 0.111239 0.112237
-57.9868 65.5142 0.130261 0.0666142
-57.162 63.0259 0.13458 1.83116e-14
-56.3164 60.4955 0.141057 0.116878
-55.496 58.0214 0.143279 0.0543593
-54.6807 55.517 0.153779 0.0265149
-53.8761 53.0439 0.150973 0.0209789
-53.0726 50.5846 0.132141 0.0624988
-52.2757 48.1487 0.156527 0.0180609
-51.4946 45.6646 0.150111 1.99593e-14
-50.7142 43.2312 0.126555 0.0849183
-49.9621 40.7892 0.148311 0.0612518
-49.2256 38.3917 0.162369 0.0115776
-48.4714 36.0255 0.164291 0.065835
-47.7435 33.6157 0.173264 0.0595914
-47.023 31.3054 0.185576 0.0181285
-46.3086 29.0104 0.17042 2.16286e-14
-45.6162 26.7992 0.166817 0.0303749
-44.9312 24.6672 0.176738 0.030814
-44.2382 22.5876 0.177278 0.0420299
-43.5789 20.5134 0.181989 0.0566271
-42.9505 18.5353 0.198324 0.0118917
-42.3449 16.6296 0.215733 0.0405741
-41.4015 13.9373 0.215808 1.1452e-14
-40.5926 11.4165 0.222058 0.092778
-39.7222 9.16342 0.211984 0.103135
-38.7503 6.98861 0.211519 0.120192
-37.6819 5.01307 0.231822 0.117984
-36.3876 3.21798 0.227073 0.0627007
-34.9526 1.66463 0.267901 0.023086
-33.3628 0.33745 0.275731 1.42175e-14
-31.5922 -0.644714 0.286175 0.0846311
-29.7245 -1.38515 0.236045 0.117305
-27.7415 -1.713 0.236157 0.250893
-25.256 -1.84102 0.246754 0.19431
-22.7829 -1.76844 0.233658 0.14136
-20.3062 -1.6746 0.25862 0.0881781
-17.9667 -1.65397 0.288945 3.57519e-15
-15.7902 -1.79299 0.264841 0.183277
-13.3769 -1.99963 0.262369 0.351273
-11.136 -2.25234 0.2372 0.497101
-8.99434 -2.5028 0.230741 0.615731
-6.97153 -2.49658 0.197734 0.690367
-4.72064 -2.12833 0.193135 0.826202
-2.87057 -1.47555 0.119258 0.975792
-1.23821 -0.568943 0.0367462 1.12517
0.433543 0.825287 -0.0148011 1.23244
1.9416 3.0303 -0.0336785 1.05158
3.06091 4.9774 -0.00889957 0.912846
4.14299 7.11009 -0.00338823 0.794135
5.28627 9.39755 -0.0142358 0.70087
6.53623 11.8596 -0.00495483 0.633339
7.86826 14.427 -0.000947794 0.531307
9.22567 17.051 0.0277535 0.451758
10.641 19.7083 0.0613587 0.420731
11.5769 21.5752 0.0514885 0.426551
12.5065 23.4304 0.0512404 0.391974
13.4473 25.3617 0.0672398 0.369016
14.4057 27.2843 0.055357 0.417291
15.3722 29.269 0.0724493 0.387604
16.3088 31.2102 0.0808891 0.357293
17.2798 33.2295 0.0945526 0.357115
18.2453 35.2674 0.102107 0.347759
19.2249 37.3094 0.125614 0.288008
20.2222 39.3528 0.136725 0.266098
21.229 41.3885 0.128853 0.287257
22.2479 43.4455 0.145232 0.277855
23.3011 45.5021 0.159389 0.26795
24.3569 47.579 0.168875 0.279623
25.4313 49.6674 0.196401 0.262402
26.5153 51.7458 0.177845 0.283424
27.589 53.8361 0.185199 0.275155
28.6943 55.9561 0.195284 0.253033
29.7699 58.0644 0.206669 0.265259
30.8871 60.2033 0.212568 0.299231
31.9895 62.3307 0.215491 0.301053
33.0859 64.4708 0.228201 0.297941
34.1526 66.6055 0.227857 0.323529
35.2362 68.8963 0.27297 0.482186
36.2961 71.1354 0.319135 0.590833
37.3623 73.4041 0.360697 0.739501
38.4248 75.6585 0.382747 0.889566
39.4546 77.8696 0.417435 1.10737
40.5046 79.9045 0.409555 1.09397
41.5889 81.8829 0.407211 1.02643
42.683 83.8549 0.433829 0.955753
43.7588 85.8121 0.455245 0.960884
44.8463 87.7651 0.470938 0.871481
45.9341 89.74 0.506604 0.801892


==> fig/data/kitti_source.txt <==
0 0 0
0.768331 1.46961 0.0017164
2.30499 4.40882 0.0051479
3.45749 6.61324 0.00772039
4.60998 8.81765 0.0102919
5.76018 11.0191 0.0131715
6.9632 13.3344 0.0160421
8.19709 15.7206 0.0319578
9.45163 18.1547 0.0382896
10.7254 20.6279 0.0574756
12.0258 23.1406 0.0507813
13.3577 25.6946 0.0407439
14.7181 28.2793 0.0463223
16.0927 30.9149 0.0376397
17.0626 32.8061 0.100463
18.0201 34.6776 0.141276
19.4043 37.4212 0.165502
20.7644 40.114 0.168617
21.6787 41.9172 0.182473
22.9976 44.5532 0.183534
24.3115 47.1596 0.206734
25.6157 49.732 0.204802
26.8942 52.2912 0.196178
28.1491 54.7819 0.166382
29.3433 57.191 0.185421
30.5124 59.5657 0.195289
31.5865 61.7629 0.204228
32.5971 63.8497 0.211702
33.5213 65.79 0.209755
34.6219 68.0988 0.261482
35.6274 70.2146 0.311152
36.5557 72.0657 0.356513
37.7487 74.107 0.380172
39.1618 75.7937 0.377275
41.2328 77.1085 0.346912
43.5404 77.5105 0.303694
45.8812 77.1843 0.259828
48.3075 76.3558 0.197205
50.5432 75.3111 0.217487
52.5 74.2808 0.199135
54.7335 73.0352 0.179744
56.5209 72.0054 0.161895
58.4507 70.9221 0.149454
60.5176 69.8169 0.140101
62.6685 68.7117 0.123254
64.8527 67.6003 0.138755
67.0302 66.4799 0.170032
69.2709 65.3348 0.192725
71.4297 64.212 0.224558
73.5448 63.0488 0.239507
75.6004 61.8394 0.257035
77.5851 60.5808 0.264225
79.4789 59.2909 0.274216
81.2781 57.986 0.291112
82.9843 56.6876 0.310145
84.5882 55.4482 0.314026
86.5687 53.9429 0.32123
88.3311 52.742 0.339198
90.1405 51.7441 0.371636
91.957 51.1035 0.407466
93.7954 50.8838 0.410577
95.9219 51.3043 0.451687
97.8599 52.4653 0.486942
99.6349 54.1151 0.450181
101.103 55.6775 0.416766
102.67 57.3311 0.399148
104.443 59.1415 0.429437
105.853 60.5355 0.413982
107.328 62.0077 0.400569
108.872 63.5664 0.421889
110.464 65.2036 0.399468
112.117 66.921 0.418747
113.882 68.7884 0.425006
115.607 70.6394 0.412549
117.367 72.5161 0.42291
119.174 74.4045 0.410159
120.975 76.2912 0.40757
122.77 78.1145 0.413259
124.568 79.9097 0.465845
126.338 81.6903 0.447225
128.085 83.4541 0.427651
129.832 85.2817 0.393611
131.505 87.0627 0.387342
133.158 88.8331 0.375336
134.775 90.639 0.393457
136.33 92.4818 0.374195
137.878 94.3374 0.335102
139.395 96.2464 0.327533
140.872 98.1962 0.3165
142.297 100.198 0.314622
143.68 102.231 0.286017
145.086 104.363 0.268372
146.441 106.422 0.232114
147.76 108.505 0.189362
149.066 110.636 0.161127
150.337 112.79 0.111606
151.556 115.005 0.114566
152.739 117.238 0.0487319
153.933 119.491 0.0457546
155.119 121.76 0.0364285
156.352 124.092 0.0336603
157.51 126.347 0.0542098
158.653 128.588 0.047583
159.78 130.815 0.048593
160.875 133.01 0.0276842
161.842 134.919 0.00698881
162.81 136.829 -0.0137073
163.778 138.738 -0.0344042
165.068 141.284 -0.0620011
166.306 143.688 -0.0820235
167.621 145.927 -0.0458997
168.936 148.12 -0.0594507
170.286 150.422 -0.107278
171.293 152.173 -0.07927
172.3 153.941 -0.101877
173.339 155.634 -0.092516
174.378 157.386 -0.0560654
175.409 159.147 -0.0339664
176.421 160.924 -0.0219996
177.404 162.678 -0.0398402
178.675 164.954 0.00608633
179.795 166.954 -0.00335845
180.757 168.814 -0.050096
181.49 170.603 -0.0692303
181.945 172.811 -0.0938617
181.817 174.869 -0.0771219
181.169 176.685 -0.096517
180.004 178.347 -0.197597
178.207 179.857 -0.266544
176.394 180.973 -0.31903
174.352 182.078 -0.359548
171.978 183.322 -0.400612
170.029 184.211 -0.478672
167.922 185.233 -0.519379
165.704 186.357 -0.521597
163.333 187.591 -0.525967
161.031 188.789 -0.548908
158.72 189.986 -0.547703
156.425 191.242 -0.622414
154.103 192.466 -0.689999
151.768 193.669 -0.729378
149.471 194.879 -0.724737
147.217 196.092 -0.729193
144.996 197.275 -0.725913
142.809 198.448 -0.693178
140.582 199.624 -0.673573
138.435 200.724 -0.662261
136.298 201.761 -0.641992
134.194 202.736 -0.625987
132.173 203.669 -0.594588
130.273 204.549 -0.567645
127.892 205.677 -0.541579
125.787 206.702 -0.531706
123.938 207.641 -0.512306
121.949 208.702 -0.492252
120.096 209.782 -0.480114
118.354 210.951 -0.448298
116.396 212.34 -0.424596
114.901 213.992 -0.39696
113.955 216.12 -0.424008
113.817 218.353 -0.419763
114.25 220.446 -0.430509
115.128 222.647 -0.421278
116.336 225.052 -0.432897
117.354 226.937 -0.442214
118.451 228.943 -0.450874
119.621 231.065 -0.492522
120.84 233.298 -0.532559
122.111 235.636 -0.530746
123.436 238.062 -0.587159
124.797 240.592 -0.597168
126.212 243.214 -0.589712
127.196 245.012 -0.614039
128.195 246.844 -0.627832
129.205 248.698 -0.631335
130.17 250.483 -0.636239
131.183 252.364 -0.652577
132.197 254.261 -0.638528
133.161 256.072 -0.625734
134.163 257.964 -0.626686
135.155 259.843 -0.641241
136.14 261.711 -0.650471
137.071 263.479 -0.642667
138.035 265.329 -0.624813
138.991 267.174 -0.621928
139.949 269.023 -0.637811
140.859 270.777 -0.669942
141.816 272.619 -0.681051
142.775 274.459 -0.684683
143.749 276.3 -0.680573
144.69 278.058 -0.68856
145.683 279.921 -0.697743
146.686 281.8 -0.702884
147.645 283.612 -0.7042
148.657 285.531 -0.712503
149.672 287.471 -0.688734
150.684 289.414 -0.675059
151.646 291.262 -0.670207
152.656 293.189 -0.671975
153.663 295.108 -0.666594
154.658 297.034 -0.656561
155.594 298.861 -0.656173
156.577 300.759 -0.663031
157.541 302.616 -0.646388
158.486 304.439 -0.635779
159.859 307.075 -0.643745
161.172 309.645 -0.653462
162.426 312.123 -0.652958
163.621 314.483 -0.66538
164.759 316.698 -0.654564
165.839 318.729 -0.628722
166.82 320.574 -0.617289
167.998 322.782 -0.605026
168.983 324.616 -0.577901
169.957 326.65 -0.541959
170.651 328.649 -0.484768
170.918 330.605 -0.44071
170.659 332.754 -0.442028
169.927 334.498 -0.480644
168.714 336.035 -0.485926
166.912 337.305 -0.454749
164.786 338.378 -0.441117
162.402 339.465 -0.458982
160.525 340.324 -0.413891
158.542 341.225 -0.397265
156.449 342.212 -0.365642
154.241 343.291 -0.360184
151.842 344.506 -0.356606
149.46 345.748 -0.366925
147.038 347.029 -0.386935
144.595 348.322 -0.383227
142.164 349.598 -0.388873
139.744 350.867 -0.394229
137.328 352.119 -0.398244
134.911 353.326 -0.410352
132.5 354.514 -0.415838
130.097 355.696 -0.399985
127.632 356.915 -0.390932
125.267 358.116 -0.389106
122.944 359.34 -0.393387
120.653 360.583 -0.383809
118.397 361.858 -0.375507
116.215 363.136 -0.368696
114.174 364.349 -0.359169
112.299 365.469 -0.345101
110.604 366.464 -0.314703
108.484 367.653 -0.299712
106.432 368.727 -0.279011
104.322 369.767 -0.262458
102.167 370.766 -0.231719
99.8387 371.802 -0.205864
98.0139 372.602 -0.182475
96.0718 373.446 -0.174172
94.0273 374.357 -0.241456
91.8526 375.367 -0.233411
89.5912 376.451 -0.323844
87.198 377.611 -0.319462
84.6572 378.923 -0.356669
82.119 380.296 -0.295026
79.5522 381.734 -0.310827
77.8884 382.69 -0.291065
76.1351 383.692 -0.275571
74.3771 384.694 -0.267272
71.8008 386.168 -0.283017
70.0523 387.15 -0.264556
67.4841 388.546 -0.265804
64.9294 389.922 -0.245369
62.3805 391.286 -0.21906
59.8381 392.605 -0.253373
57.2939 393.898 -0.235416
54.7652 395.167 -0.239592
52.2575 396.412 -0.249956
49.7055 397.694 -0.251168
47.2769 398.932 -0.236013
44.9254 400.133 -0.26488
42.68 401.275 -0.26937
40.5941 402.347 -0.291076
38.6692 403.351 -0.269254
36.3795 404.512 -0.287487
34.2458 405.558 -0.256536
32.294 406.441 -0.259573
30.3016 407.091 -0.265006
28.3581 407.374 -0.279595
26.437 407.195 -0.279003
24.515 406.467 -0.298419
22.7849 405.199 -0.315475
21.2542 403.361 -0.356232
19.8455 401.181 -0.385844
18.8453 399.414 -0.405803
17.8612 397.506 -0.398639
16.8676 395.466 -0.398677
15.8415 393.304 -0.396153
14.8144 391.03 -0.420844
13.7564 388.644 -0.43481
12.5994 386.096 -0.421744
11.4333 383.584 -0.411451
10.2391 381.061 -0.409184
9.03221 378.549 -0.446165
7.79591 376.033 -0.463371
6.54797 373.515 -0.478282
5.28816 370.978 -0.491163
3.98367 368.436 -0.503489
2.65624 365.889 -0.511528
1.34131 363.354 -0.562888
-0.00897711 360.75 -0.581204
-1.30919 358.245 -0.584091
-2.61663 355.766 -0.584471
-3.94565 353.325 -0.595033
-5.28016 350.901 -0.597837
-6.6097 348.484 -0.60432
-7.90162 346.052 -0.609866
-9.18223 343.569 -0.602424
-10.4824 341.071 -0.623791
-11.8243 338.443 -0.601902
-13.1518 335.884 -0.622155
-14.4974 333.293 -0.640699
-15.8538 330.701 -0.666926
-17.2085 328.102 -0.676889
-18.539 325.495 -0.705515
-19.8737 322.863 -0.723993
-20.7712 321.069 -0.74059
-22.102 318.422 -0.776877
-23.0053 316.606 -0.736232
-23.8994 314.775 -0.71569
-25.216 312.099 -0.741
-26.5418 309.452 -0.733415
-27.8666 306.833 -0.709162
-29.1791 304.26 -0.70494
-30.4811 301.753 -0.691147
-31.7385 299.35 -0.697449
-32.9302 297.042 -0.706731
-34.0823 294.83 -0.691459
-35.207 292.748 -0.681787
-36.2748 290.821 -0.679446
-37.3045 289.019 -0.677135
-38.485 286.977 -0.677957
-39.4487 285.229 -0.676336
-40.3792 283.234 -0.682509
-40.8652 281.246 -0.693265
-40.8668 279.119 -0.719241
-40.4031 277.325 -0.77268
-39.3217 275.421 -0.836312
-37.7359 273.625 -0.881482
-35.5854 271.935 -0.931759
-33.2271 270.382 -0.952974
-31.3323 269.218 -0.984867
-29.3386 268.016 -1.00032
-27.1993 266.734 -0.988353
-25.0597 265.458 -1.00955
-22.8225 264.2 -1.02954
-20.5115 262.878 -1.02994
-18.155 261.607 -1.06793
-15.7849 260.311 -1.07175
-13.394 259.056 -1.07208
-10.9854 257.842 -1.1046
-8.56266 256.685 -1.11692
-6.07465 255.5 -1.15333
-3.71214 254.39 -1.19606
-1.4345 253.308 -1.21579
0.72897 252.246 -1.19535
2.73115 251.252 -1.16864
4.54487 250.322 -1.1318
6.76622 249.133 -1.08402
8.84919 247.962 -1.06006
10.8805 246.788 -1.0442
12.9152 245.623 -1.07533
14.9143 244.61 -1.12404
17.015 243.834 -1.17977
19.0917 243.411 -1.24484
21.2156 243.373 -1.31277
23.2468 243.748 -1.30359
25.1694 244.54 -1.24221
26.8343 245.677 -1.21301
28.3438 247.182 -1.20084
30.0697 249.117 -1.22062
31.7666 250.973 -1.24353
33.4912 252.402 -1.255
35.6471 253.34 -1.28432
37.8237 253.488 -1.3692
39.8211 253.127 -1.40864
42.0387 252.333 -1.48178
43.9894 251.449 -1.49632
46.2658 250.36 -1.54438
48.09 249.427 -1.56628
50.0333 248.407 -1.59442
52.0899 247.353 -1.67707
54.2304 246.269 -1.74915
56.4178 245.157 -1.80592
58.6713 244.028 -1.85624
60.964 242.843 -1.87867
63.2841 241.601 -1.89241
65.65 240.334 -1.83257
68.0998 239.07 -1.79265
70.4779 237.836 -1.68873
72.8081 236.652 -1.67524
75.0901 235.503 -1.66066
77.3442 234.37 -1.62932
79.5706 233.228 -1.59194
81.7673 232.109 -1.56982
83.9448 231.034 -1.54978
86.0775 230.013 -1.55792
88.1705 229.044 -1.60575
90.0862 228.172 -1.65565
91.9669 227.301 -1.69419
93.8133 226.45 -1.74437
96.1068 225.399 -1.81619
98.1804 224.426 -1.822
100.325 223.341 -1.84201
102.345 222.153 -1.85142
104.103 220.867 -1.76716
105.776 219.302 -1.81221
107.11 217.228 -1.65155
107.737 214.773 -1.62217
107.561 212.215 -1.57358
106.86 209.923 -1.52666
106.047 208.061 -1.52039
105.062 206.089 -1.5097
103.911 204.002 -1.50187
102.644 201.785 -1.51107
101.287 199.429 -1.53386
99.8694 196.93 -1.55051
98.8756 195.164 -1.54683
97.8749 193.337 -1.5423
96.864 191.456 -1.53938
95.8874 189.614 -1.52897
94.8438 187.644 -1.50955
93.7998 185.64 -1.49537
92.8104 183.701 -1.47531
91.7668 181.639 -1.45293
90.717 179.564 -1.43286
89.6564 177.472 -1.41165
88.6443 175.46 -1.39771
87.5756 173.329 -1.37903
86.491 171.187 -1.3589
85.3907 169.029 -1.3322
84.3177 166.957 -1.33086
83.1739 164.766 -1.33476
82.0068 162.555 -1.33661
80.8851 160.428 -1.33018
79.6905 158.177 -1.31976
78.4817 155.909 -1.30908
77.2618 153.623 -1.30723
76.0866 151.433 -1.29665
74.8473 149.114 -1.27279
73.616 146.788 -1.26388
72.3789 144.449 -1.24327
71.2034 142.214 -1.21098
69.96 139.862 -1.17353
68.7055 137.492 -1.13355
67.5122 135.233 -1.10205
66.2999 132.865 -1.12935
65.0839 130.487 -1.13823
63.8812 128.129 -1.14374
62.732 125.879 -1.13548
61.5353 123.535 -1.15362
60.3337 121.217 -1.15327
59.1407 118.905 -1.11241
58.0261 116.748 -1.07348
56.8755 114.513 -1.03329
55.7687 112.345 -0.963491
54.7394 110.33 -0.894523
53.6881 108.286 -0.846353
52.6707 106.317 -0.808202
51.6725 104.398 -0.769512
50.7579 102.657 -0.741248
49.3664 100.022 -0.700408
48.133 97.6812 -0.644668
46.9891 95.5247 -0.597576
45.9335 93.5593 -0.570073
45.055 91.7532 -0.544292
44.2305 89.5233 -0.512981
43.8118 87.336 -0.477449
43.8107 85.2668 -0.440258
44.2413 83.3003 -0.439777
45.1755 81.4364 -0.475473
46.8475 79.4782 -0.50777
48.9424 77.8087 -0.5241
50.8158 76.5264 -0.5156
52.9085 75.1506 -0.52764
54.5746 74.0549 -0.523796
56.3582 72.8959 -0.53145
58.274 71.6715 -0.540113
60.3438 70.4544 -0.564387
62.5785 69.2557 -0.596462
64.9753 68.0645 -0.608017
67.3234 66.9438 -0.585621
69.633 65.8096 -0.569681
71.893 64.6036 -0.55886
74.0777 63.322 -0.56699
76.201 61.9548 -0.564293
78.2896 60.5169 -0.564312
80.4017 59.0314 -0.562829
82.5682 57.5033 -0.542541
84.7884 55.9738 -0.51934
87.0917 54.3962 -0.508188
89.2906 52.8274 -0.500408
91.3882 51.1605 -0.469349
93.344 49.3742 -0.452877
95.173 47.4935 -0.440301
96.9199 45.5158 -0.443151
98.6308 43.4599 -0.479234
100.334 41.3717 -0.529433
102.059 39.2481 -0.515477
103.795 37.0628 -0.54231
105.482 34.7751 -0.562558
107.159 32.2865 -0.55611
108.762 29.782 -0.527721
109.794 28.1518 -0.517149
111.378 25.6366 -0.498916
112.981 23.0539 -0.482974
114.448 20.5244 -0.463758
115.796 17.9764 -0.456458
117.003 15.3971 -0.445609
118.072 12.7973 -0.423856
119.021 10.2059 -0.406962
119.905 7.68524 -0.38398
120.734 5.3162 -0.365057
121.539 3.152 -0.349766
122.311 1.19469 -0.34988
123.091 -0.768916 -0.347255
123.828 -2.66316 -0.336634
124.537 -4.53981 -0.346796
125.228 -6.46213 -0.373774
125.925 -8.45492 -0.373507
126.652 -10.5172 -0.367276
127.447 -12.6272 -0.414629
128.347 -14.7898 -0.457941
129.322 -17.0218 -0.495571
130.335 -19.3492 -0.494988
131.411 -21.8474 -0.503304
132.485 -24.3769 -0.507974
133.588 -26.9942 -0.521534
134.711 -29.6642 -0.53135
135.83 -32.3367 -0.592621
136.944 -35.0236 -0.600288
138.061 -37.6882 -0.612
139.23 -40.3004 -0.631023
140.378 -42.9066 -0.663765
141.505 -45.5041 -0.696027
142.603 -48.0954 -0.692858
143.713 -50.7527 -0.702319
144.762 -53.2525 -0.711495
145.761 -55.6418 -0.712507
146.679 -57.9016 -0.700959
147.5 -60.004 -0.660821
148.205 -61.9088 -0.657186
149.026 -64.1842 -0.595689
150.008 -66.3078 -0.574562
151.275 -68.0962 -0.565013
152.909 -69.6946 -0.534422
154.842 -71.038 -0.54241
157.054 -72.3385 -0.574774
159.336 -73.6858 -0.589761
161.09 -74.774 -0.621625
162.938 -75.9721 -0.588613
164.748 -77.1941 -0.597531
166.575 -78.4737 -0.589599
168.443 -79.7724 -0.588649
170.331 -81.0778 -0.599054
172.222 -82.3889 -0.622398
174.126 -83.717 -0.658005
176.051 -85.0768 -0.682978
178.007 -86.4716 -0.690978
179.997 -87.9167 -0.685736
182.093 -89.4289 -0.676882
184.137 -90.9097 -0.681005
186.196 -92.3888 -0.683177
188.261 -93.8377 -0.699036
190.347 -95.2836 -0.658203
192.44 -96.7228 -0.690933
194.548 -98.2063 -0.680163
196.666 -99.7068 -0.697601
198.834 -101.22 -0.672301
201.025 -102.739 -0.685364
203.3 -104.324 -0.687918
205.495 -105.892 -0.692729
207.694 -107.463 -0.680497
209.88 -109.035 -0.704826
212.042 -110.616 -0.696479
214.191 -112.156 -0.667983
216.332 -113.658 -0.619864
218.446 -115.135 -0.611631
220.613 -116.624 -0.566422
222.643 -118.019 -0.55441
224.592 -119.352 -0.520529
226.435 -120.61 -0.515895
228.195 -121.813 -0.509969
229.63 -122.925 -0.494253
231.401 -124.386 -0.479963
233.171 -125.848 -0.465675
234.942 -127.309 -0.451388
236.64 -128.849 -0.43306
238.117 -130.226 -0.415107
239.71 -131.223 -0.371699
241.552 -131.685 -0.374655
243.734 -130.587 -0.403147
245.614 -129.497 -0.428722
247.117 -128.625 -0.449182
248.734 -127.266 -0.46177
250.002 -125.716 -0.483906
251.314 -123.963 -0.438383
252.651 -122.004 -0.475263
254.093 -119.81 -0.486288
255.592 -117.585 -0.483659
257.148 -115.284 -0.487342
258.746 -112.93 -0.509855
260.412 -110.526 -0.480088
262.112 -108.088 -0.49185
263.824 -105.624 -0.472767
264.995 -103.932 -0.466066
266.168 -102.234 -0.471123
267.284 -100.606 -0.475935
268.456 -98.904 -0.504072
269.631 -97.1997 -0.523909
270.818 -95.4935 -0.511581
271.921 -93.8488 -0.499984
273.11 -92.1303 -0.50194
274.3 -90.4256 -0.4988
275.465 -88.815 -0.508456
276.687 -87.1321 -0.529489
277.887 -85.4241 -0.523872
279.077 -83.7102 -0.548285
280.199 -82.0848 -0.552036
281.349 -80.3602 -0.530527
282.497 -78.6441 -0.540795
283.65 -76.9376 -0.541016
284.766 -75.3235 -0.533592
285.944 -73.6485 -0.537363
287.129 -71.9742 -0.534536
288.311 -70.2931 -0.512507
290.034 -67.8408 -0.549194
291.153 -66.2621 -0.506672
292.341 -64.6038 -0.50249
294.108 -62.1766 -0.529776
295.332 -60.5409 -0.515695
297.171 -58.1915 -0.513653
298.438 -56.629 -0.520892
300.301 -54.3545 -0.527101
302.173 -52.1152 -0.510104
304.024 -49.8999 -0.502369
305.831 -47.6936 -0.503796
307.593 -45.5178 -0.463956
309.316 -43.4113 -0.426991
310.955 -41.3946 -0.428377
312.602 -39.3824 -0.406724
314.156 -37.5603 -0.414388
315.651 -35.8757 -0.42115
317.058 -34.376 -0.431779
318.769 -32.6606 -0.40522
320.386 -31.1045 -0.428746
321.909 -29.6009 -0.432287
323.31 -27.9964 -0.435341
324.437 -26.2657 -0.445485
324.373 -24.0268 -0.410446
324.309 -21.7879 -0.375408
324.245 -19.5491 -0.340371
324.18 -17.3102 -0.305335
323.198 -15.6063 -0.244528
322.013 -13.8245 -0.183421
320.752 -11.9616 -0.126553
319.441 -9.99258 -0.0696984
318.04 -7.83158 0.00459327
316.64 -5.60091 0.062084
315.208 -3.24662 0.128753
313.736 -0.81542 0.189251
312.259 1.66245 0.203919
310.766 4.17181 0.301685
309.354 6.72284 0.329141
308.047 9.31196 0.333404
306.828 11.9301 0.32457
305.649 14.5743 0.269751
304.441 17.244 0.223445
303.131 19.9994 0.131253
301.796 22.6473 0.0802434
300.396 25.2692 0.0541764
298.938 27.8507 0.0049253
297.424 30.4035 0.000826253
295.871 32.9185 -0.0114661
294.312 35.4129 -0.0494477
292.775 37.8844 -0.0422502
291.271 40.3335 -0.0144713
289.815 42.7617 5.20198e-05
288.337 45.2184 0.00178805
286.932 47.5379 0.00851013
285.574 49.766 0.0112395
284.262 51.8966 0.0174761
283.007 53.8964 0.0519848
281.819 55.745 0.0656169
280.722 57.4556 0.082038
279.403 59.517 0.0811613
278.319 61.2361 0.103699
277.14 63.2283 0.10528
276.195 65.3034 0.102179
275.554 67.3013 0.0744608
274.913 69.1324 0.0767271
274.227 71.059 0.119178
273.373 73.1939 0.142124
272.292 75.5775 0.113448
271.151 77.5973 0.1124
270.011 79.6171 0.11135
268.87 81.6369 0.1103
267.729 83.6567 0.109249
266.588 85.6765 0.108197
265.408 87.6928 0.113781
264.043 90.0067 0.131467
262.697 92.2681 0.106527
261.367 94.5327 0.107411
260.037 96.7794 0.0997788
258.728 99.0074 0.0854545
257.439 101.208 0.106018
256.197 103.297 0.116235
255.04 105.246 0.141388
253.964 107.012 0.152723
252.616 109.11 0.161546
251.282 110.956 0.17153
249.754 112.606 0.208427
248.065 113.973 0.224719
246.056 115.19 0.244863
243.815 116.298 0.22259
241.96 117.181 0.187015
239.974 118.127 0.152129
237.847 119.134 0.148147
235.525 120.239 0.117732
233.162 121.428 0.129019
230.697 122.7 0.122607
228.15 124.057 0.0980522
225.513 125.451 0.124135
223.686 126.409 0.150364
221.947 127.323 0.132973
220.113 128.277 0.129645
218.267 129.221 0.161809
216.421 130.153 0.18642
214.676 131.022 0.180899
211.994 132.362 0.192878
210.189 133.264 0.211451
207.56 134.579 0.207214
204.965 135.902 0.239885
202.308 137.261 0.272159
199.77 138.571 0.294329
197.258 139.86 0.329886
194.786 141.096 0.336953
192.419 142.269 0.359559
190.163 143.389 0.385374
188.068 144.417 0.408819
186.156 145.369 0.424715
183.836 146.593 0.43024
181.83 147.829 0.432809
179.955 149.287 0.406995
178.376 150.948 0.383433
177.205 152.977 0.388575
176.562 155.228 0.359379
176.421 157.781 0.333876
176.816 160.377 0.316725
177.455 162.354 0.300972
178.303 164.333 0.308199
179.274 166.313 0.305038
180.354 168.299 0.287751
181.497 170.342 0.308065
182.672 172.441 0.343818
183.945 174.694 0.411508
185.178 176.971 0.464128
186.414 179.338 0.454184
187.697 181.779 0.44496
189.027 184.308 0.471918
190.403 186.925 0.464095
191.351 188.749 0.464699
192.273 190.548 0.514751
193.259 192.443 0.506035
194.253 194.354 0.501515
195.248 196.283 0.522551
196.19 198.125 0.526448
197.183 200.059 0.519948
198.174 201.981 0.506498
199.16 203.899 0.515759
200.087 205.72 0.523683
201.059 207.631 0.553604
202.018 209.532 0.541335
202.929 211.335 0.536357
203.895 213.245 0.537872
204.852 215.153 0.505413
205.807 217.054 0.448815
206.714 218.853 0.426019
207.659 220.734 0.395925
208.61 222.595 0.364526
209.542 224.448 0.340108
210.424 226.214 0.32729
211.327 228.068 0.303169
212.641 230.789 0.23576
213.921 233.52 0.211844
215.151 236.257 0.204561
215.962 238.099 0.205716
217.109 240.839 0.185929
217.873 242.705 0.171107
219.025 245.46 0.160945
219.833 247.327 0.15896
220.658 249.196 0.140961
221.916 251.941 0.0898447
222.781 253.695 0.0944523
223.725 255.504 0.0784856
224.674 257.319 0.060206
225.629 259.143 0.0314348
226.552 260.881 0.0350238
227.955 263.551 0.02136
228.905 265.336 0.0130123
230.3 267.953 -0.0128584
231.663 270.514 -0.0503007
232.996 272.959 -0.0926974
234.313 275.393 -0.119759
235.552 277.637 -0.136046
236.768 279.717 -0.117841
237.905 281.619 -0.142884
238.974 283.374 -0.16029
240.017 285.103 -0.168494
241.046 286.816 -0.146064
242.338 289.158 -0.175562
243.217 290.998 -0.183415
244.074 292.969 -0.207578
244.945 295.077 -0.21736
245.881 297.307 -0.213166
246.918 299.639 -0.244527
248.086 302.05 -0.240429
249.392 304.519 -0.234975
250.824 307.039 -0.158499
251.845 308.784 -0.133737
252.903 310.583 -0.113724
253.968 312.436 -0.109546
254.995 314.231 -0.0969573
256.059 316.123 -0.0884569
257.102 318.021 -0.0770805
258.127 319.935 -0.0481802
259.092 321.755 -0.0559479
260.097 323.661 -0.0558182
261.079 325.558 -0.0575418
262.011 327.363 -0.0438404
262.991 329.251 -0.0309087
263.968 331.123 -0.0500203
264.93 332.987 -0.0661561
265.841 334.749 -0.0618078
266.797 336.566 -0.0348819
267.734 338.338 -0.0218466
269.05 340.859 -0.0183207
270.285 343.261 0.00732374
271.42 345.563 0.0282465
272.438 347.772 0.0160819
273.356 349.875 0.0170034
274.16 351.846 0.0402369
275.039 354.263 0.0489839
275.841 356.306 0.0496289
277.465 357.849 0.0644677
279.202 359.148 0.08128
280.94 360.448 0.0980916
282.897 360.962 0.0813536
285.167 360.365 0.0296126
287.097 359.47 0.00983191
289.228 358.338 -0.0120358
291.535 357.122 -0.0419949
293.421 356.131 -0.0543776
295.439 355.093 -0.0525206
297.585 354.007 -0.0494699
299.832 352.865 -0.0443846
302.259 351.663 -0.0752705
304.707 350.445 -0.049784
307.19 349.163 -0.0517094
309.714 347.842 -0.0646145
312.29 346.509 -0.0748601
314.884 345.171 -0.0838641
317.486 343.834 -0.0672731
320.092 342.512 -0.074206
322.681 341.186 -0.0944754
325.256 339.834 -0.0915582
327.898 338.448 -0.110952
330.439 337.14 -0.0898194
332.949 335.838 -0.0572042
335.418 334.56 -0.0665054
337.865 333.315 -0.0361964
340.294 332.1 0.0136573
342.715 330.933 0.0243766
345.143 329.849 0.0257441
347.592 328.847 0.0466134
350.041 327.928 0.0270264
352.586 327.046 0.0344544
355.038 326.268 -0.0116467
357.498 325.549 -0.00799344
359.948 324.914 -0.0439033
362.414 324.39 -0.0312977
364.876 323.922 -0.0231896
367.326 323.514 -0.0512709
369.783 323.156 -0.0383482
372.223 322.845 -0.0360784
374.725 322.597 0.00958711
377.13 322.43 0.0472349
379.499 322.321 0.0767404
381.836 322.279 0.131504
384.122 322.289 0.1796
386.282 322.364 0.191223
388.298 322.492 0.224503
390.745 322.692 0.252008
392.779 322.862 0.285391
394.851 322.929 0.293293
397.128 322.726 0.248615
399.257 322.02 0.241659
401.278 320.646 0.245683
402.79 318.765 0.240922
403.725 316.629 0.24325
404.266 314.675 0.242611
404.72 312.483 0.23603
405.103 310.064 0.231966
405.479 307.442 0.200338
405.888 304.632 0.166237
406.278 301.673 0.132036
406.537 299.634 0.114202
406.8 297.592 0.108918
407.058 295.648 0.107016
407.336 293.609 0.109434
407.62 291.573 0.0998203
407.911 289.539 0.0913267
408.354 286.551 0.0917234
408.643 284.632 0.100229
409.097 281.673 0.0954182
409.559 278.629 0.101191
409.988 275.701 0.111018
410.419 272.792 0.120363
410.848 269.906 0.0999656
411.308 266.983 0.0829616
411.628 264.97 0.0667439
411.944 263.018 0.0651031
412.289 260.939 0.0528143
412.627 258.829 0.0515357
412.971 256.765 0.0491466
413.316 254.702 0.0467568
413.66 252.638 0.0443663
414.004 250.574 0.0419752
414.348 248.51 0.0395833
414.693 246.446 0.0371907
415.037 244.382 0.0347975
415.381 242.318 0.0324036
415.906 239.313 0.0368578
416.373 236.713 0.0409376
416.544 234.499 0.0456699
416.714 232.284 0.0504014
416.885 230.07 0.0551322
417.112 227.117 0.0614387
416.96 224.529 0.0814556
416.001 222.488 0.0935449
414.473 220.816 0.106573
412.508 219.614 0.119353
410.174 218.824 0.0990153
407.679 218.393 0.0421829
405.623 218.311 -0.00136176
403.437 218.427 -0.0558004
401.141 218.768 -0.0863225
398.731 219.322 -0.109407
396.205 220.043 -0.164649
393.573 220.945 -0.202786
390.855 222.02 -0.249051
388.953 222.816 -0.247422
387 223.645 -0.229869
385.014 224.503 -0.22231
383.103 225.344 -0.208866
381.072 226.246 -0.199209
379.034 227.167 -0.177811
376.986 228.109 -0.151136
375.028 229.021 -0.125312
372.963 229.997 -0.0917327
370.895 230.982 -0.0645484
368.933 231.928 -0.0334633
366.879 232.931 -0.0109055
364.836 233.937 0.0100486
362.807 234.943 0.0247146
360.891 235.909 0.0364909
358.896 236.932 0.0364432
356.919 237.953 0.0301987
354.962 238.972 0.0314979
353.114 239.94 0.048341
351.186 240.95 0.0565344
349.272 241.955 0.0641162
347.464 242.909 0.0773315
345.582 243.912 0.0865047
343.709 244.905 0.0834243
341.857 245.891 0.0727741
340.125 246.824 0.0693819
338.353 247.789 0.0784336
335.847 249.173 0.0871177
333.508 250.503 0.0905832
331.34 251.768 0.0991148
329.308 252.927 0.120941
327.339 253.993 0.116467
325.578 254.846 0.123802
323.531 255.64 0.0857499
321.63 255.969 0.0514011
319.769 255.765 0.0398603
317.739 254.778 0.0392992
315.904 252.997 -0.00697901
314.513 251.138 -0.00177095
313.149 248.995 -0.0360971
312.087 247.238 -0.0446132
310.961 245.347 -0.0574475
309.796 243.296 -0.0585483
308.586 241.087 -0.0558347
307.308 238.724 -0.0339022
305.98 236.203 -0.0382917
304.598 233.551 -0.0522957
303.631 231.719 -0.0582253
302.658 229.857 -0.0421586
301.677 227.966 -0.0347963
300.728 226.15 -0.0198096
299.728 224.235 0.00104943
298.739 222.311 0.0280644
297.806 220.476 0.0502053
296.823 218.554 0.0644775
295.836 216.634 0.0951751
294.86 214.719 0.0896621
293.938 212.896 0.0868208
292.971 210.957 0.0846791
291.986 209.018 0.0599543
290.985 207.063 0.0552421
290.006 205.179 0.0638009
288.965 203.187 0.0552982
287.913 201.174 0.054311
286.903 199.222 0.052457
285.838 197.152 0.0574443
284.772 195.065 0.0615768
283.7 192.957 0.0490315
282.662 190.939 0.0225956
281.56 188.805 0.0105924
280.462 186.67 -0.0112615
279.365 184.532 -0.00305633
278.323 182.496 0.00641663
277.247 180.369 -0.00365362
276.181 178.254 0.00772826
275.168 176.244 0.0514985
274.103 174.148 0.07227
273.038 172.057 0.068283
271.971 169.969 0.067553
270.96 167.989 0.0688844
269.897 165.911 0.105704
268.833 163.842 0.116377
267.822 161.903 0.0885223
266.763 159.889 0.069277
265.712 157.869 0.108258
264.667 155.865 0.115248
263.682 153.97 0.092744
262.665 151.994 0.0537556
261.656 150.04 0.049525
260.654 148.108 0.0736666
259.707 146.289 0.0957733
258.737 144.421 0.0757442
257.791 142.605 0.0473275
256.448 140.018 0.066665
255.182 137.568 0.084515
254.002 135.258 0.12256
252.907 133.094 0.17517
251.907 131.082 0.227116
251.009 129.256 0.245041
249.961 127.062 0.283304
249.038 125.198 0.277823
247.859 123.233 0.28607
246.426 121.615 0.29297
244.681 120.365 0.298187
242.465 119.556 0.26291
240.375 119.38 0.224433
238.141 119.649 0.19806
235.803 120.345 0.1593
233.957 121.116 0.162329
232.002 122.05 0.154898
229.903 123.125 0.132553
227.707 124.317 0.128237
225.296 125.677 0.164948
222.823 127.094 0.167974
220.272 128.556 0.15324
218.6 129.507 0.176769
215.894 131.014 0.194286
214.191 131.96 0.168247
211.546 133.385 0.182725
208.893 134.698 0.185592
206.27 136.011 0.196727
203.567 137.362 0.25563
200.998 138.68 0.270576
198.454 139.974 0.312054
195.941 141.256 0.321053
193.491 142.533 0.31215
191.177 143.748 0.299466
189.034 144.865 0.289289
187.095 145.805 0.305415
184.85 146.911 0.298985
182.624 148.042 0.307141
180.659 149.321 0.306717
178.972 150.85 0.24596
177.605 152.743 0.171589
176.69 155.102 0.13055
176.442 157.83 0.166737
176.619 159.932 0.211327
177.117 162.002 0.22063
177.884 163.975 0.222145
178.847 165.953 0.25984
179.854 167.863 0.250347
180.783 169.797 0.24399
181.514 171.718 0.224845
181.902 173.574 0.0244888
181.717 175.809 -0.175389
180.876 177.852 -0.320426
179.326 179.661 -0.430929
177.653 180.898 -0.507624
175.677 182.006 -0.549364
173.333 183.207 -0.607218
171.423 184.203 -0.636637
169.362 185.301 -0.671473
167.164 186.495 -0.704424
164.838 187.774 -0.726702
162.372 189.091 -0.760842
159.67 190.505 -0.756475
157.904 191.421 -0.77554
155.998 192.399 -0.81325
154.04 193.393 -0.83593
152.075 194.388 -0.863089
150.209 195.336 -0.877806
148.256 196.335 -0.90451
146.317 197.341 -0.935403
144.472 198.288 -0.958225
142.535 199.264 -0.964323
140.609 200.216 -0.990059
138.697 201.151 -0.984477
136.898 202.024 -0.953636
135.049 202.911 -0.935314
132.42 204.157 -0.906727
129.941 205.332 -0.886343
127.645 206.429 -0.846148
125.56 207.43 -0.815332
123.632 208.351 -0.796678
121.557 209.37 -0.793147
119.626 210.394 -0.78228
117.736 211.54 -0.769824
115.866 213.053 -0.79649
114.48 215.075 -0.768693
113.833 217.196 -0.80185
113.828 219.318 -0.804997
114.377 221.651 -0.839771
115.176 223.523 -0.851989
116.211 225.505 -0.866299
117.383 227.635 -0.882036
118.655 229.922 -0.890649
120.013 232.368 -0.925759
121.436 235.008 -0.944361
122.465 236.884 -0.961608
123.529 238.825 -1.01598
124.572 240.736 -1.0305
125.69 242.793 -1.02457
126.831 244.886 -1.06157
127.932 246.916 -1.10374
129.104 249.089 -1.11663
130.283 251.286 -1.12413
131.463 253.493 -1.14256
132.585 255.613 -1.1398
133.762 257.846 -1.13405
134.945 260.079 -1.14964
136.138 262.309 -1.16002
137.281 264.446 -1.14489
138.481 266.697 -1.12183
139.688 268.956 -1.11385
140.899 271.218 -1.13571
142.053 273.377 -1.1415
143.271 275.651 -1.12717
144.495 277.927 -1.12576
145.66 280.101 -1.13691
146.889 282.378 -1.15615
148.116 284.649 -1.17638
149.336 286.916 -1.19225
150.496 289.073 -1.19108
151.709 291.329 -1.21288
152.916 293.572 -1.24593
154.113 295.809 -1.26244
155.249 297.931 -1.27416
156.428 300.138 -1.30099
157.579 302.313 -1.30552
158.697 304.441 -1.29194
159.73 306.406 -1.2945
160.774 308.405 -1.30936
161.782 310.366 -1.30815
162.723 312.19 -1.30463
163.691 314.041 -1.30521
164.631 315.817 -1.29728
165.956 318.284 -1.28424
167.211 320.573 -1.2862
168.367 322.656 -1.31655
169.419 324.534 -1.32517
170.616 326.741 -1.34721
171.576 328.626 -1.341
172.236 330.457 -1.32285
172.447 332.349 -1.29552
171.992 334.589 -1.32843
170.985 336.287 -1.37572
168.908 337.922 -1.38525
166.816 338.893 -1.38818
164.334 339.825 -1.38897
162.311 340.597 -1.3729
160.129 341.444 -1.33253
157.728 342.418 -1.30624
155.281 343.5 -1.28576
152.728 344.682 -1.2651
150.937 345.55 -1.27281
149.186 346.41 -1.29359
147.309 347.344 -1.32116
145.391 348.304 -1.33542
143.445 349.286 -1.34341
141.579 350.234 -1.34216
139.622 351.249 -1.34068
137.651 352.274 -1.33146
135.769 353.249 -1.33704
133.797 354.271 -1.3498
131.829 355.288 -1.35029
129.867 356.294 -1.35351
128.003 357.237 -1.35753
126.052 358.225 -1.34992
124.123 359.221 -1.34379
122.212 360.217 -1.34667
120.415 361.173 -1.33811
118.568 362.174 -1.33468
116.781 363.164 -1.33491
114.271 364.591 -1.34155
111.912 365.95 -1.33158
109.637 367.264 -1.32773
107.366 368.53 -1.33369
105.077 369.698 -1.34491
102.71 370.789 -1.31814
100.259 371.875 -1.27523
97.6481 373.042 -1.22012
94.9857 374.235 -1.22352
93.2084 375.061 -1.26019
91.2911 376.002 -1.2516
89.3338 376.985 -1.29036
87.3114 377.997 -1.28082
85.3633 379.004 -1.29529
83.2931 380.123 -1.26594
81.1935 381.285 -1.22256
79.1 382.476 -1.22873
77.1171 383.625 -1.21408
75.0401 384.833 -1.20047
72.9779 386.029 -1.1994
71.021 387.164 -1.17125
68.9525 388.318 -1.13523
66.8735 389.428 -1.1276
64.7967 390.517 -1.10594
62.8221 391.549 -1.08064
60.7528 392.613 -1.09216
58.6915 393.668 -1.10018
56.6371 394.728 -1.07943
54.6855 395.72 -1.08321
52.6365 396.733 -1.09938
50.6007 397.73 -1.10848
48.6693 398.672 -1.09725
46.6536 399.653 -1.09236
44.658 400.604 -1.11104
42.6748 401.554 -1.105
40.8077 402.453 -1.11079
38.8551 403.395 -1.09221
36.8987 404.328 -1.07796
34.9394 405.262 -1.0764
33.0727 406.174 -1.04853
31.1209 407.159 -1.03248
29.1727 408.172 -1.00643
27.2228 409.206 -0.97042
25.3616 410.21 -0.942255
23.4012 411.272 -0.938761
21.4232 412.337 -0.931705
19.5325 413.369 -0.939044
17.5425 414.486 -0.935395
15.549 415.63 -0.933572
13.5539 416.801 -0.94032
11.655 417.921 -0.952185
9.66371 419.1 -0.961483
7.68877 420.286 -0.979655
5.72561 421.475 -0.985713
3.87396 422.607 -0.993492
1.95307 423.797 -0.990572
0.0692697 424.982 -1.00052
-1.66872 426.101 -1.014
-3.4167 427.27 -1.01101
-5.08894 428.416 -1.00562
-7.47681 430.072 -0.984199
-9.71999 431.644 -0.997683
-11.8164 433.131 -0.969841
-13.7017 434.543 -0.977265
-15.3521 435.891 -0.992528
-17.2581 437.653 -0.938195
-18.8324 439.224 -0.929183
-20.254 440.625 -0.894822
-21.8193 442.055 -0.85874
-23.402 443.215 -0.843369
-25.1245 444.246 -0.85097
-27.0104 445.31 -0.846428
-28.8608 446.428 -0.850535
-30.5955 447.611 -0.849024
-32.2672 448.895 -0.874437
-34.0016 450.231 -0.863783
-35.8065 451.226 -0.862307
-37.7214 451.732 -0.879108
-39.6271 451.759 -0.876901
-41.6985 451.268 -0.871279
-43.9244 450.105 -0.881153
-45.5886 448.845 -0.89384
-47.2429 447.292 -0.917775
-48.9006 445.471 -0.910076
-50.5338 443.369 -0.914047
-52.1973 441.038 -0.920224
-53.3938 439.366 -0.904501
-54.6316 437.624 -0.895503
-55.9099 435.828 -0.885579
-57.1509 434.077 -0.876094
-58.4709 432.206 -0.87279
-59.8099 430.289 -0.862838
-61.1016 428.417 -0.853798
-62.4683 426.412 -0.85959
-63.8151 424.397 -0.893099
-65.137 422.376 -0.87498
-66.3867 420.444 -0.823855
-67.6724 418.415 -0.826855
-68.9397 416.384 -0.831008
-70.1215 414.45 -0.827271
-71.3335 412.417 -0.824742
-72.5169 410.38 -0.832962
-73.6697 408.335 -0.838086
-74.7457 406.389 -0.845512
-75.8547 404.348 -0.841122
-76.938 402.306 -0.842067
-77.9967 400.254 -0.836526
-78.9846 398.289 -0.840443
-80.0021 396.213 -0.846231
-81.0132 394.124 -0.841888
-81.9678 392.122 -0.839434
-82.9549 390 -0.827102
-83.9291 387.861 -0.813732
-84.898 385.701 -0.798401
-85.8116 383.626 -0.783555
-86.757 381.432 -0.776211
-87.6892 379.216 -0.776893
-88.6124 376.982 -0.771905
-89.4799 374.836 -0.760812
-90.3784 372.566 -0.753917
-91.2627 370.279 -0.746037
-92.0842 368.079 -0.73447
-92.9248 365.749 -0.735782
-93.7458 363.399 -0.740146
-94.5497 361.02 -0.730539
-95.2928 358.724 -0.714872
-96.0527 356.297 -0.705141
-96.7963 353.869 -0.697807
-97.4783 351.555 -0.682858
-98.1586 349.109 -0.670809
-98.8118 346.66 -0.668282
-99.4427 344.215 -0.668785
-100.028 341.879 -0.649336
-100.623 339.42 -0.640539
-101.2 336.954 -0.641081
-101.758 334.483 -0.637053
-102.267 332.127 -0.627669
-102.777 329.644 -0.610778
-103.263 327.157 -0.605089
-103.701 324.791 -0.608835
-104.134 322.312 -0.603635
-104.555 319.838 -0.583628
-104.962 317.366 -0.58184
-105.337 315.016 -0.581623
-105.719 312.55 -0.572825
-106.088 310.09 -0.580104
-106.434 307.627 -0.581165
-106.745 305.283 -0.574512
-107.052 302.82 -0.575002
-107.333 300.359 -0.580803
-107.585 298.015 -0.579354
-107.837 295.557 -0.567754
-108.06 293.106 -0.568942
-108.252 290.663 -0.582353
-108.41 288.343 -0.589956
-108.552 285.915 -0.594457
-108.675 283.491 -0.594335
-108.786 281.074 -0.601722
-108.879 278.773 -0.604735
-108.955 276.357 -0.618555
-109 273.946 -0.642202
-109.015 271.638 -0.649863
-109.025 269.157 -0.63028
-109.033 266.62 -0.566697
-109.016 264.088 -0.509164
-108.98 261.679 -0.456391
-108.906 259.14 -0.418955
-108.808 256.602 -0.378728
-108.678 254.077 -0.354096
-108.531 251.685 -0.324183
-108.358 249.186 -0.292687
-108.167 246.699 -0.272811
-107.963 244.334 -0.25642
-107.733 241.861 -0.242322
-107.49 239.405 -0.233803
-107.227 236.959 -0.201831
-106.965 234.642 -0.183682
-106.669 232.221 -0.1775
-106.341 229.801 -0.168061
-105.997 227.379 -0.171005
-105.648 225.07 -0.180538
-105.244 222.647 -0.192783
-104.819 220.219 -0.207088
-104.394 217.901 -0.21209
-103.922 215.457 -0.213815
-103.433 212.999 -0.213732
-102.923 210.536 -0.225498
-102.406 208.183 -0.223811
-101.835 205.705 -0.214169
-101.239 203.221 -0.202682
-100.613 200.736 -0.201433
-99.9892 198.365 -0.207903
-99.3096 195.867 -0.214514
-98.6101 193.365 -0.215273
-97.918 190.97 -0.204387
-97.1513 188.449 -0.215775
-96.3618 185.919 -0.231367
-95.5627 183.374 -0.231396
-94.7933 180.947 -0.225127
-93.9786 178.394 -0.219749
-93.1417 175.843 -0.224388
-92.3011 173.288 -0.216295
-91.4929 170.856 -0.221627
-90.6528 168.301 -0.23972
-89.8401 165.742 -0.244891
-89.0304 163.184 -0.24769
-88.2614 160.757 -0.252607
-87.4612 158.214 -0.256927
-86.6659 155.676 -0.262873
-85.9221 153.262 -0.258273
-85.1505 150.725 -0.234688
-84.3765 148.187 -0.20616
-83.5918 145.652 -0.191092
-82.8318 143.238 -0.178523
-82.0242 140.702 -0.177915
-81.2153 138.166 -0.191063
-80.403 135.629 -0.198688
-79.6285 133.21 -0.197537
-78.816 130.668 -0.198718
-78.0058 128.13 -0.191889
-77.2376 125.716 -0.163824
-76.4376 123.188 -0.138466
-75.6317 120.669 -0.1272
-74.829 118.156 -0.138649
-74.0659 115.766 -0.141831
-73.2617 113.257 -0.138824
-72.4587 110.747 -0.133942
-71.7016 108.355 -0.139835
-70.9074 105.844 -0.134115
-70.1093 103.332 -0.123384
-69.305 100.812 -0.111044
-68.5427 98.4132 -0.124647
-67.7404 95.8857 -0.125737
-66.9353 93.3507 -0.118649
-66.1273 90.8139 -0.126493
-65.3477 88.389 -0.088937
-64.5247 85.8384 -0.0425452
-63.7104 83.2847 -0.0152051
-62.8923 80.7292 0.0240662
-62.1054 78.2929 0.0585205
-61.2805 75.7295 0.0793495
-60.4532 73.1659 0.0814092
-59.6615 70.7158 0.101395
-58.8318 68.1432 0.116003
-57.9986 65.5795 0.124499
-57.162 63.0259 0.13458
-56.3633 60.6024 0.145703
-55.5262 58.066 0.150625
-54.6926 55.5405 0.150471
-53.8649 53.0266 0.147257
-53.0909 50.6434 0.142843
-52.2885 48.1503 0.143823
-51.4946 45.6646 0.150111
-50.7498 43.3072 0.139323
-49.9825 40.8448 0.132662
-49.226 38.3911 0.150818
-48.4729 35.9599 0.158955
-47.7641 33.6714 0.169288
-47.0311 31.3118 0.170709
-46.3086 29.0104 0.17042
-45.6019 26.7736 0.174654
-44.9381 24.6953 0.166153
-44.2463 22.5482 0.165105
-43.5741 20.4572 0.177591
-42.9511 18.5392 0.1871
-42.3147 16.6129 0.194426
-41.4015 13.9373 0.215808
-40.5146 11.4668 0.223395
-39.6209 9.17736 0.225434
-38.6344 6.98039 0.242136
-37.5677 5.0075 0.260882
-36.341 3.22098 0.268863
-34.9311 1.66041 0.275211
-33.3628 0.33745 0.275731
-31.6534 -0.700703 0.269254
-29.8296 -1.43559 0.248488
-27.9393 -1.86677 0.24942
-25.3479 -2.01079 0.224925
-22.8358 -1.89939 0.240086
-20.3163 -1.76128 0.271269
-17.9667 -1.65397 0.288945
-15.7619 -1.61551 0.300739
-13.3662 -1.65576 0.333291
-11.1294 -1.77213 0.36553
-9.04346 -1.9049 0.369401
-7.18057 -1.86263 0.373836
-5.02211 -1.39847 0.436086
-3.21165 -0.624397 0.452979
-1.62959 0.398981 0.456222
0.0748994 1.91005 0.447342
1.69443 3.95404 0.403853
2.89506 5.78546 0.382039
4.07383 7.81129 0.362917
5.27653 10.0144 0.318265
6.58586 12.4064 0.310623
7.90537 14.8499 0.318612
9.25137 17.3644 0.352104
10.6284 19.991 0.372694
11.5728 21.8421 0.384245
12.4775 23.6464 0.37705
13.4317 25.5794 0.364803
14.3986 27.5429 0.382767
15.3708 29.5085 0.377248
16.2894 31.3985 0.383912
17.2652 33.4056 0.404896
18.2658 35.4238 0.412015
19.2228 37.3566 0.409713
20.2404 39.3888 0.399749
21.2802 41.4261 0.40901
22.3273 43.471 0.410267
23.3513 45.4327 0.413278
24.4357 47.5063 0.427121
25.526 49.5914 0.429016
26.6285 51.693 0.43226
27.675 53.7139 0.416248
28.7718 55.8515 0.412235
29.8774 58.0045 0.441637
30.9465 60.0505 0.462899
32.0751 62.1938 0.469579
33.1757 64.3538 0.487023
34.2671 66.4928 0.50864
35.3102 68.5153 0.559082
36.3956 70.63 0.608498
37.4734 72.7337 0.652299
38.5406 74.8217 0.661455
39.5486 76.7924 0.656275
40.6084 78.845 0.661439
41.6775 80.8954 0.672919
42.7605 82.9284 0.655277
43.7788 84.8666 0.625406
44.8396 86.9075 0.62599
45.9079 88.9489 0.635109


==> fig/data/yas_combined_al.txt <==
-250.718 -303.661 36.5661 1.98831
-251.721 -301.898 36.5244 1.9472
-252.732 -300.112 36.4764 1.96091
-253.741 -298.296 36.4558 1.9513
-254.749 -296.491 36.4587 1.96257
-255.72 -294.702 36.4257 1.93966
-256.706 -292.889 36.4106 1.95259
-257.68 -291.076 36.3908 1.90716
-258.655 -289.266 36.3455 1.82907
-259.638 -287.445 36.325 1.84434
-260.628 -285.613 36.3241 1.88524
-261.572 -283.831 36.2785 1.85531
-262.537 -282.008 36.2613 1.85918
-263.481 -280.197 36.2445 1.79235
-264.44 -278.371 36.2438 1.77901
-265.384 -276.547 36.2017 1.73222
-266.335 -274.725 36.1878 1.72632
-267.292 -272.881 36.1517 1.71144
-268.221 -271.083 36.1196 1.70345
-269.169 -269.227 36.1068 1.75179
-270.11 -267.408 36.1269 1.7338
-271.057 -265.614 36.0478 1.68777
-271.995 -263.797 36.0764 1.72708
-272.958 -261.963 36.1013 1.79073
-273.913 -260.133 36.0887 1.80763
-274.857 -258.277 36.0274 1.75473
-276.046 -256.034 35.9815 1.71263
-276.98 -254.193 36.0284 1.73979
-277.935 -252.364 35.899 1.66875
-278.892 -250.553 35.8358 1.65001
-279.819 -248.717 35.7986 1.5736
-280.772 -246.91 35.8535 1.70396
-281.708 -245.009 35.838 1.68601
-282.638 -243.236 35.8354 1.62377
-283.567 -241.407 35.7677 1.60269
-284.482 -239.592 35.8049 1.61223
-285.401 -237.732 35.7379 1.55611
-286.306 -235.936 35.7445 1.57509
-287.204 -234.08 35.7275 1.60858
-288.091 -232.224 35.7248 1.57702
-288.965 -230.369 35.681 1.62124
-289.821 -228.518 35.6493 1.62681
-290.658 -226.663 35.5921 1.55956
-291.494 -224.795 35.5757 1.53801
-292.284 -222.925 35.5849 1.51709
-293.067 -221.022 35.6035 1.52051
-293.816 -219.121 35.5429 1.50893
-294.549 -217.241 35.5297 1.47762
-295.232 -215.316 35.5187 1.4532
-295.911 -213.412 35.5181 1.43747
-296.525 -211.438 35.4949 1.4487
-297.233 -209.057 35.4414 1.38871
-297.813 -207.097 35.4706 1.47181
-298.296 -205.106 35.4389 1.4535
-298.736 -203.121 35.4572 1.46189
-299.113 -201.138 35.3997 1.38857
-299.395 -199.1 35.4333 1.40323
-299.628 -197.107 35.4413 1.36563
-299.763 -195.063 35.3629 1.28861
-299.848 -193.01 35.4456 1.344
-299.81 -190.973 35.3575 1.26576
-299.717 -188.937 35.385 1.2806
-299.521 -186.918 35.384 1.25398
-299.251 -184.9 35.3369 1.22213
-298.843 -182.863 35.3352 1.22318
-298.357 -180.872 35.4065 1.29778
-297.772 -178.884 35.4103 1.32019
-297.078 -176.914 35.4823 1.36207
-296.349 -175.035 35.4556 1.33171
-295.461 -173.142 35.5607 1.41152
-294.475 -171.342 35.4842 1.3325
-293.409 -169.57 35.5847 1.40711
-292.248 -167.858 35.6848 1.48762
-290.974 -166.194 35.6824 1.46985
-289.689 -164.659 35.7445 1.50121
-288.296 -163.133 35.871 1.60417
-286.853 -161.711 35.8822 1.59017
-285.299 -160.367 36.0331 1.69643
-283.743 -159.11 36.0966 1.72308
-282.086 -157.913 36.1664 1.75646
-280.375 -156.76 36.3048 1.86986
-278.621 -155.771 36.3502 1.87284
-276.815 -154.787 36.4747 1.96538
-274.57 -153.67 36.5561 2.00041
-272.736 -152.85 36.6284 2.04517
-270.855 -152.077 36.6891 2.07364
-268.946 -151.322 36.8053 2.15888
-267.028 -150.667 36.9362 2.26094
-265.065 -150.023 36.9729 2.28162
-262.662 -149.327 37.0369 2.31396
-260.682 -148.8 37.0705 2.32799
-258.682 -148.294 37.1609 2.40123
-256.672 -147.835 37.2069 2.43959
-254.712 -147.408 37.2984 2.51661
-252.676 -147 37.3332 2.54438
-250.659 -146.615 37.3702 2.57549
-248.651 -146.246 37.4795 2.6774
-246.638 -145.909 37.5199 2.70743
-244.607 -145.574 37.5953 2.77874
-242.574 -145.283 37.6198 2.80138
-240.547 -144.993 37.6771 2.86114
-238.522 -144.734 37.6977 2.88343
-236.48 -144.487 37.7553 2.9462
-234.452 -144.265 37.8643 3.0599
-232.392 -144.036 37.8385 3.03884
-230.354 -143.84 37.8967 3.11021
-228.297 -143.621 37.974 3.20254
-226.249 -143.449 38.0158 3.26286
-224.191 -143.249 38.0013 3.26708
-222.137 -143.076 38.1265 3.42121
-220.071 -142.886 38.0556 3.3797
-218.018 -142.694 38.1754 3.52112
-215.958 -142.517 38.1463 3.51658
-213.874 -142.354 38.1679 3.57158
-211.797 -142.175 38.2084 3.64829
-209.756 -141.998 38.2178 3.69086
-207.689 -141.803 38.265 3.77313
-205.64 -141.63 38.3703 3.91193
-203.543 -141.461 38.3288 3.91154
-201.471 -141.274 38.3459 3.96609
-199.397 -141.093 38.3317 3.9903
-197.341 -140.908 38.3501 4.0441
-195.282 -140.722 38.3859 4.11104
-193.212 -140.522 38.409 4.1676
-191.147 -140.316 38.4245 4.22294
-189.072 -140.124 38.4658 4.30644
-187.009 -139.928 38.5001 4.3818
-184.94 -139.744 38.5351 4.45918
-182.859 -139.566 38.5787 4.54615
-180.792 -139.371 38.5386 4.54552
-178.749 -139.184 38.5587 4.60792
-176.622 -138.998 38.5508 4.64438
-174.577 -138.814 38.6424 4.77389
-172.518 -138.625 38.6832 4.84293
-170.423 -138.427 38.7144 4.90904
-168.363 -138.234 38.7586 4.98456
-166.293 -138.035 38.7901 5.04655
-164.236 -137.822 38.7861 5.06437
-162.205 -137.613 38.8221 5.12043
-160.101 -137.402 38.8255 5.14718
-158.041 -137.198 38.8324 5.17334
-156.01 -136.976 38.9266 5.28281
-153.977 -136.781 38.9923 5.36597
-151.921 -136.56 38.962 5.35755
-149.865 -136.353 39.0159 5.43074
-147.83 -136.147 38.9997 5.42515
-145.758 -135.935 39.0787 5.51812
-143.733 -135.717 39.1843 5.6344
-141.659 -135.503 39.2173 5.68375
-139.642 -135.299 39.2988 5.76794
-137.565 -135.087 39.3905 5.86842
-135.516 -134.858 39.4426 5.91763
-133.468 -134.636 39.5223 6.00024
-131.445 -134.39 39.5837 6.06063
-129.405 -134.161 39.6149 6.09313
-127.358 -133.926 39.6823 6.16332
-125.3 -133.669 39.7149 6.20114
-123.27 -133.431 39.7719 6.26507
-121.237 -133.192 39.8731 6.37539
-119.208 -132.93 39.8823 6.38407
-117.146 -132.683 39.9864 6.48442
-115.135 -132.418 40.0174 6.50612
-113.101 -132.151 40.0841 6.57103
-111.026 -131.893 40.1157 6.60877
-109.034 -131.636 40.1714 6.66349
-106.982 -131.375 40.2202 6.71814
-104.94 -131.118 40.2739 6.77321
-102.885 -130.849 40.3226 6.82307
-100.875 -130.588 40.3888 6.88025
-98.8433 -130.322 40.4637 6.95868
-96.7979 -130.051 40.509 7.00227
-94.7482 -129.785 40.576 7.05959
-92.6929 -129.506 40.6442 7.1256
-90.6976 -129.246 40.6806 7.159
-88.6467 -128.975 40.7256 7.20341
-86.5966 -128.709 40.7795 7.25952
-84.5728 -128.44 40.8608 7.3428
-82.5275 -128.167 40.8989 7.3754
-80.5033 -127.89 40.9529 7.43386
-78.465 -127.613 40.9864 7.46948
-76.4262 -127.335 41.0531 7.53593
-74.415 -127.067 41.0642 7.54624
-72.3561 -126.789 41.1308 7.61044
-70.3509 -126.515 41.2176 7.69188
-68.3031 -126.236 41.2183 7.6916
-66.2486 -125.962 41.2822 7.75403
-64.1898 -125.687 41.3433 7.81129
-62.1834 -125.415 41.3875 7.84842
-60.1354 -125.131 41.4515 7.91101
-58.0723 -124.859 41.4823 7.94302
-56.0274 -124.576 41.524 7.98317
-53.9961 -124.275 41.5923 8.05143
-51.9534 -123.998 41.6363 8.09691
-49.9115 -123.719 41.6748 8.13534
-47.9126 -123.438 41.7195 8.17621
-45.7905 -123.169 41.7989 8.25796
-43.7424 -122.889 41.8406 8.29178
-41.7377 -122.6 41.8806 8.32598
-39.7373 -122.33 41.9304 8.37469
-37.6543 -122.054 41.9538 8.40012
-35.597 -121.753 42.0288 8.47281
-33.5342 -121.464 42.058 8.50125
-31.5423 -121.195 42.1143 8.55893
-29.4946 -120.905 42.1619 8.60991
-27.4232 -120.624 42.2082 8.65238
-25.4346 -120.335 42.2457 8.68346
-23.4097 -120.049 42.2815 8.71731
-21.3013 -119.757 42.3207 8.75931
-19.2987 -119.475 42.37 8.81032
-17.235 -119.196 42.3889 8.83322
-15.2039 -118.913 42.4392 8.88159
-13.1437 -118.616 42.4904 8.92663
-11.1076 -118.331 42.5246 8.95726
-9.09958 -118.062 42.5668 8.9968
-7.05815 -117.779 42.616 9.04201
-5.033 -117.505 42.6558 9.07372
-3.00622 -117.234 42.6827 9.09248
-0.917019 -116.942 42.7255 9.12946
1.58691 -116.602 42.7784 9.17062
3.61341 -116.311 42.8076 9.19127
5.67019 -116.032 42.8339 9.21669
7.76454 -115.736 42.8918 9.2686
9.77822 -115.461 42.91 9.28664
11.7991 -115.192 42.9642 9.35094
13.8281 -114.909 43.0054 9.39915
15.8505 -114.653 43.0391 9.44175
17.9097 -114.39 43.0585 9.46943
19.9778 -114.125 43.1043 9.52114
21.9762 -113.863 43.1329 9.55513
24.046 -113.609 43.1612 9.58987
26.0919 -113.337 43.212 9.6484
28.18 -113.067 43.2383 9.67784
30.1911 -112.815 43.2818 9.722
32.1883 -112.547 43.3101 9.75167
34.2508 -112.278 43.3345 9.77411
36.2936 -112.015 43.3683 9.80846
38.3308 -111.758 43.395 9.83476
40.3723 -111.507 43.4058 9.84055
42.3879 -111.253 43.4473 9.87563
44.4506 -110.987 43.5141 9.94606
46.4861 -110.765 43.5305 9.97231
48.4734 -110.5 43.5849 10.0381
50.4801 -110.238 43.6015 10.0412
53.0425 -109.936 43.6473 10.0908
55.0916 -109.684 43.6807 10.1211
57.1312 -109.441 43.6963 10.137
59.1254 -109.192 43.7437 10.1725
61.176 -108.961 43.7478 10.1632
63.2403 -108.699 43.8174 10.2286
65.3102 -108.467 43.8453 10.2571
67.3075 -108.223 43.8324 10.2414
69.3933 -107.973 43.8934 10.3002
71.4653 -107.739 43.9095 10.3132
73.5021 -107.501 43.9508 10.3522
75.5705 -107.277 43.9562 10.3577
77.5924 -107.052 44.0087 10.408
79.6397 -106.809 44.0416 10.4446
81.7267 -106.556 44.0791 10.4901
84.2319 -106.251 44.1074 10.5287
86.224 -106.03 44.1137 10.5376
88.3239 -105.794 44.1347 10.5604
90.3686 -105.556 44.1537 10.581
92.442 -105.33 44.1879 10.6179
94.4552 -105.114 44.2163 10.6455
96.4983 -104.894 44.252 10.6792
98.5539 -104.663 44.2727 10.6988
100.604 -104.435 44.2924 10.7159
102.656 -104.214 44.2964 10.7271
104.764 -103.992 44.33 10.763
107.244 -103.738 44.3558 10.7831
109.264 -103.534 44.3789 10.7997
111.353 -103.316 44.3924 10.8091
113.398 -103.104 44.4058 10.8196
115.5 -102.89 44.4283 10.844
117.974 -102.634 44.4749 10.8783
120.03 -102.414 44.4815 10.879
122.112 -102.188 44.504 10.9
124.118 -101.983 44.5127 10.9033
126.221 -101.771 44.538 10.9288
128.222 -101.556 44.5458 10.9301
130.297 -101.347 44.5867 10.9701
132.324 -101.148 44.5685 10.9513
134.391 -100.926 44.6052 10.9787
136.429 -100.731 44.6406 11.0005
138.469 -100.516 44.6527 11.0008
140.533 -100.299 44.6721 11.0101
143.118 -100.028 44.6861 11.0326
145.124 -99.8108 44.7132 11.0396
147.583 -99.5702 44.7627 11.0871
149.706 -99.3445 44.7856 11.0978
152.071 -99.1012 44.8128 11.1094
154.253 -98.8982 44.8307 11.0953
156.357 -98.6795 44.8732 11.1228
158.354 -98.4732 44.8761 11.1092
160.46 -98.2573 44.8849 11.1067
162.563 -98.0142 44.8718 11.0895
165.052 -97.7525 44.9088 11.1017
167.53 -97.4846 44.9181 11.0979
169.586 -97.2454 44.9254 11.0911
171.622 -97.0371 44.9421 11.0944
173.662 -96.8063 45.0003 11.1388
175.772 -96.5743 44.9668 11.0967
178.221 -96.2741 44.985 11.0995
180.283 -96.032 45.0032 11.1069
182.351 -95.788 44.9585 11.0533
184.366 -95.5296 44.9641 11.0481
186.379 -95.2768 45.0079 11.0791
188.453 -95.0009 45.0106 11.0713
190.492 -94.7312 45.0449 11.0949
192.475 -94.4507 45.0502 11.088
194.546 -94.1478 45.0486 11.0757
196.618 -93.8325 45.0695 11.0902
198.618 -93.5173 45.0724 11.0823
200.633 -93.2047 45.0735 11.0764
202.68 -92.8442 45.0748 11.0645
204.689 -92.4889 45.0644 11.042
206.702 -92.1005 45.0853 11.0481
208.731 -91.6763 45.1007 11.0499
210.729 -91.2542 45.0968 11.0349
212.71 -90.7852 45.1414 11.0679
214.703 -90.3022 45.1767 11.0972
216.692 -89.7773 45.1449 11.0605
218.663 -89.2107 45.1514 11.0628
220.615 -88.6112 45.1146 11.0225
222.578 -87.9726 45.0995 11.0026
224.505 -87.2677 45.0827 10.9817
226.422 -86.5227 45.0374 10.9359
228.298 -85.7388 45.051 10.9501
230.155 -84.8821 45.0335 10.9306
232.003 -83.9829 45.0421 10.9383
233.812 -83.0064 44.9766 10.8691
235.593 -81.9655 44.9859 10.8731
237.317 -80.8942 45.0011 10.8825
239.015 -79.7425 44.9785 10.8583
240.654 -78.5103 44.9765 10.853
242.258 -77.2295 44.9853 10.8577
243.808 -75.8937 45.0014 10.8706
245.315 -74.4979 45.031 10.8966
246.757 -73.0421 45.0312 10.897
248.138 -71.5066 45.032 10.9006
249.449 -69.9495 45.0378 10.9095
250.709 -68.327 45.0112 10.8816
251.902 -66.6754 45.0231 10.8861
253.035 -64.9547 45.0838 10.9368
254.105 -63.2033 45.067 10.909
255.068 -61.4164 45.0295 10.8568
255.978 -59.5775 45.0775 10.8878
256.818 -57.731 45.165 10.9611
257.585 -55.8452 45.2091 10.9885
258.283 -53.9163 45.1776 10.9388
258.943 -51.9806 45.2615 11.0055
259.463 -50.0132 45.2702 10.9953
259.938 -48.0492 45.2812 10.9853
260.353 -46.0335 45.2874 10.968
260.657 -44.0282 45.3238 10.9777
260.965 -41.9918 45.3574 10.9859
261.195 -39.9811 45.3664 10.9711
261.33 -37.9639 45.4193 11.0019
261.423 -35.9071 45.4495 11.0122
261.462 -33.8832 45.5224 11.0671
261.426 -31.8217 45.5076 11.034
261.366 -29.7976 45.501 11.0079
261.26 -27.7684 45.5214 11.0109
261.066 -25.7034 45.5738 11.0473
260.884 -23.7037 45.6691 11.1259
260.645 -21.6461 45.6157 11.0564
260.372 -19.6182 45.7823 11.2071
260.042 -17.5743 45.7221 11.1302
259.708 -15.5872 45.7728 11.1619
259.342 -13.5581 45.8186 11.191
258.936 -11.5681 45.8716 11.2274
258.529 -9.53978 45.8822 11.2222
258.083 -7.54062 45.9019 11.2259
257.625 -5.54118 45.9892 11.2976
257.15 -3.58074 46.0079 11.3024
256.648 -1.55689 45.9997 11.2805
256.16 0.416229 45.9959 11.2653
255.659 2.4093 46.0333 11.2935
255.162 4.38175 46.0265 11.2758
254.637 6.36494 46.0704 11.308
254.1 8.34707 46.0823 11.3115
253.568 10.3253 46.0774 11.2977
253.036 12.2951 46.0799 11.2888
252.498 14.2814 46.1122 11.3103
251.942 16.2805 46.0905 11.2805
251.419 18.2558 46.0992 11.2791
250.86 20.2252 46.1058 11.2769
250.333 22.1949 46.1412 11.3045
249.804 24.1793 46.1628 11.318
249.284 26.1611 46.1336 11.28
248.761 28.1566 46.1622 11.2971
248.224 30.1202 46.1746 11.2997
247.723 32.1071 46.1777 11.2913
247.214 34.0945 46.1921 11.2944
246.715 36.075 46.1895 11.2802
246.202 38.072 46.2183 11.2954
245.705 40.0454 46.1986 11.2623
245.225 42.0539 46.2122 11.2619
244.73 44.0404 46.2542 11.287
244.255 46.0237 46.2821 11.2978
243.785 48.013 46.2609 11.2567
243.314 50.0105 46.2909 11.2651
242.857 52.0031 46.3227 11.2722
242.404 53.9869 46.3721 11.2943
241.973 55.986 46.3306 11.2223
241.518 57.9859 46.3746 11.2348
241.086 59.9774 46.3762 11.205
240.66 61.9678 46.4321 11.2316
240.238 63.9492 46.4541 11.2202
239.817 65.9373 46.4868 11.219
239.388 67.9238 46.5047 11.1994
238.973 69.9225 46.5713 11.2259
238.54 71.9077 46.597 11.2113
238.127 73.8941 46.6035 11.1762
237.705 75.8882 46.6497 11.1769
237.281 77.8803 46.6923 11.1775
236.881 79.8652 46.7355 11.172
236.468 81.8599 46.7938 11.1794
236.066 83.8469 46.7918 11.1261
235.641 85.851 46.8395 11.1184
235.219 87.8069 46.8798 11.1034
234.78 89.7972 46.9482 11.1163
234.349 91.795 46.9511 11.0633
233.921 93.7635 46.9752 11.0331
233.49 95.7315 47.0188 11.0189
233.024 97.6976 47.0665 11.0075
232.553 99.6889 47.1189 11.0019
232.072 101.67 47.1359 10.9604
231.588 103.623 47.2478 11.0095
231.098 105.605 47.2879 10.9842
230.586 107.553 47.3154 10.942
230.083 109.49 47.3591 10.9167
229.565 111.438 47.4322 10.924
228.992 113.38 47.4983 10.922
228.432 115.316 47.5286 10.8861
227.822 117.253 47.5932 10.8814
227.047 119.624 47.6322 10.8331
226.408 121.534 47.6553 10.7869
225.736 123.422 47.7205 10.7786
225.031 125.337 47.7814 10.7618
224.122 127.701 47.8755 10.7605
223.372 129.586 47.9336 10.7479
222.391 131.894 47.97 10.6941
221.556 133.715 48.0193 10.6699
220.695 135.554 48.0394 10.6144
219.804 137.386 48.1162 10.6214
218.888 139.182 48.178 10.6135
217.958 140.957 48.2097 10.5785
216.975 142.745 48.2706 10.5685
215.717 144.93 48.3032 10.5012
214.662 146.668 48.4031 10.5117
213.583 148.355 48.4287 10.4492
212.212 150.464 48.5074 10.4255
211.061 152.135 48.5536 10.3869
209.875 153.758 48.6679 10.4159
208.681 155.377 48.6889 10.3543
207.423 156.949 48.7345 10.3188
206.169 158.506 48.8041 10.3055
204.555 160.421 48.8628 10.2606
203.218 161.926 48.9795 10.2945
201.857 163.4 48.9947 10.2244
200.469 164.849 49.1219 10.2708
199.041 166.318 49.1925 10.2593
197.261 168.048 49.2434 10.204
195.768 169.439 49.3182 10.1912
194.261 170.78 49.3948 10.1821
192.374 172.419 49.4729 10.1531
190.791 173.73 49.5426 10.1364
189.222 174.975 49.6335 10.1389
187.606 176.187 49.6988 10.1114
185.989 177.404 49.8092 10.128
184.323 178.558 49.8937 10.1182
182.281 179.97 49.9562 10.0635
180.576 181.083 50.0609 10.0743
178.884 182.161 50.1786 10.1001
177.164 183.219 50.2231 10.0536
175.409 184.22 50.3042 10.0463
173.644 185.206 50.4066 10.0613
171.849 186.186 50.4479 10.0198
169.608 187.35 50.5028 9.9759
167.341 188.45 50.5763 9.95448
165.521 189.307 50.6422 9.94967
163.665 190.168 50.7027 9.93959
161.827 190.956 50.7225 9.89268
159.937 191.748 50.7834 9.89056
158.051 192.508 50.8166 9.8605
156.14 193.222 50.8876 9.86656
154.267 193.939 50.9354 9.85005
152.357 194.629 50.9699 9.82228
150.428 195.274 51.0078 9.79789
148.513 195.943 51.1489 9.87338
146.592 196.556 51.2439 9.90446
144.664 197.188 51.2067 9.79797
142.688 197.787 51.2231 9.74441
140.781 198.372 51.4039 9.86206
138.799 198.963 51.3276 9.72311
136.825 199.542 51.3662 9.69995
134.862 200.088 51.4134 9.68745
132.928 200.639 51.4312 9.6454
130.96 201.198 51.4878 9.64476
129.008 201.76 51.5776 9.67631
127.034 202.322 51.5528 9.59628
125.078 202.892 51.6108 9.60285
123.108 203.462 51.583 9.52648
121.163 204.043 51.6441 9.54287
119.231 204.625 51.6753 9.52982
117.292 205.241 51.6836 9.49837
115.344 205.843 51.725 9.49821
113.428 206.473 51.7424 9.47293
111.499 207.093 51.7949 9.47981
109.547 207.793 51.8231 9.46265
107.628 208.491 51.8228 9.41457
105.741 209.193 51.8432 9.39021
103.864 209.921 51.8529 9.3579
101.977 210.667 51.9185 9.38483
100.115 211.44 51.9505 9.37947
98.2456 212.246 51.9404 9.33285
96.3989 213.07 51.9717 9.32592
94.5462 213.94 51.9725 9.28886
92.7061 214.797 51.9982 9.27677
90.8929 215.721 51.988 9.22908
89.0883 216.658 51.9911 9.19321
87.3177 217.608 51.9559 9.12104
85.5553 218.62 51.9979 9.12647
83.799 219.652 51.9941 9.09231
82.0602 220.703 51.9958 9.06261
80.3336 221.796 51.9772 9.01701
78.6468 222.907 51.9883 8.99475
76.9623 224.061 52.019 8.99781
75.2884 225.256 51.9912 8.94475
73.6505 226.449 51.9697 8.89674
72.0139 227.68 51.9512 8.85175
70.4154 228.971 51.9392 8.81245
68.8335 230.253 51.9267 8.76996
67.2603 231.569 51.8904 8.70922
65.7197 232.938 51.8577 8.65294
64.2114 234.303 51.8009 8.56938
62.7133 235.702 51.8191 8.56392
61.2707 237.105 51.7776 8.49716
59.8241 238.568 51.7012 8.39834
58.3959 240.034 51.6908 8.37046
57.0008 241.502 51.7191 8.3821
55.6204 243.028 51.6361 8.27875
54.271 244.566 51.6546 8.28399
52.9531 246.105 51.6078 8.22156
51.6495 247.686 51.5479 8.15052
50.3784 249.276 51.5463 8.13071
49.1259 250.899 51.513 8.07958
47.8994 252.542 51.4809 8.03457
46.7033 254.184 51.4257 7.96346
45.5348 255.861 51.3523 7.87657
44.3787 257.554 51.3441 7.85328
43.2605 259.262 51.3118 7.80869
42.156 260.99 51.2675 7.75464
41.1179 262.721 51.1991 7.67584
40.0717 264.492 51.1688 7.64218
39.0532 266.277 51.1046 7.57023
38.0757 268.076 51.0251 7.48586
37.1439 269.903 50.968 7.43084
36.211 271.725 50.9542 7.41338
35.3174 273.576 50.8739 7.33288
34.4659 275.458 50.7919 7.25644
33.6616 277.304 50.7714 7.22799
32.8252 279.214 50.7221 7.18059
32.0669 281.101 50.6054 7.06376
31.3225 283.035 50.5781 7.0443
30.6087 284.957 50.4781 6.94509
29.9365 286.864 50.4165 6.87836
29.2898 288.829 50.3774 6.84608
28.6967 290.793 50.2782 6.75561
28.0892 292.742 50.2233 6.70364
27.5321 294.716 50.1335 6.61824
27.019 296.698 50.0855 6.57773
26.5435 298.684 50.0074 6.51344
26.0748 300.699 49.9308 6.45263
25.6517 302.697 49.8363 6.37557
25.241 304.723 49.7678 6.32077
24.8727 306.744 49.6546 6.22635
24.5378 308.765 49.5639 6.14276
24.2168 310.804 49.4965 6.08524
23.946 312.836 49.4307 6.04138
23.6744 314.889 49.3603 6.00395
23.4357 316.951 49.2611 5.9094
23.2477 319.011 49.1604 5.82553
23.1062 321.057 49.0743 5.75782
22.954 323.132 48.9896 5.69436
22.8494 325.197 48.9049 5.62663
22.7734 327.264 48.8185 5.55829
22.7044 329.326 48.7359 5.49945
22.667 331.359 48.6556 5.43643
22.6685 333.441 48.5681 5.38796
22.6785 335.486 48.472 5.33278
22.7265 337.545 48.4022 5.28594
22.7811 339.587 48.2966 5.19455
22.87 341.645 48.2143 5.14726
22.9673 343.707 48.1205 5.08293
23.12 345.741 48.0224 5.01432
23.2822 347.79 47.9171 4.92961
23.4596 349.843 47.8352 4.88035
23.665 351.889 47.7695 4.83274
23.9371 353.948 47.6391 4.74759
24.1845 355.959 47.5668 4.69064
24.478 358.017 47.5027 4.67051
24.7796 360.054 47.415 4.63832
25.078 362.06 47.2967 4.54803
25.4067 364.118 47.2889 4.56624
25.7713 366.136 47.1481 4.4523
26.1275 368.157 47.0705 4.41919
26.5143 370.209 46.9793 4.36173
26.9182 372.219 46.9032 4.32346
27.3344 374.231 46.8272 4.28277
27.7801 376.239 46.7502 4.23896
28.2361 378.253 46.5905 4.12475
28.7037 380.261 46.5156 4.08825
29.1997 382.256 46.3697 3.98844
29.7188 384.257 46.3795 4.06614
30.2011 386.31 46.2277 3.96873
30.7021 388.294 46.0872 3.84824
31.2119 390.295 46.0041 3.80323
31.7277 392.303 45.8463 3.69172
32.2561 394.281 45.7859 3.71531
32.7853 396.308 45.6578 3.62824
33.3279 398.302 45.5092 3.53874
33.8795 400.277 45.3887 3.49685
34.4461 402.296 45.3306 3.49527
35.0166 404.306 45.1697 3.40216
35.5664 406.308 45.07 3.34291
36.1247 408.318 45.0009 3.32786
36.6986 410.324 44.8374 3.23989
37.2486 412.367 44.7438 3.22793
37.7881 414.372 44.6137 3.16413
38.3438 416.333 44.5636 3.16209
38.9085 418.364 44.4004 3.08374
39.4559 420.35 44.2281 2.98047
40.0011 422.34 44.1108 2.93451
40.5166 424.373 43.9849 2.90543
41.0525 426.358 43.8924 2.87942
41.5681 428.391 43.7521 2.82905
42.0925 430.401 43.5835 2.74504
42.6016 432.413 43.4515 2.67297
43.1111 434.44 43.2781 2.58105
43.6112 436.482 43.1175 2.51158
44.0878 438.487 42.9629 2.45225
44.5851 440.535 42.8699 2.45288
45.0577 442.559 42.7331 2.38199
45.5128 444.599 42.5587 2.29665
45.9468 446.651 42.396 2.22084
46.3901 448.673 42.2963 2.19702
46.8117 450.731 42.1423 2.13959
47.2256 452.773 41.9454 2.02203
47.638 454.813 41.7792 1.97671
48.0241 456.862 41.6829 1.93044
48.3899 458.907 41.5402 1.8761
48.7466 460.963 41.3799 1.84503
49.0941 463.004 41.2595 1.85412
49.4274 465.075 41.1137 1.80538
49.7724 467.132 40.9195 1.695
50.1039 469.189 40.8532 1.69829
50.4026 471.241 40.7111 1.64289
50.6995 473.297 40.5787 1.59015
50.9815 475.383 40.412 1.5917
51.2589 477.418 40.2852 1.5211
51.4986 479.478 40.1226 1.4588
51.7343 481.544 39.9545 1.40683
51.9618 483.599 39.8288 1.37395
52.1742 485.675 39.6982 1.37168
52.3937 487.724 39.5493 1.34202
52.5679 489.779 39.4285 1.30636
52.7232 491.863 39.2221 1.26232
52.8831 493.922 39.0533 1.28844
53.0076 495.991 38.9286 1.30826
53.1466 498.05 38.7655 1.3098
53.2741 500.106 38.593 1.30062
53.3808 502.183 38.4435 1.32264
53.4756 504.25 38.2537 1.35269
53.5505 506.337 38.1431 1.36996
53.6277 508.422 37.9955 1.4096
53.714 510.488 37.8618 1.47253
53.7537 512.548 37.6617 1.5433
53.8083 514.62 37.5654 1.57355
53.8269 516.705 37.4085 1.63768
53.8508 518.785 37.2481 1.72491
53.8688 520.86 37.1115 1.79387
53.8759 522.939 36.9745 1.8531
53.8663 525.03 36.8275 1.9361
53.8327 527.103 36.7148 1.96827
53.811 529.226 36.5158 2.10352
53.7686 531.287 36.3718 2.17325
53.7153 533.41 36.2403 2.24848
53.6399 535.464 36.1253 2.27748
53.5912 537.547 35.9828 2.38736
53.5167 539.617 35.8158 2.48394
53.433 541.677 35.7325 2.50638
53.3382 543.742 35.5566 2.62321
53.2403 545.802 35.4573 2.66922
53.1496 547.871 35.3149 2.77324
53.0294 549.916 35.2006 2.83129
52.9171 551.977 35.0545 2.92096
52.7917 554.037 34.9737 2.94943
52.663 556.107 34.8009 3.07514
52.5377 558.157 34.682 3.15255
52.4033 560.207 34.527 3.25546
52.2561 562.227 34.4508 3.27988
52.0987 564.371 34.2915 3.4071
51.9087 566.866 34.14 3.47593
51.7548 568.909 34.1011 3.47333
51.5806 570.988 33.9037 3.62555
51.4043 573.039 33.7665 3.69675
51.2241 575.088 33.6787 3.70976
51.0484 577.141 33.5574 3.75653
50.8768 579.171 33.4306 3.86635
50.6813 581.29 33.3844 3.88895
50.4457 583.809 33.2194 4.01264
50.2409 585.857 33.0868 4.11997
50.0581 587.854 32.9723 4.20474
49.8729 589.904 32.8923 4.26299
49.6662 591.965 32.7742 4.35592
49.4364 594.015 32.7557 4.3483
49.2496 596.069 32.7143 4.37083
49.025 598.162 32.5527 4.50029
48.8006 600.165 32.4871 4.51941
48.6052 602.261 32.2958 4.67661
48.3792 604.317 32.2672 4.67674
48.1662 606.324 32.1541 4.76286
47.9423 608.345 32.075 4.82732
47.7198 610.351 31.9913 4.88867
47.4947 612.48 31.8857 4.98354
47.2617 614.496 31.8495 4.99034
47.0434 616.541 31.6924 5.13631
46.8137 618.59 31.6199 5.19007
46.5877 620.628 31.517 5.28949
46.359 622.645 31.3954 5.40025
46.1155 624.693 31.3204 5.46328
45.8996 626.761 31.2049 5.57148
45.6618 628.765 31.1287 5.629
45.4282 630.821 30.9603 5.78449
45.2039 632.868 30.8495 5.87935
44.956 634.88 30.7982 5.92559
44.663 637.424 30.6782 6.02831
44.4348 639.431 30.5217 6.16699
44.1923 641.495 30.4749 6.20257
43.9534 643.516 30.3719 6.28837
43.716 645.576 30.2438 6.41635
43.4745 647.585 30.1609 6.49404
43.2422 649.63 30.0593 6.58667
43.0136 651.635 29.9542 6.69294
42.7758 653.672 29.8753 6.76407
42.5254 655.747 29.7539 6.89835
42.2952 657.772 29.6425 7.01085
42.0362 659.807 29.583 7.06387
41.8018 661.856 29.4892 7.16139
41.5639 663.906 29.3497 7.29502
41.2936 665.918 29.2893 7.34677
41.0644 667.962 29.1542 7.47629
40.8291 669.976 29.093 7.53751
40.5771 672.022 28.986 7.64278
40.3362 674.086 28.8681 7.76137
40.0892 676.085 28.7641 7.86173
39.8664 678.119 28.715 7.91137
39.6344 680.136 28.5773 8.04799
39.377 682.203 28.4829 8.14744
39.1532 684.216 28.3454 8.28213
38.9211 686.259 28.3697 8.26095
38.6779 688.274 28.2426 8.38703
38.4433 690.297 28.1438 8.48779
38.2007 692.35 27.9937 8.62872
37.9838 694.364 27.9712 8.64418
37.7734 696.452 27.8495 8.76485
37.5483 698.48 27.7489 8.86723
37.3143 700.513 27.6253 8.98726
37.0908 702.569 27.5185 9.09182
36.8594 704.586 27.4523 9.15276
36.6156 706.658 27.3084 9.29953
36.4009 708.69 27.2318 9.37409
36.1575 710.733 27.1308 9.47995
35.9137 712.794 27.0632 9.55484
35.6949 714.814 26.9211 9.69879
35.4527 716.88 26.8814 9.74784
35.2223 718.896 26.7144 9.92126
34.9834 720.941 26.6015 10.0388
34.7357 723.021 26.5387 10.112
34.5053 725.029 26.4187 10.24
34.2685 727.06 26.3177 10.3435
34.0327 729.081 26.2138 10.4508
33.7908 731.111 26.1327 10.5372
33.5317 733.138 26.086 10.591
33.2663 735.184 26.0162 10.6713
33.0035 737.183 25.8746 10.8269
32.7374 739.194 25.7705 10.9419
32.4732 741.229 25.6982 11.0258
32.2232 743.272 25.6308 11.1079
31.9621 745.313 25.5695 11.1815
31.6343 747.815 25.489 11.2783
31.3213 750.281 25.4015 11.3819
31.0506 752.325 25.3471 11.4584
30.7787 754.354 25.311 11.5157
30.5226 756.358 25.2278 11.6171
30.251 758.351 25.1484 11.7116
29.9829 760.338 25.0729 11.8077
29.706 762.401 24.9857 11.9188
29.3514 764.845 24.9317 11.9997
29.0669 766.879 24.8282 12.1284
28.7644 768.881 24.7846 12.1955
28.3949 771.347 24.7476 12.2591
28.0654 773.368 24.7028 12.3324
27.7412 775.416 24.6288 12.4395
27.3346 777.909 24.5174 12.5875
26.9716 779.894 24.4922 12.6439
26.5964 781.871 24.4302 12.7343
26.2149 783.87 24.3786 12.8122
25.8172 785.904 24.3564 12.8591
25.3969 787.86 24.264 12.9726
24.9699 789.822 24.2227 13.0358
24.5001 791.843 24.1367 13.1513
23.8984 794.272 24.0623 13.2546
23.4101 796.252 24.002 13.3401
22.8733 798.257 23.9985 13.3678
22.1489 800.67 23.916 13.4708
21.5481 802.599 23.8431 13.557
20.8915 804.541 23.8122 13.5944
20.2163 806.458 23.7281 13.6877
19.4869 808.353 23.6403 13.7816
18.6965 810.265 23.5394 13.8854
17.8628 812.13 23.4368 13.9865
16.9803 813.982 23.3572 14.0645
16.0485 815.842 23.2402 14.1789
15.0372 817.592 23.1489 14.26
13.9594 819.345 23.0271 14.3737
12.7967 821.072 22.9337 14.4558
11.5642 822.716 22.8815 14.4955
10.2353 824.321 22.7427 14.6195
8.84024 825.849 22.685 14.6666
7.35974 827.3 22.5644 14.7805
5.81879 828.715 22.4346 14.898
4.19256 829.99 22.3259 14.9917
2.50455 831.179 22.2773 15.024
0.733864 832.266 22.215 15.0634
-1.0675 833.249 22.0657 15.1843
-2.96624 834.097 22.002 15.2169
-4.91435 834.849 21.9286 15.2597
-6.86698 835.523 21.8224 15.3375
-8.87691 836.058 21.7659 15.373
-10.922 836.491 21.7 15.412
-12.9807 836.735 21.6753 15.4079
-15.0485 836.86 21.6849 15.3739
-17.1364 836.869 21.6972 15.3422
-19.2134 836.76 21.6747 15.3462
-21.2975 836.511 21.6563 15.3526
-23.3283 836.094 21.7227 15.2809
-25.3313 835.591 21.7482 15.2524
-27.2773 834.946 21.7849 15.208
-29.2254 834.193 21.8628 15.1282
-31.1129 833.32 21.9104 15.0756
-32.9189 832.372 21.9488 15.0278
-34.7162 831.303 22.0125 14.9564
-36.4295 830.143 22.0884 14.8743
-38.0773 828.852 22.1561 14.7935
-39.647 827.563 22.1994 14.7292
-41.2102 826.158 22.3655 14.5444
-42.6317 824.7 22.3727 14.5159
-44.0319 823.203 22.4442 14.4211
-45.3838 821.628 22.4984 14.3461
-46.6736 820.057 22.5815 14.2345
-47.9159 818.391 22.6403 14.1532
-49.1497 816.699 22.6719 14.0953
-50.3114 814.994 22.7435 13.9966
-51.4113 813.268 22.7996 13.91
-52.4914 811.509 22.8119 13.8641
-53.5561 809.681 22.8556 13.7868
-54.5833 807.909 22.9102 13.6972
-55.5673 806.057 22.9468 13.6271
-56.4955 804.249 22.9775 13.5563
-57.4136 802.379 23.0415 13.4501
-58.3159 800.478 23.0824 13.3711
-59.1805 798.613 23.1366 13.2703
-59.993 796.76 23.1931 13.1616
-60.8314 794.762 23.2025 13.1028
-61.6203 792.851 23.2907 12.9549
-62.3861 790.929 23.3406 12.8539
-63.0921 788.987 23.3936 12.7456
-63.8086 787.041 23.497 12.5862
-64.4626 785.114 23.5058 12.5109
-65.1407 783.071 23.5524 12.4207
-65.7746 781.138 23.6533 12.2674
-66.3786 779.155 23.7375 12.1349
-66.9579 777.191 23.7861 12.035
-67.5118 775.209 23.8781 11.8928
-68.0891 773.202 23.9367 11.7871
-68.6162 771.226 23.9958 11.6854
-69.1481 769.19 24.0381 11.5959
-69.642 767.2 24.1244 11.4652
-70.1399 765.247 24.1772 11.3621
-70.6559 763.201 24.2482 11.2553
-71.1251 761.209 24.3062 11.1556
-71.5999 759.192 24.3865 11.0348
-72.0686 757.204 24.4104 10.9796
-72.5243 755.194 24.4735 10.8798
-72.9955 753.135 24.5333 10.7835
-73.423 751.158 24.6266 10.6487
-73.878 749.111 24.6602 10.5906
-74.3279 747.112 24.7454 10.469
-74.7922 745.031 24.7806 10.403
-75.243 742.992 24.8771 10.2865
-75.6871 741.024 24.9295 10.2014
-76.1349 738.968 25.0506 10.0649
-76.5512 736.964 25.0788 10.0091
-76.9674 734.965 25.1578 9.89896
-77.415 732.901 25.2178 9.81874
-77.8628 730.859 25.3036 9.71891
-78.3914 728.383 25.4289 9.56919
-78.8312 726.358 25.4735 9.50956
-79.2342 724.322 25.569 9.40317
-79.6938 722.326 25.6667 9.2898
-80.1453 720.313 25.7277 9.21536
-80.5748 718.317 25.8205 9.11282
-81.0235 716.301 25.8893 9.04039
-81.4962 714.289 25.9201 9.0046
-81.9389 712.275 26.0448 8.87905
-82.3761 710.295 26.0935 8.83893
-82.8341 708.293 26.2133 8.7202
-83.2906 706.312 26.3166 8.61874
-83.7657 704.287 26.4337 8.50247
-84.2446 702.262 26.4394 8.50323
-84.7178 700.272 26.5267 8.41653
-85.1716 698.296 26.6425 8.30059
-85.6703 696.284 26.7168 8.23468
-86.1471 694.299 26.7727 8.19331
-86.6226 692.291 26.9246 8.05776
-87.13 690.288 26.9592 8.03602
-87.632 688.348 27.0725 7.9317
-88.1097 686.376 27.1861 7.83541
-88.6581 684.372 27.3033 7.72878
-89.1577 682.39 27.3807 7.67161
-89.7172 680.394 27.4354 7.63798
-90.2226 678.428 27.5483 7.5534
-90.7534 676.458 27.6291 7.50321
-91.3063 674.498 27.7122 7.43541
-91.8487 672.53 27.823 7.35628
-92.4285 670.545 27.9654 7.23997
-92.9707 668.565 28.0283 7.20738
-93.5654 666.633 28.1833 7.08291
-94.1545 664.662 28.2807 7.01564
-94.7137 662.678 28.3286 7.00487
-95.3299 660.71 28.3761 6.98372
-95.9079 658.774 28.4974 6.89353
-96.4946 656.815 28.5955 6.83407
-97.0962 654.847 28.7078 6.75623
-97.6768 652.915 28.8452 6.65268
-98.2559 650.981 28.9279 6.60428
-98.8498 649.004 29.0458 6.52461
-99.4545 647.034 29.1719 6.43607
-100.034 645.057 29.261 6.38947
-100.649 643.098 29.3396 6.36307
-101.224 641.137 29.4119 6.33283
-101.832 639.208 29.4893 6.28162
-102.434 637.211 29.5859 6.21023
-103.05 635.251 29.6807 6.13376
-103.685 633.3 29.7563 6.07613
-104.293 631.351 29.8687 6.00251
-104.934 629.391 29.9157 5.97548
-105.558 627.448 29.9864 5.92693
-106.164 625.48 30.083 5.85913
-106.812 623.532 30.1909 5.76955
-107.44 621.587 30.2705 5.71636
-108.075 619.627 30.3289 5.686
-108.705 617.706 30.392 5.63704
-109.335 615.761 30.4939 5.56166
-109.984 613.783 30.5235 5.55637
-110.6 611.819 30.6399 5.47042
-111.27 609.865 30.6867 5.44115
-112.037 607.54 30.7754 5.36662
-112.682 605.542 30.9217 5.25624
-113.311 603.609 30.9723 5.21977
-113.969 601.594 31.0973 5.12309
-114.736 599.232 31.1333 5.10999
-115.406 597.281 31.1974 5.04535
-116.01 595.369 31.294 4.9696
-116.681 593.403 31.3008 4.97602
-117.328 591.413 31.3986 4.89464
-117.971 589.451 31.4192 4.88837
-118.632 587.521 31.4954 4.82417
-119.262 585.513 31.6008 4.75732
-120.076 583.112 31.7008 4.65455
-120.715 581.144 31.7202 4.64606
-121.325 579.231 31.8393 4.54215
-121.994 577.254 31.8914 4.50379
-122.626 575.336 31.8773 4.52366
-123.288 573.36 31.953 4.46001
-123.965 571.419 32.0098 4.41416
-124.601 569.424 32.05 4.3957
-125.242 567.463 32.1194 4.33259
-125.913 565.558 32.2063 4.23508
-126.583 563.576 32.2813 4.1612
-127.236 561.68 32.4431 3.9972
-127.924 559.656 32.5113 3.94464
-128.718 557.312 32.6216 3.81461
-129.37 555.301 32.6769 3.82517
-130.03 553.354 32.7388 3.77314
-130.665 551.407 32.7616 3.73504
-131.331 549.416 32.7936 3.70234
-131.988 547.496 32.8635 3.62922
-132.654 545.48 32.8794 3.59883
-133.326 543.502 32.9407 3.54583
-133.994 541.53 33.0068 3.47479
-134.653 539.569 33.0143 3.45943
-135.292 537.655 33.0447 3.41321
-135.947 535.729 33.1068 3.34269
-136.628 533.742 33.1373 3.3154
-137.283 531.769 33.1812 3.27236
-137.939 529.869 33.285 3.16445
-138.594 527.919 33.2809 3.16581
-139.259 525.962 33.387 3.08815
-139.932 524.046 33.3494 3.10138
-140.595 522.064 33.3713 3.09758
-141.241 520.147 33.4905 2.97621
-141.907 518.188 33.5492 2.92631
-142.574 516.215 33.5725 2.90872
-143.223 514.302 33.6022 2.87084
-143.89 512.343 33.6869 2.80158
-144.573 510.324 33.7019 2.80632
-145.238 508.387 33.7511 2.76968
-145.896 506.485 33.8009 2.7167
-146.57 504.51 33.8098 2.70701
-147.223 502.601 33.9696 2.55228
-147.892 500.635 33.9499 2.5658
-148.567 498.645 33.9865 2.54163
-149.257 496.654 33.9591 2.59003
-149.912 494.729 34.0504 2.50267
-150.57 492.78 34.0954 2.45879
-151.241 490.853 34.1058 2.46007
-151.893 488.868 34.1722 2.47224
-152.572 486.94 34.2597 2.34849
-153.237 484.953 34.2326 2.38729
-153.906 483.031 34.263 2.31682
-154.585 481.072 34.3882 2.20524
-155.273 479.046 34.3759 2.21887
-155.952 477.114 34.4084 2.1907
-156.615 475.178 34.3925 2.18388
-157.284 473.26 34.4587 2.10968
-157.981 471.311 34.5257 2.04857
-158.652 469.282 34.5902 2.02564
-159.488 466.921 34.5649 2.03023
-160.167 464.941 34.6941 1.93248
-160.826 463.023 34.684 1.91829
-161.533 461.024 34.6706 1.94285
-162.193 459.125 34.7378 1.90458
-162.867 457.188 34.7032 1.92466
-163.563 455.225 34.725 1.9057
-164.235 453.27 34.7904 1.85897
-164.906 451.326 34.817 1.82268
-165.59 449.368 34.8582 1.77853
-166.247 447.441 34.8668 1.75714
-166.907 445.496 34.8723 1.75815
-167.575 443.562 34.953 1.67644
-168.283 441.551 34.9686 1.6786
-168.957 439.638 34.9947 1.64199
-169.636 437.68 35.061 1.60227
-170.291 435.734 35.0639 1.5996
-170.974 433.793 35.0784 1.64453
-171.621 431.881 35.094 1.60555
-172.313 429.911 35.2079 1.52657
-172.979 427.982 35.2126 1.55846
-173.667 426.012 35.2356 1.53739
-174.329 424.068 35.2901 1.55017
-175.028 422.096 35.2906 1.5261
-175.69 420.12 35.3198 1.48781
-176.367 418.186 35.395 1.45675
-177.014 416.246 35.3822 1.43871
-177.685 414.264 35.4156 1.48116
-178.351 412.339 35.4798 1.40073
-179.04 410.356 35.4684 1.39296
-179.679 408.447 35.5478 1.37751
-180.371 406.454 35.5612 1.37704
-181.054 404.493 35.589 1.34478
-181.716 402.55 35.6111 1.31147
-182.376 400.598 35.6347 1.3421
-183.066 398.605 35.672 1.33449
-183.857 396.2 35.7372 1.28413
-184.516 394.262 35.7131 1.26066
-185.182 392.301 35.7916 1.23063
-185.864 390.335 35.814 1.22465
-186.546 388.351 35.9086 1.23906
-187.198 386.404 35.8848 1.23233
-187.864 384.474 35.8951 1.19233
-188.554 382.505 35.9435 1.17709
-189.202 380.568 36.0165 1.09054
-189.877 378.606 36.0092 1.19323
-190.559 376.638 35.9797 1.19369
-191.199 374.698 36.0962 1.20157
-191.87 372.751 36.1267 1.19121
-192.555 370.791 36.1121 1.22291
-193.212 368.855 36.1899 1.2542
-193.881 366.894 36.2131 1.24415
-194.536 364.98 36.2535 1.10677
-195.235 362.955 36.2941 1.23758
-195.879 361.047 36.3133 1.20705
-196.56 359.057 36.3404 1.22146
-197.235 357.069 36.3272 1.14049
-197.903 355.135 36.3828 1.23929
-198.556 353.219 36.4194 1.26548
-199.217 351.268 36.4895 1.21272
-199.892 349.297 36.5029 1.31245
-200.557 347.395 36.5388 1.25849
-201.248 345.395 36.5795 1.29072
-201.887 343.499 36.5782 1.26424
-202.578 341.495 36.6176 1.32146
-203.234 339.53 36.6068 1.39994
-203.901 337.611 36.7214 1.42132
-204.559 335.667 36.7394 1.41783
-205.236 333.719 36.7475 1.40677
-205.891 331.783 36.7653 1.38978
-206.551 329.83 36.7619 1.37026
-207.234 327.862 36.7901 1.38326
-207.906 325.895 36.8221 1.41056
-208.568 323.978 36.7994 1.38649
-209.24 322.016 36.8175 1.40333
-209.923 320.092 36.8245 1.382
-210.604 318.147 36.8464 1.38118
-211.264 316.195 36.8484 1.39046
-211.923 314.271 36.9244 1.41533
-212.6 312.293 36.916 1.40864
-213.249 310.348 36.9737 1.43898
-213.913 308.425 37.0023 1.45473
-214.587 306.45 36.9465 1.46029
-215.248 304.517 37.073 1.5223
-215.927 302.575 37.0267 1.47495
-216.585 300.639 37.0927 1.51799
-217.253 298.715 37.0838 1.4905
-217.913 296.765 37.0948 1.50194
-218.562 294.781 37.0734 1.51146
-219.225 292.86 37.1048 1.50971
-219.882 290.908 37.1488 1.55591
-220.555 288.954 37.1102 1.51041
-221.218 287.019 37.1407 1.5099
-221.901 285.088 37.1342 1.50621
-222.568 283.136 37.1496 1.5228
-223.234 281.196 37.2022 1.57795
-223.902 279.249 37.2589 1.6271
-224.559 277.33 37.2387 1.59214
-225.231 275.373 37.2559 1.53291
-225.902 273.407 37.2398 1.5844
-226.561 271.455 37.256 1.60257
-227.231 269.51 37.2663 1.60443
-227.887 267.578 37.2821 1.61097
-228.556 265.598 37.3316 1.60227
-229.206 263.664 37.3247 1.65223
-229.88 261.683 37.3396 1.67556
-230.524 259.757 37.3696 1.68825
-231.2 257.809 37.3344 1.65127
-231.866 255.892 37.3636 1.66828
-232.542 253.914 37.3533 1.66604
-233.202 251.962 37.4846 1.78732
-233.879 250.021 37.5051 1.80493
-234.509 248.065 37.5188 1.79827
-235.18 246.107 37.5382 1.82202
-235.83 244.136 37.541 1.85075
-236.507 242.183 37.5111 1.82906
-237.187 240.229 37.5358 1.88414
-237.829 238.284 37.5087 1.83903
-238.493 236.324 37.5759 1.8775
-239.135 234.391 37.5893 1.86678
-239.805 232.412 37.5756 1.86425
-240.444 230.487 37.6028 1.87521
-241.102 228.532 37.6312 1.88899
-241.775 226.551 37.6034 1.86899
-242.465 224.575 37.592 1.85951
-243.086 222.673 37.5688 1.85121
-243.75 220.709 37.5832 1.8536
-244.408 218.76 37.6052 1.87422
-245.023 216.846 37.6409 1.92488
-245.705 214.836 37.5969 1.88395
-246.49 212.456 37.5974 1.89008
-247.159 210.466 37.6049 1.91582
-247.815 208.518 37.6011 1.89034
-248.465 206.564 37.5911 1.87633
-249.119 204.589 37.5744 1.87543
-249.759 202.677 37.617 1.88998
-250.413 200.711 37.6032 1.88176
-251.062 198.77 37.6252 1.90249
-251.714 196.801 37.5694 1.86487
-252.361 194.865 37.6221 1.89128
-253.015 192.903 37.6074 1.87115
-253.673 190.933 37.5703 1.83987
-254.317 188.994 37.5942 1.8604
-254.972 187.013 37.5751 1.85192
-255.625 185.053 37.5581 1.8298
-256.29 183.078 37.5686 1.85229
-256.924 181.149 37.5734 1.83497
-257.591 179.156 37.5426 1.83168
-258.24 177.167 37.5228 1.83398
-258.867 175.244 37.5511 1.84339
-259.52 173.293 37.5204 1.81084
-260.157 171.331 37.518 1.80719
-260.789 169.37 37.524 1.78444
-261.423 167.437 37.5077 1.77422
-262.059 165.468 37.5 1.78907
-262.7 163.499 37.469 1.76695
-263.321 161.536 37.4384 1.7405
-263.979 159.552 37.5618 1.85151
-264.604 157.589 37.4899 1.81617
-265.24 155.643 37.5329 1.85529
-265.878 153.699 37.5115 1.82275
-266.527 151.731 37.4886 1.82089
-267.145 149.767 37.5218 1.83644
-267.773 147.835 37.5139 1.80462
-268.418 145.854 37.5544 1.83748
-269.046 143.903 37.5453 1.84594
-269.697 141.925 37.5403 1.84754
-270.311 139.98 37.586 1.85604
-270.96 138.018 37.5351 1.84511
-271.564 136.078 37.524 1.80964
-272.201 134.12 37.566 1.83428
-272.808 132.161 37.5196 1.79174
-273.453 130.188 37.5434 1.84326
-274.094 128.198 37.4937 1.867
-274.706 126.266 37.4858 1.83149
-275.345 124.283 37.4656 1.83325
-275.991 122.315 37.4644 1.79194
-276.598 120.375 37.4841 1.79002
-277.215 118.39 37.4419 1.79494
-277.848 116.427 37.479 1.78696
-278.465 114.439 37.45 1.75714
-279.081 112.466 37.41 1.69853
-279.706 110.489 37.4514 1.71243
-280.332 108.514 37.4116 1.67355
-280.938 106.562 37.4046 1.64037
-281.558 104.573 37.4295 1.66689
-282.176 102.618 37.3768 1.61111
-282.794 100.635 37.3562 1.59928
-283.417 98.6803 37.404 1.63277
-284.039 96.7065 37.3745 1.64421
-284.674 94.7239 37.3843 1.67618
-285.272 92.7533 37.3121 1.62801
-285.888 90.7784 37.3083 1.64436
-286.507 88.8174 37.3188 1.63756
-287.144 86.8295 37.2606 1.6088
-287.742 84.8757 37.256 1.59598
-288.369 82.8821 37.2768 1.64874
-289.007 80.9098 37.2621 1.63583
-289.627 78.9345 37.2487 1.63651
-290.222 76.9762 37.2531 1.66032
-290.849 74.9875 37.2382 1.66774
-291.456 73.0147 37.2167 1.6524
-292.051 71.0556 37.193 1.60136
-292.687 69.0742 37.1541 1.58384
-293.32 67.0882 37.1712 1.64885
-293.929 65.1241 37.1743 1.64799
-294.529 63.1442 37.1251 1.6484
-295.137 61.1483 37.1243 1.65627
-295.751 59.1793 37.0805 1.60808
-296.349 57.2283 37.073 1.58908
-296.944 55.2531 37.0541 1.57446
-297.557 53.2482 37.0436 1.64625
-298.186 51.2542 37.0365 1.68141
-298.781 49.2908 37.0341 1.6663
-299.397 47.2995 36.9657 1.6228
-299.994 45.3692 36.9201 1.5577
-300.629 43.3623 36.9264 1.59465
-301.252 41.3794 36.8448 1.55098
-301.881 39.3687 36.8285 1.57995
-302.463 37.384 36.8183 1.59018
-303.057 35.4105 36.7817 1.55868
-303.655 33.4154 36.7625 1.56564
-304.239 31.4655 36.7922 1.58416
-304.831 29.4815 36.7266 1.55241
-305.44 27.4753 36.648 1.55088
-306.034 25.5233 36.6612 1.5246
-306.645 23.5294 36.6161 1.55904
-307.234 21.5633 36.5763 1.5417
-307.851 19.5516 36.5689 1.58341
-308.429 17.5809 36.5041 1.55618
-309.053 15.6089 36.4794 1.54848
-309.664 13.6644 36.4064 1.51921
-310.274 11.6559 36.3778 1.53408
-310.886 9.6754 36.3289 1.51545
-311.511 7.69781 36.293 1.49242
-312.167 5.70917 36.2278 1.4749
-312.809 3.76481 36.198 1.46279
-313.441 1.78403 36.1406 1.45158
-314.084 -0.204627 36.0856 1.44447
-314.756 -2.15347 36.0496 1.40281
-315.422 -4.1121 36.0174 1.42276
-316.041 -6.06539 35.9147 1.37347
-316.745 -8.09448 35.8589 1.41769
-317.383 -10.0692 35.8045 1.38089
-317.962 -12.0141 35.7811 1.37279
-318.527 -13.9514 35.6942 1.28017
-319.156 -15.968 35.655 1.29623
-319.767 -17.9982 35.6394 1.3088
-320.364 -19.9587 35.6112 1.32367
-320.977 -21.9557 35.5685 1.3806
-321.588 -23.9537 35.4906 1.34118
-322.189 -25.8993 35.4508 1.30067
-322.798 -27.8656 35.398 1.30695
-323.424 -29.8888 35.3333 1.32252
-324.046 -31.8229 35.3292 1.27566
-324.682 -33.8354 35.2258 1.23992
-325.304 -35.8085 35.2045 1.22187
-325.935 -37.7927 35.1141 1.18226
-326.576 -39.7666 35.0895 1.16627
-327.214 -41.7429 35.0376 1.17091
-327.881 -43.6956 34.9418 1.14769
-328.518 -45.6578 34.9178 1.16181
-329.148 -47.6333 34.9025 1.14719
-329.775 -49.6359 34.8392 1.13162
-330.434 -51.6159 34.7945 1.16874
-331.085 -53.5829 34.7507 1.13972
-331.727 -55.5132 34.7324 1.15766
-332.385 -57.46 34.7028 1.24745
-333.073 -59.4332 34.626 1.2101
-333.714 -61.3671 34.5729 1.16606
-334.373 -63.342 34.5356 1.1574
-335.039 -65.2802 34.4845 1.16474
-335.696 -67.2443 34.4866 1.20264
-336.342 -69.1991 34.4104 1.16626
-337.007 -71.1304 34.4438 1.11453
-337.683 -73.095 34.3678 1.053
-338.341 -75.0717 34.3361 1.04353
-339.012 -77.0241 34.2902 1.0203
-339.681 -78.9616 34.2974 1.00584
-340.337 -80.9018 34.2317 0.964027
-340.996 -82.8449 34.2156 0.960439
-341.671 -84.8112 34.1361 0.966751
-342.323 -86.7434 34.0944 0.919884
-343.001 -88.68 34.0576 0.911538
-343.672 -90.615 34.0518 0.919613
-344.356 -92.5771 34.0048 0.95148
-345.045 -94.5211 33.9915 1.04295
-345.714 -96.4487 33.9389 1.0541
-346.407 -98.4211 33.8894 1.10172
-347.086 -100.329 33.8753 1.07635
-347.777 -102.304 33.8273 1.08078
-348.451 -104.208 33.7748 1.02679
-349.154 -106.175 33.7782 1.05297
-349.843 -108.152 33.6857 1.12087
-350.507 -110.047 33.6776 1.12542
-351.214 -112.006 33.6396 1.22648
-351.898 -113.941 33.6136 1.19578
-352.58 -115.838 33.6169 1.13042
-353.304 -117.831 33.5821 1.17835
-354.006 -119.791 33.5258 1.26711
-354.702 -121.728 33.4667 1.31143
-355.398 -123.648 33.4616 1.27792
-356.065 -125.568 33.4148 1.2628
-356.791 -127.588 33.3806 1.31079
-357.49 -129.521 33.3765 1.34498
-358.171 -131.439 33.329 1.33329
-358.862 -133.416 33.2582 1.39705
-359.56 -135.341 33.2661 1.36478
-360.228 -137.227 33.2362 1.35923
-360.928 -139.218 33.1822 1.41718
-361.628 -141.156 33.1344 1.44792
-362.329 -143.084 33.1 1.46595
-363.032 -145.048 33.0721 1.49413
-363.759 -146.984 33.0671 1.49642
-364.456 -148.889 33.0257 1.52215
-365.177 -150.879 32.9906 1.62551
-365.888 -152.787 32.977 1.63962
-366.609 -154.738 32.934 1.6742
-367.315 -156.657 32.9217 1.6693
-368.021 -158.607 32.8676 1.70903
-368.756 -160.568 32.799 1.7806
-369.48 -162.471 32.8192 1.72808
-370.179 -164.405 32.781 1.80563
-370.919 -166.382 32.7395 1.88326
-371.636 -168.285 32.7071 1.90394
-372.35 -170.232 32.6552 1.972
-373.069 -172.132 32.6505 1.98136
-373.808 -174.061 32.6269 2.05022
-374.521 -175.982 32.5695 2.15044
-375.246 -177.961 32.5531 2.14519
-375.957 -179.852 32.5154 2.15158
-376.669 -181.79 32.4477 2.18425
-377.376 -183.752 32.405 2.1917
-378.075 -185.661 32.3629 2.18782
-378.827 -187.623 32.3678 2.21262
-379.525 -189.541 32.3077 2.25051
-380.237 -191.489 32.2575 2.2791
-380.973 -193.419 32.2486 2.28524
-381.673 -195.37 32.1676 2.33026
-382.378 -197.273 32.1526 2.32449
-383.118 -199.217 32.0824 2.39386
-383.832 -201.163 32.0795 2.37663
-384.564 -203.076 32.0146 2.42808
-385.305 -205.03 31.9552 2.499
-386.01 -206.948 31.9157 2.53157
-386.71 -208.828 31.887 2.54324
-387.453 -210.782 31.835 2.59538
-388.161 -212.728 31.7718 2.64236
-388.885 -214.664 31.7364 2.68293
-389.765 -217.041 31.6764 2.70788
-390.498 -218.999 31.6129 2.77702
-391.226 -220.922 31.586 2.77693
-391.923 -222.872 31.5104 2.87123
-392.617 -224.8 31.5 2.84636
-393.332 -226.728 31.452 2.9124
-394.035 -228.68 31.3651 3.03053
-394.709 -230.621 31.3404 3.04604
-395.405 -232.574 31.2776 3.10964
-396.103 -234.549 31.2172 3.17332
-396.744 -236.477 31.1513 3.20873
-397.406 -238.422 31.1391 3.23398
-398.032 -240.39 31.0714 3.27939
-398.648 -242.382 31.0674 3.28247
-399.246 -244.339 31.0509 3.30683
-399.816 -246.306 30.9966 3.37988
-400.345 -248.3 30.9579 3.42009
-400.849 -250.313 30.8848 3.48569
-401.331 -252.298 30.834 3.53475
-401.755 -254.309 30.8247 3.52239
-402.158 -256.335 30.7931 3.5761
-402.485 -258.354 30.7959 3.57593
-402.748 -260.417 30.7542 3.63297
-402.933 -262.468 30.7004 3.66983
-403.015 -264.527 30.667 3.71063
-402.96 -266.577 30.7234 3.66189
-402.754 -268.624 30.6984 3.68193
-402.367 -270.65 30.706 3.67008
-401.789 -272.618 30.6939 3.68193
-400.854 -274.561 30.7132 3.65065
-399.735 -276.402 30.709 3.66099
-398.464 -278.032 30.7803 3.60634
-397.033 -279.464 30.9391 3.44605
-395.338 -280.763 31.1329 3.282
-392.969 -281.945 31.2231 3.20126
-390.611 -282.705 31.4178 3.02986
-388.563 -283.105 31.6021 2.87769
-386.533 -283.234 31.7503 2.77012
-384.473 -283.222 31.899 2.64657
-382.461 -283.073 32.0816 2.5063
-380.475 -282.802 32.1973 2.43166
-377.994 -282.367 32.2608 2.41967
-376.018 -281.931 32.4871 2.23563
-373.593 -281.419 32.6875 2.09763
-371.623 -281.046 32.8215 2.00343
-369.647 -280.673 32.9789 1.88094
-367.675 -280.343 33.1261 1.77544
-365.662 -280.098 33.2079 1.73228
-363.677 -279.936 33.3991 1.58998
-361.63 -279.871 33.498 1.54125
-359.606 -279.893 33.6965 1.39782
-357.596 -280.001 33.8519 1.30544
-355.564 -280.259 34.0194 1.20589
-353.572 -280.579 34.121 1.16561
-351.591 -281.05 34.2735 1.08878
-349.652 -281.603 34.3612 1.07995
-347.733 -282.254 34.5451 0.967366
-345.874 -283.044 34.6377 0.961553
-344.022 -283.964 34.6959 0.99028
-342.265 -284.926 34.7709 0.991462
-340.566 -286.056 34.9455 0.985794
-338.898 -287.257 34.9146 1.05902
-337.353 -288.533 35.064 0.985047
-335.845 -289.903 35.1429 0.961101
-334.436 -291.435 35.1769 1.03689
-333.136 -292.974 35.2289 1.01791
-331.946 -294.682 35.2993 1.06531
-330.776 -296.359 35.3216 1.12453
-329.723 -298.144 35.3915 1.13087
-328.71 -299.962 35.4384 1.15145
-327.77 -301.759 35.4657 1.1422
-326.884 -303.657 35.5153 1.21249
-326.081 -305.538 35.5329 1.23942
-325.304 -307.493 35.5076 1.25795
-324.566 -309.393 35.5703 1.31809
-323.877 -311.357 35.5715 1.36153
-323.221 -313.296 35.5769 1.33687
-322.598 -315.243 35.875 1.28322
-322.03 -317.199 35.7361 1.27705
-321.421 -319.202 35.7011 1.29677
-320.875 -321.25 35.8546 1.3196
-320.291 -323.678 35.8136 1.39213
-319.79 -325.725 35.8182 1.44393
-319.34 -327.704 35.8463 1.43327
-318.881 -329.696 35.8397 1.4674
-318.427 -331.706 35.8417 1.47491
-318.002 -333.751 35.8101 1.54092
-317.477 -336.224 35.8048 1.51029
-317.034 -338.264 35.7801 1.50751
-316.602 -340.242 35.8366 1.49558
-316.173 -342.289 35.8085 1.54074
-315.76 -344.281 35.8154 1.57425
-315.304 -346.279 35.8412 1.49861
-314.905 -348.323 35.749 1.58246
-314.509 -350.352 35.7639 1.50094
-314.028 -352.341 35.7739 1.55572
-313.575 -354.364 35.7431 1.58262
-313.121 -356.395 35.7537 1.63475
-312.623 -358.371 35.7361 1.6091
-312.157 -360.407 35.6748 1.63129
-311.694 -362.414 35.7244 1.65959
-311.209 -364.449 35.6588 1.65714
-310.71 -366.433 35.6765 1.62785
-310.206 -368.462 35.6402 1.66064
-309.722 -370.504 35.577 1.76587
-309.19 -372.496 35.6175 1.72805
-308.637 -374.488 35.5744 1.76408
-308.078 -376.477 35.5817 1.75127
-307.512 -378.478 35.5316 1.76238
-306.928 -380.473 35.47 1.77445
-306.333 -382.48 35.4761 1.76113
-305.725 -384.453 35.4521 1.69798
-305.099 -386.43 35.4212 1.77815
-304.467 -388.406 35.3908 1.78369
-303.825 -390.401 35.3576 1.79789
-303.151 -392.367 35.3919 1.73255
-302.478 -394.354 35.2706 1.79922
-301.768 -396.296 35.317 1.74532
-301.041 -398.216 35.2551 1.78877
-300.298 -400.185 35.2056 1.85351
-299.568 -402.133 35.1486 1.81956
-298.827 -404.074 35.1906 1.82619
-298.062 -406.029 35.0989 1.83042
-297.278 -407.972 35.0449 1.84309
-296.502 -409.903 35.1049 1.79079
-295.684 -411.862 34.9921 1.83991
-294.86 -413.773 34.9302 1.80427
-294.022 -415.683 34.896 1.79591
-293.158 -417.581 34.8874 1.79717
-292.303 -419.487 34.8875 1.80092
-291.419 -421.385 34.818 1.80857
-290.513 -423.279 34.7623 1.87296
-289.627 -425.151 34.8353 1.83191
-288.701 -427.063 34.7744 1.85819
-287.752 -428.934 34.7239 1.85758
-286.82 -430.774 34.6881 1.86718
-285.86 -432.678 34.6505 1.91308
-284.903 -434.483 34.6872 1.8869
-283.928 -436.303 34.5982 1.91754
-282.938 -438.139 34.5717 1.9738
-281.926 -439.997 34.537 1.98231
-280.919 -441.798 34.5459 1.94248
-279.896 -443.626 34.5376 1.91865
-278.833 -445.456 34.5033 1.90734
-277.776 -447.249 34.4375 1.9609
-276.702 -449.032 34.4245 1.9468
-275.618 -450.852 34.3663 1.99289
-274.54 -452.58 34.36 1.96252
-273.438 -454.375 34.2799 1.99371
-272.3 -456.171 34.2757 1.99086
-271.155 -457.917 34.2368 1.98392
-270.014 -459.634 34.216 1.9599
-268.837 -461.383 34.1878 1.9508
-267.664 -463.106 34.1483 1.95879
-266.464 -464.813 34.1365 1.93537
-265.249 -466.546 34.0652 1.92057
-264.024 -468.263 34.0362 1.93861
-262.797 -469.913 34.005 1.87785
-261.557 -471.579 33.9767 1.8506
-260.294 -473.227 33.9238 1.89832
-259.029 -474.879 33.8947 1.89336
-257.761 -476.537 33.8637 1.88278
-256.457 -478.171 33.8112 1.89484
-255.159 -479.815 33.7574 1.88388
-253.86 -481.449 33.7565 1.88968
-252.553 -483.08 33.7037 1.92555
-251.255 -484.72 33.6843 1.90196
-249.922 -486.338 33.6347 1.89673
-248.602 -487.959 33.6137 1.90872
-247.267 -489.565 33.5479 1.91735
-245.919 -491.174 33.544 1.92112
-244.57 -492.769 33.495 1.92431
-243.199 -494.359 33.483 1.87882
-241.824 -495.937 33.4303 1.93958
-240.48 -497.485 33.4563 1.88485
-239.124 -499.113 33.357 2.01791
-237.804 -500.71 33.3557 2.02234
-236.439 -502.287 33.2937 2.05796
-235.068 -503.874 33.3693 1.98779
-233.694 -505.443 33.2475 2.03525
-232.296 -506.97 33.219 2.04863
-230.875 -508.484 33.1471 2.09258
-229.457 -510.011 33.1662 2.09428
-228.004 -511.518 33.1035 2.13785
-226.557 -513.012 33.0693 2.14701
-225.092 -514.518 33.0952 2.10771
-223.619 -515.998 33.109 2.05437
-222.131 -517.467 33.0234 2.08047
-220.644 -518.931 33.0919 1.98809
-219.171 -520.397 33.046 2.02525
-217.643 -521.876 33.0104 2.04566
-216.162 -523.315 32.9996 2.00952
-214.67 -524.752 32.9647 2.01632
-213.159 -526.187 32.9854 2.0033
-211.646 -527.585 32.9083 2.02802
-210.121 -529.024 32.9517 2.00529
-208.593 -530.451 32.9307 1.99517
-207.085 -531.843 32.9452 1.98595
-205.552 -533.217 32.9161 2.00317
-204.013 -534.628 32.9043 2.03387
-202.462 -536.024 32.8891 2.02612
-200.925 -537.429 32.9283 2.00861
-199.354 -538.81 32.898 2.01973
-197.798 -540.16 32.8864 2.02162
-196.262 -541.505 32.8937 1.99576
-194.7 -542.897 32.9153 1.97087
-193.118 -544.254 32.8717 2.00405
-191.579 -545.577 32.8852 1.96972
-190.004 -546.931 32.8979 1.95996
-188.44 -548.304 32.8723 1.99268
-186.852 -549.692 32.8506 2.00696
-185.283 -551.025 32.8908 1.9749
-183.726 -552.364 32.9699 1.91115
-182.169 -553.697 32.9799 1.89104
-180.593 -555.045 32.9826 1.91176
-179.008 -556.388 33.0064 1.89556
-177.418 -557.713 33.0034 1.89806
-175.84 -559.033 32.9857 1.90826
-174.244 -560.361 33.0495 1.85561
-172.661 -561.668 33.0569 1.83171
-171.07 -562.999 33.0186 1.90312
-169.455 -564.325 32.9769 1.9408
-167.88 -565.626 33.0677 1.86824
-166.249 -566.935 33.0327 1.87562
-164.678 -568.227 33.1193 1.79528
-163.07 -569.545 33.1336 1.80969
-161.455 -570.83 33.1115 1.81661
-159.839 -572.123 33.1118 1.80369
-158.214 -573.449 33.097 1.82032
-156.605 -574.736 33.117 1.76586
-154.969 -576.03 33.0776 1.86014
-153.369 -577.308 33.1161 1.81243
-151.74 -578.603 33.101 1.80856
-150.126 -579.901 33.0932 1.85109
-148.504 -581.19 33.0633 1.87862
-146.883 -582.46 33.0854 1.853
-145.26 -583.763 33.0871 1.88317
-143.629 -585.058 33.0619 1.85993
-142.003 -586.365 33.0847 1.86791
-140.372 -587.651 33.0566 1.85747
-138.754 -588.905 33.0727 1.81037
-137.121 -590.191 33.0403 1.80298
-135.493 -591.484 33.0723 1.79991
-133.87 -592.766 33.1061 1.75603
-132.247 -594.037 33.0576 1.78212
-130.61 -595.341 33.0523 1.80485
-129.01 -596.607 33.0471 1.79644
-127.386 -597.871 33.0272 1.79835
-125.746 -599.148 33.0386 1.76231
-124.135 -600.411 33.0326 1.77471
-122.511 -601.678 33.0438 1.74019
-120.789 -602.993 33.0191 1.75895
-119.181 -604.249 33.0218 1.74139
-117.573 -605.501 32.9772 1.7655
-115.587 -607.056 32.9538 1.877
-113.963 -608.36 32.9808 1.82384
-112.353 -609.627 32.9544 1.84072
-110.739 -610.897 32.9478 1.85198
-109.119 -612.18 32.9254 1.86325
-107.485 -613.476 32.9111 1.87384
-105.865 -614.726 32.8408 1.91555
-104.225 -616.008 32.8546 1.9225
-102.615 -617.287 32.8878 1.88712
-100.974 -618.566 32.8702 1.91072
-99.3183 -619.847 32.8628 1.92869
-97.6985 -621.12 32.8366 1.96099
-96.0811 -622.406 32.8535 1.96466
-94.4395 -623.678 32.8255 1.98951
-92.8091 -624.942 32.8044 1.9668
-91.1837 -626.216 32.7891 1.96668
-89.5655 -627.481 32.7892 1.96316
-87.9167 -628.768 32.7658 2.00999
-86.2813 -630.03 32.77 1.98006
-84.6581 -631.314 32.7334 1.9971
-83.0434 -632.575 32.7542 1.97213
-81.4086 -633.827 32.6868 2.02288
-79.7705 -635.107 32.6777 2.05338
-78.1421 -636.388 32.6446 2.07993
-76.505 -637.653 32.6342 2.07423
-74.8805 -638.924 32.6428 2.05619
-73.2427 -640.204 32.6206 2.0891
-71.6245 -641.464 32.5822 2.11173
-70.0004 -642.758 32.5593 2.13074
-68.394 -644.002 32.5631 2.12455
-66.7413 -645.291 32.5318 2.16499
-65.146 -646.536 32.5383 2.14321
-63.4848 -647.82 32.5255 2.18482
-61.8525 -649.078 32.5092 2.19545
-60.2407 -650.335 32.4806 2.21313
-58.5795 -651.623 32.4344 2.25274
-56.9455 -652.881 32.3984 2.27186
-55.3223 -654.177 32.4028 2.27448
-53.7125 -655.443 32.3461 2.31336
-52.0383 -656.719 32.3375 2.32438
-50.4052 -657.968 32.3195 2.32912
-48.7644 -659.228 32.2679 2.37607
-47.1338 -660.485 32.287 2.35956
-45.4764 -661.761 32.242 2.41006
-43.866 -662.992 32.2205 2.41107
-42.2057 -664.268 32.2134 2.41958
-40.5688 -665.524 32.161 2.47879
-38.8906 -666.795 32.135 2.51789
-37.2438 -668.041 32.1164 2.54686
-35.5857 -669.297 32.0821 2.57179
-33.9566 -670.558 32.0979 2.56069
-32.3275 -671.799 32.0327 2.58985
-30.6725 -673.041 32.0193 2.61019
-29.0182 -674.307 31.9927 2.63211
-27.3547 -675.598 31.9582 2.67705
-25.7187 -676.84 31.9305 2.69398
-24.0411 -678.116 31.9 2.72622
-22.4155 -679.328 31.8728 2.73932
-20.7875 -680.565 31.8386 2.76541
-19.1145 -681.827 31.8038 2.80306
-17.4592 -683.059 31.8053 2.79977
-15.7933 -684.319 31.7347 2.87759
-14.1543 -685.55 31.6893 2.92879
-12.4631 -686.813 31.691 2.94778
-10.8276 -688.028 31.6639 2.98027
-9.12574 -689.276 31.6554 3.00786
-7.47691 -690.492 31.6219 3.0282
-5.79793 -691.733 31.5565 3.08921
-4.12768 -692.944 31.524 3.12009
-2.43487 -694.184 31.5086 3.12977
-0.763312 -695.404 31.4759 3.15066
0.925442 -696.633 31.4556 3.17214
2.58044 -697.87 31.409 3.21387
4.24798 -699.071 31.3444 3.26346
5.93793 -700.293 31.288 3.30276
7.62323 -701.509 31.2842 3.29806
9.27552 -702.738 31.2335 3.34055
10.9246 -703.946 31.1993 3.35953
12.597 -705.183 31.1408 3.42085
14.2844 -706.389 31.11 3.44924
15.9764 -707.6 31.082 3.48305
17.6623 -708.769 31.0422 3.51751
19.3786 -709.952 31.0094 3.55309
21.0716 -711.145 30.9362 3.62427
22.7684 -712.316 30.8964 3.66322
24.4825 -713.488 30.8579 3.70057
26.5933 -714.918 30.8207 3.73277
28.3045 -716.112 30.7726 3.77498
30.0216 -717.3 30.7203 3.82688
31.7277 -718.422 30.7019 3.84045
33.4378 -719.571 30.6564 3.87637
35.1457 -720.76 30.628 3.90564
36.8759 -721.904 30.5841 3.93831
38.5946 -723.044 30.5352 3.98689
40.2922 -724.162 30.4974 4.01979
42.0289 -725.319 30.4842 4.04054
43.7598 -726.472 30.4228 4.09567
45.4802 -727.583 30.4255 4.10283
47.2156 -728.707 30.3629 4.16881
48.9462 -729.862 30.299 4.22899
50.6843 -731.004 30.2793 4.24784
52.4276 -732.135 30.2481 4.28272
54.1489 -733.246 30.2292 4.29474
55.8979 -734.37 30.1777 4.34629
57.6342 -735.49 30.1518 4.37323
59.3674 -736.615 30.0992 4.42838
61.1328 -737.733 30.0545 4.47511
62.8572 -738.806 30.0367 4.48473
64.5827 -739.911 29.9988 4.51937
66.3563 -741.029 29.9634 4.56198
68.0936 -742.114 29.999 4.5265
69.859 -743.209 29.8823 4.63943
71.5972 -744.3 29.828 4.71661
73.3806 -745.385 29.8423 4.69767
75.1696 -746.452 29.7804 4.76364
76.9269 -747.504 29.7559 4.78304
78.699 -748.59 29.7209 4.8164
80.4679 -749.676 29.6842 4.85159
82.2659 -750.766 29.6573 4.87722
84.0058 -751.804 29.5851 4.9492
85.8195 -752.882 29.5364 4.9991
87.5546 -753.935 29.4762 5.05636
89.3433 -755 29.4626 5.06863
91.1435 -756.058 29.4053 5.12295
92.9336 -757.098 29.3895 5.13969
94.7255 -758.167 29.3041 5.22392
96.4862 -759.203 29.2549 5.2728
98.292 -760.258 29.195 5.33315
100.077 -761.269 29.1859 5.34609
101.856 -762.311 29.0964 5.43477
103.643 -763.37 29.0638 5.4685
105.452 -764.418 29.0393 5.4962
107.221 -765.447 28.9689 5.56467
109.015 -766.47 28.9399 5.5952
110.807 -767.508 28.9139 5.6236
112.599 -768.534 28.8405 5.69661
114.437 -769.532 28.7559 5.78796
116.225 -770.536 28.7382 5.80214
118.009 -771.558 28.7721 5.76942
119.826 -772.581 28.7013 5.83702
121.633 -773.596 28.5682 5.97236
123.419 -774.608 28.5492 5.99374
125.213 -775.631 28.5277 6.01784
127.037 -776.62 28.459 6.09292
128.833 -777.601 28.4086 6.14619
130.641 -778.614 28.3372 6.21477
132.452 -779.614 28.3378 6.21219
134.275 -780.6 28.2466 6.30947
136.058 -781.573 28.2281 6.32292
137.915 -782.576 28.2245 6.32978
139.751 -783.561 28.1497 6.40931
141.552 -784.537 28.1013 6.461
143.362 -785.496 28.0624 6.49504
145.175 -786.471 27.9663 6.59178
147 -787.471 27.9731 6.58184
148.832 -788.437 27.8982 6.65883
150.641 -789.374 27.8477 6.7167
152.47 -790.365 27.8277 6.73695
154.285 -791.33 27.7527 6.81306
156.169 -792.314 27.6815 6.88776
157.993 -793.259 27.6937 6.88328
159.816 -794.214 27.589 6.98853
161.655 -795.186 27.5764 7.00723
163.488 -796.148 27.4841 7.10457
165.345 -797.098 27.4568 7.1354
167.19 -798.055 27.4614 7.13006
168.987 -799.017 27.4018 7.1882
170.815 -799.975 27.3273 7.26704
172.673 -800.923 27.3447 7.2568
174.542 -801.863 27.2432 7.36663
176.404 -802.841 27.1922 7.42075
178.221 -803.773 27.1466 7.46598
180.06 -804.704 27.1214 7.5015
181.918 -805.639 27.0719 7.55119
183.741 -806.572 27.0831 7.53856
185.601 -807.51 26.9069 7.71683
187.459 -808.458 26.9046 7.71865
189.308 -809.393 26.855 7.77293
191.147 -810.325 26.8501 7.7807
192.988 -811.264 26.8087 7.82484
194.829 -812.184 26.735 7.90148
196.671 -813.11 26.7071 7.93169
198.512 -814.054 26.6524 7.9863
200.355 -814.967 26.5952 8.04943
202.206 -815.884 26.5188 8.12785
204.054 -816.793 26.4488 8.20212
205.904 -817.733 26.4078 8.24889
207.754 -818.639 26.4004 8.26625
209.603 -819.549 26.399 8.27301
211.449 -820.471 26.3417 8.32946
213.337 -821.418 26.2585 8.426
215.167 -822.292 26.1701 8.52554
217.034 -823.216 26.1747 8.52319
218.87 -824.145 26.0783 8.61683
220.759 -825.063 26.0514 8.65569
222.587 -825.938 26.0193 8.68565
224.468 -826.846 25.9706 8.73507
226.299 -827.733 25.9826 8.72717
228.187 -828.652 25.895 8.81353
230.06 -829.536 25.8081 8.90677
231.918 -830.449 25.7901 8.92444
233.77 -831.344 25.7528 8.96065
235.655 -832.222 25.657 9.06425
237.481 -833.098 25.6758 9.03979
239.334 -833.985 25.5784 9.14082
241.22 -834.862 25.4861 9.2324
243.123 -835.745 25.4742 9.25948
244.972 -836.59 25.409 9.31521
246.813 -837.469 25.3458 9.37651
248.694 -838.332 25.3125 9.40575
250.584 -839.19 25.2237 9.4954
252.465 -840.064 25.2336 9.49119
254.315 -840.901 25.198 9.52442
256.216 -841.753 25.1156 9.6094
258.111 -842.624 25.0392 9.68607
259.993 -843.467 24.9917 9.72901
261.905 -844.307 24.9201 9.80129
263.769 -845.141 24.8412 9.87894
265.647 -845.969 24.8285 9.8877
267.529 -846.761 24.7228 9.99286
269.435 -847.556 24.7162 10.0038
271.352 -848.388 24.6428 10.0703
273.257 -849.166 24.5487 10.1643
275.184 -849.956 24.5246 10.1823
277.073 -850.729 24.4749 10.2325
278.999 -851.519 24.3804 10.3253
280.903 -852.261 24.3721 10.3406
282.859 -853.039 24.3016 10.4098
284.749 -853.769 24.2518 10.4527
286.678 -854.492 24.1609 10.541
288.63 -855.224 24.1177 10.5967
290.582 -855.935 24.0737 10.637
292.557 -856.65 24.0201 10.6837
294.484 -857.308 23.9801 10.7129
296.443 -857.949 23.9567 10.7338
298.383 -858.602 23.9274 10.7559
300.367 -859.251 23.8105 10.8609
302.31 -859.838 23.7409 10.9193
304.325 -860.454 23.7169 10.9453
306.303 -861.023 23.5905 11.0628
308.263 -861.564 23.5488 11.0975
310.291 -862.094 23.5296 11.1149
312.252 -862.586 23.4241 11.2063
314.27 -863.074 23.4023 11.2176
316.347 -863.552 23.31 11.292
318.31 -863.95 23.3604 11.2277
320.357 -864.335 23.3304 11.245
322.434 -864.7 23.32 11.2429
324.455 -864.984 23.3121 11.2458
326.498 -865.243 23.1828 11.3612
328.564 -865.453 23.1784 11.363
330.641 -865.662 23.1877 11.3332
332.654 -865.793 23.1578 11.3465
334.776 -865.936 23.1126 11.3902
336.836 -865.982 23.0877 11.4074
338.946 -866 23.0686 11.4228
341.009 -865.947 23.0448 11.4327
343.12 -865.88 23.0172 11.4631
345.188 -865.706 22.937 11.5433
347.265 -865.517 22.9473 11.5281
349.323 -865.249 23.0132 11.4629
351.411 -864.92 22.9927 11.4835
353.47 -864.564 23.0226 11.4314
355.521 -864.126 22.9872 11.4932
357.56 -863.639 22.9729 11.5219
359.585 -863.063 23.0078 11.4824
361.58 -862.454 22.9995 11.4907
363.6 -861.811 22.9963 11.5032
365.523 -861.067 23.05 11.4588
367.469 -860.275 23.0395 11.4814
369.388 -859.425 23.0721 11.4682
371.291 -858.541 23.0912 11.4531
373.154 -857.566 23.2124 11.332
374.975 -856.552 23.2205 11.3364
376.791 -855.461 23.2855 11.3017
378.564 -854.332 23.3198 11.2831
380.31 -853.148 23.3258 11.3028
381.985 -851.9 23.3764 11.2742
383.625 -850.615 23.4532 11.2155
385.249 -849.259 23.5005 11.2076
386.804 -847.868 23.5819 11.1497
388.318 -846.425 23.6074 11.1422
389.82 -844.967 23.734 11.0355
391.213 -843.479 23.88 10.908
392.604 -841.869 23.9165 10.9307
393.913 -840.257 24.0499 10.8144
395.19 -838.574 24.0892 10.8181
396.427 -836.861 24.223 10.7061
397.596 -835.152 24.3222 10.6318
398.723 -833.402 24.4664 10.5309
399.778 -831.601 24.5392 10.4836
400.768 -829.789 24.637 10.4279
401.731 -827.853 24.8054 10.3455
402.602 -825.96 24.9752 10.2014
403.473 -823.992 25.0933 10.1019
404.224 -822.13 25.1255 10.0817
404.947 -820.079 25.3175 9.91814
405.611 -818.108 25.4414 9.84188
406.182 -815.995 25.5596 9.77872
406.813 -813.487 25.6778 9.68191
407.26 -811.491 25.7687 9.61716
407.62 -809.376 25.9794 9.44894
407.921 -807.302 26.0219 9.43602
408.214 -805.268 26.138 9.33538
408.425 -803.216 26.2823 9.21412
408.56 -801.094 26.4646 9.07028
408.626 -799.041 26.5577 8.99983
408.665 -796.888 26.678 8.92274
408.609 -794.806 26.7836 8.83506
408.487 -792.777 26.9128 8.71707
408.305 -790.627 27.0128 8.65615
408.068 -788.609 27.2301 8.44442
407.777 -786.487 27.3184 8.3941
407.417 -784.466 27.4641 8.25596
406.968 -782.336 27.5935 8.16555
406.487 -780.385 27.7043 8.04696
405.93 -778.306 27.8389 7.95176
405.323 -776.319 27.9911 7.81465
404.661 -774.393 28.1492 7.64837
403.986 -772.471 28.1733 7.61691
403.188 -770.505 28.3115 7.50327
402.306 -768.589 28.4707 7.3538
401.453 -766.756 28.5818 7.22761
400.531 -764.917 28.6942 7.12716
399.503 -763.043 28.813 7.0275
398.447 -761.223 28.9396 6.89486
397.384 -759.446 29.027 6.81447
396.3 -757.744 29.1798 6.63729
395.146 -756.007 29.2785 6.54878
393.955 -754.289 29.4104 6.41654
392.747 -752.614 29.498 6.31808
391.471 -750.957 29.5531 6.26738
390.173 -749.344 29.6525 6.16417
388.814 -747.75 29.7948 6.02421
387.452 -746.244 29.8463 5.95175
386.008 -744.703 30.0025 5.80908
384.594 -743.244 30.0378 5.77053
383.092 -741.777 30.1498 5.65497
381.565 -740.355 30.2619 5.58361
380.059 -739.036 30.3539 5.44359
378.466 -737.671 30.3602 5.42428
376.855 -736.353 30.389 5.37668
375.235 -735.065 30.4671 5.28988
373.589 -733.84 30.4894 5.24421
371.865 -732.611 30.6139 5.12515
370.201 -731.461 30.686 5.03601
368.466 -730.302 30.7654 4.96324
366.788 -729.165 30.7872 4.92001
365.004 -728.107 30.891 4.8023
363.198 -727.061 30.8842 4.78469
361.455 -726.056 30.9871 4.66832
359.594 -725.047 31.1015 4.55893
357.798 -724.093 31.0985 4.54672
355.987 -723.192 31.218 4.41777
354.1 -722.247 31.1676 4.48825
352.28 -721.374 31.3351 4.32299
350.321 -720.563 31.3771 4.24911
348.441 -719.735 31.3921 4.22076
346.526 -718.94 31.4518 4.15232
344.644 -718.152 31.4713 4.12048
342.688 -717.441 31.571 4.04726
340.721 -716.723 31.584 4.04042
338.821 -716.034 31.6632 3.96073
336.84 -715.398 31.652 3.93682
334.863 -714.794 31.7724 3.81522
332.945 -714.157 31.7707 3.79997
330.962 -713.596 31.8192 3.73556
328.917 -713.065 31.9724 3.58066
326.943 -712.514 32.0871 3.48385
324.99 -712.031 32.0482 3.50939
322.91 -711.574 32.1479 3.39205
320.917 -711.078 32.1466 3.39109
318.961 -710.656 32.136 3.36994
316.931 -710.249 32.1713 3.33048
314.905 -709.854 32.2509 3.27813
312.907 -709.491 32.2419 3.23718
310.744 -709.161 32.2924 3.19102
308.269 -708.76 32.2794 3.13526
306.191 -708.452 32.2983 3.10551
304.078 -708.158 32.3492 3.04156
302.014 -707.909 32.321 3.04899
299.972 -707.665 32.3908 2.94467
297.467 -707.356 32.3322 2.97444
295.374 -707.137 32.3505 2.93883
292.882 -706.896 32.3809 2.84857
290.872 -706.719 32.3927 2.79179
288.75 -706.529 32.3172 2.86223
286.682 -706.407 32.3505 2.79173
284.632 -706.302 32.4217 2.67672
282.562 -706.147 32.3307 2.76046
280.478 -706.024 32.3074 2.74764
278.451 -705.939 32.2692 2.70734
276.381 -705.865 32.2779 2.6549
274.301 -705.748 32.2921 2.63624
272.171 -705.645 32.2561 2.62992
270.123 -705.573 32.1712 2.67424
268.084 -705.536 32.208 2.59839
265.998 -705.487 32.2224 2.53714
263.934 -705.418 32.1678 2.55994
261.841 -705.36 32.1057 2.59512
259.788 -705.324 32.073 2.59087
257.743 -705.308 32.0678 2.55826
255.69 -705.27 32.1461 2.45761
253.654 -705.199 32.095 2.47842
251.56 -705.191 32.1134 2.44628
249.488 -705.181 32.0355 2.48464
247.443 -705.137 32.0761 2.40391
245.324 -705.112 32.009 2.47147
243.282 -705.113 31.9787 2.46361
241.268 -705.085 31.957 2.44913
239.162 -705.009 31.9399 2.45914
237.117 -705.016 32.0089 2.37785
235.093 -705.018 31.9078 2.42715
233.016 -704.96 31.928 2.42228
230.964 -704.953 31.9506 2.4043
228.912 -704.942 31.9494 2.3786
226.833 -704.889 31.9107 2.4128
224.774 -704.833 31.9512 2.37341
222.699 -704.825 31.926 2.3586
220.654 -704.81 31.9488 2.33148
218.566 -704.723 31.853 2.41306
216.514 -704.684 31.8876 2.36171
214.46 -704.651 31.9481 2.29934
212.429 -704.575 31.9225 2.28649
210.314 -704.487 31.9235 2.30355
208.211 -704.431 31.9291 2.26906
206.162 -704.381 31.9171 2.27451
204.089 -704.281 31.9554 2.23744
202.056 -704.189 31.8983 2.26149
200.004 -704.104 31.926 2.21362
197.931 -703.985 31.8919 2.25844
195.842 -703.874 31.9004 2.23945
193.781 -703.774 31.8925 2.24682
191.717 -703.645 31.9368 2.2476
189.64 -703.479 31.8819 2.28011
187.577 -703.317 31.8305 2.29148
185.522 -703.175 31.8371 2.25986
183.447 -703.011 31.87 2.20277
181.42 -702.822 31.8683 2.18586
179.331 -702.648 31.8242 2.20813
177.272 -702.468 31.8003 2.20403
175.216 -702.255 31.7898 2.24784
173.147 -702.036 31.8498 2.20297
171.109 -701.811 31.8046 2.18053
169.05 -701.569 31.8336 2.12931
167.005 -701.301 31.7924 2.22245
164.947 -701.03 31.7953 2.16887
162.895 -700.768 31.7972 2.15172
160.84 -700.468 31.7805 2.1723
158.806 -700.135 31.7854 2.15676
156.739 -699.831 31.7931 2.15547
154.699 -699.505 31.7806 2.12125
152.636 -699.162 31.7105 2.13895
150.585 -698.78 31.7967 2.10255
148.563 -698.379 31.7721 2.11037
146.526 -697.976 31.8009 2.05403
144.472 -697.568 31.8081 2.01239
142.438 -697.144 31.7748 2.02263
140.449 -696.694 31.8184 1.98776
138.425 -696.231 31.8255 2.00874
136.401 -695.778 31.8164 1.97012
134.417 -695.316 31.7692 2.03587
132.392 -694.806 31.8309 1.99006
130.432 -694.308 31.8173 1.98296
128.398 -693.798 31.8273 2.00762
126.442 -693.269 31.8443 1.97403
124.432 -692.706 31.8658 1.96896
122.429 -692.152 31.849 1.97297
120.465 -691.593 31.8684 1.92547
118.508 -691.002 31.9325 1.8699
116.508 -690.401 31.896 1.93487
114.564 -689.794 31.9755 1.84257
112.632 -689.171 31.996 1.85569
110.607 -688.487 31.9698 1.91036
108.248 -687.695 32.0691 1.82392
106.307 -686.981 32.0932 1.81363
104.381 -686.289 32.084 1.87392
102.441 -685.583 32.1318 1.82805
100.551 -684.874 32.1287 1.80302
98.6057 -684.115 32.1938 1.75791
96.732 -683.356 32.2187 1.7335
94.8298 -682.56 32.2264 1.72156
92.9376 -681.806 32.2362 1.73045
91.0626 -680.991 32.2369 1.72981
89.1811 -680.181 32.2425 1.7415
87.3125 -679.341 32.2713 1.73511
85.4268 -678.472 32.3068 1.72437
83.5494 -677.616 32.2679 1.75212
81.6779 -676.71 32.2705 1.7712
79.8615 -675.846 32.3145 1.70611
78.0041 -674.935 32.3771 1.66087
76.1772 -674.004 32.3734 1.66213
74.3571 -673.078 32.3601 1.64731
72.52 -672.109 32.3584 1.68429
70.6965 -671.112 32.4254 1.64506
68.9212 -670.134 32.3963 1.64236
67.1085 -669.088 32.4267 1.65321
65.3509 -668.055 32.4223 1.66278
63.578 -666.995 32.4699 1.63595
61.8097 -665.943 32.5446 1.57363
60.0916 -664.843 32.5398 1.55146
58.3262 -663.726 32.5153 1.59709
56.6028 -662.612 32.486 1.60058
54.9024 -661.481 32.5308 1.56772
53.1829 -660.331 32.5103 1.68394
51.4537 -659.153 32.4875 1.66915
49.7913 -657.953 32.5231 1.60396
48.1189 -656.752 32.5414 1.574
46.4278 -655.513 32.5668 1.62249
44.7914 -654.273 32.5206 1.63158
43.1984 -653.018 32.5147 1.62264
41.5573 -651.711 32.5282 1.63456
39.9757 -650.404 32.5115 1.62361
38.3849 -649.057 32.5611 1.60934
36.8406 -647.725 32.5243 1.60257
35.2917 -646.371 32.5804 1.54272
33.7513 -644.967 32.5327 1.61185
32.2711 -643.581 32.5588 1.6263
30.7623 -642.148 32.5038 1.66697
29.2639 -640.69 32.4818 1.65833
27.8178 -639.234 32.5069 1.60734
26.3591 -637.774 32.4951 1.58017
24.9307 -636.285 32.5178 1.5697
23.5372 -634.758 32.5121 1.54362
22.1412 -633.218 32.5232 1.53283
20.7666 -631.669 32.5041 1.57317
19.4511 -630.082 32.5126 1.63351
18.176 -628.508 32.5031 1.62434
16.8459 -626.893 32.4383 1.65312
15.5489 -625.238 32.4405 1.63339
14.3152 -623.61 32.4357 1.62215
13.1108 -621.962 32.4469 1.59441
11.8716 -620.267 32.4251 1.65208
10.6843 -618.569 32.3893 1.68591
9.55956 -616.861 32.4417 1.62052
8.43147 -615.142 32.4304 1.60591
7.31359 -613.378 32.4188 1.60856
6.24016 -611.603 32.446 1.57399
5.22017 -609.815 32.4797 1.51464
4.21014 -608.035 32.5073 1.50717
3.23792 -606.234 32.5469 1.46513
2.275 -604.424 32.5834 1.45665
1.32882 -602.595 32.578 1.47521
0.422951 -600.749 32.5791 1.49483
-0.490623 -598.876 32.7707 1.36324
-1.35831 -597.007 32.7367 1.40475
-2.19738 -595.161 32.779 1.39663
-3.03718 -593.275 32.7728 1.40788
-3.82121 -591.424 32.8672 1.30808
-4.60013 -589.508 32.8432 1.34034
-5.33871 -587.611 32.8389 1.33922
-6.04776 -585.722 32.9 1.28244
-6.77059 -583.758 32.9258 1.30515
-7.4477 -581.783 32.9547 1.30766
-8.10246 -579.857 32.9758 1.28928
-8.75667 -577.891 33.0281 1.28055
-9.36004 -575.913 32.9841 1.32358
-9.94747 -573.946 33.0423 1.25013
-10.5565 -571.948 32.9693 1.30936
-11.1173 -569.996 33.0325 1.29355
-11.6558 -568 33.0231 1.30417
-12.219 -565.965 33.0278 1.33555
-12.7488 -564.02 33.059 1.28118
-13.2661 -562.011 33.0748 1.25869
-13.7455 -560.01 33.0734 1.26307
-14.2351 -558.012 33.0939 1.33143
-14.6823 -555.989 33.0672 1.32792
-15.1269 -553.958 33.073 1.32085
-15.5977 -551.959 33.0584 1.28839
-16.0314 -549.911 33.1686 1.2366
-16.4461 -547.9 33.1666 1.28656
-16.8715 -545.877 33.1198 1.34233
-17.2828 -543.855 33.1775 1.27397
-17.6591 -541.833 33.1661 1.27822
-18.036 -539.809 33.2001 1.23763
-18.3993 -537.774 33.2614 1.24594
-18.7326 -535.734 33.2695 1.20825
-19.0297 -533.691 33.3013 1.14076
-19.347 -531.661 33.2226 1.17616
-19.6222 -529.604 33.2819 1.14202
-19.846 -527.559 33.3171 1.1011
-20.0375 -525.506 33.3541 1.04879
-20.2163 -523.442 33.3425 1.05533
-20.3164 -521.39 33.3549 1.01159
-20.3745 -519.331 33.3755 0.978444
-20.3778 -517.268 33.3458 1.013
-20.2785 -515.214 33.3507 0.971964
-20.1279 -513.176 33.3841 0.939476
-19.8709 -511.127 33.3559 0.91413
-19.5284 -509.092 33.3365 0.897123
-19.0782 -507.091 33.3619 0.869126
-18.5302 -505.094 33.3546 0.847753
-17.8611 -503.115 33.4641 0.810749
-17.0759 -501.193 33.4484 0.761386
-16.1937 -499.34 33.4974 0.747497
-15.1549 -497.55 33.5352 0.673894
-14.0129 -495.839 33.5647 0.64243
-12.7996 -494.21 33.5842 0.643984
-11.4378 -492.659 33.6711 0.605179
-10.0091 -491.189 33.7219 0.617464
-8.49216 -489.843 33.7895 0.594155
-6.89247 -488.59 33.9172 0.644545
-5.23804 -487.414 34.0389 0.665264
-3.51563 -486.36 34.2184 0.746206
-1.70359 -485.422 34.3506 0.81203
0.14582 -484.568 34.4193 0.836146
2.04244 -483.857 34.4959 0.8618
3.99429 -483.219 34.4948 0.837934
5.98212 -482.648 34.5105 0.86032
7.9635 -482.221 34.626 0.934289
9.93161 -481.826 34.6906 0.98477
11.9915 -481.533 34.7238 1.0111
13.9936 -481.294 34.8574 1.14188
16.0567 -481.122 34.876 1.15815
18.096 -481 34.967 1.26028
20.0941 -480.908 34.9661 1.27823
22.2338 -480.866 35.028 1.33792
24.2978 -480.838 35.0883 1.38524
26.3286 -480.818 35.1889 1.47765
28.3995 -480.796 35.2151 1.50247
30.4848 -480.794 35.2606 1.55962
32.5558 -480.799 35.3429 1.63454
34.6165 -480.769 35.311 1.59419
36.6866 -480.716 35.3722 1.67783
38.7551 -480.638 35.4478 1.74463
40.8191 -480.555 35.4897 1.78143
42.8831 -480.405 35.5526 1.84192
44.9481 -480.231 35.5948 1.90506
46.9996 -480.035 35.6031 1.90531
49.0617 -479.77 35.6727 1.97179
51.1049 -479.445 35.7103 2.00394
53.1416 -479.08 35.7628 2.04985
55.1517 -478.661 35.7901 2.08976
57.1557 -478.157 35.8856 2.17474
59.1561 -477.587 35.9082 2.19559
61.1202 -476.976 36.0023 2.2805
63.0725 -476.265 36.0638 2.33646
65.0039 -475.514 36.1506 2.42236
66.8444 -474.661 36.2126 2.46311
68.7187 -473.782 36.2982 2.53445
70.5418 -472.821 36.3956 2.60312
72.2982 -471.781 36.4781 2.65754
74.0412 -470.699 36.6249 2.78535
75.7229 -469.56 36.7029 2.8341
77.3711 -468.329 36.7604 2.86847
78.974 -467.057 36.9075 3.00536
80.5209 -465.714 37 3.09441
82.0139 -464.303 37.0599 3.1389
83.4675 -462.86 37.2033 3.26155
84.8988 -461.365 37.2646 3.31457
86.2109 -459.772 37.3202 3.36554
87.4833 -458.164 37.3739 3.41448
88.728 -456.457 37.4185 3.46534
89.872 -454.75 37.5033 3.55568
90.9913 -452.984 37.5633 3.62794
92.0346 -451.223 37.6213 3.6906
92.9754 -449.363 37.6908 3.78741
93.8737 -447.507 37.6792 3.7907
94.7249 -445.61 37.7508 3.87963
95.5131 -443.671 37.7887 3.93666
96.2338 -441.729 37.8364 3.99523
96.8706 -439.764 37.8978 4.06581
97.4572 -437.784 37.9545 4.13681
98.0352 -435.779 37.968 4.16017
98.5018 -433.732 37.9952 4.19375
98.9168 -431.75 38.0483 4.23118
99.3393 -429.732 38.1235 4.30652
99.661 -427.726 38.186 4.37339
99.9639 -425.654 38.2175 4.41115
100.229 -423.656 38.2259 4.40484
100.434 -421.626 38.302 4.47867
100.627 -419.558 38.3183 4.4977
100.773 -417.474 38.3477 4.53307
100.887 -415.442 38.3901 4.57468
100.987 -413.35 38.421 4.60943
101.057 -411.3 38.4849 4.6648
101.09 -409.252 38.4874 4.66504
101.12 -407.213 38.5221 4.6937
101.137 -405.141 38.5471 4.71898
101.107 -403.072 38.5953 4.77109
101.025 -401 38.6141 4.79011
100.925 -398.933 38.6379 4.81421
100.775 -396.866 38.6577 4.83708
100.588 -394.831 38.7005 4.87895
100.376 -392.764 38.7142 4.8955
100.114 -390.712 38.7612 4.93764
99.8031 -388.662 38.7791 4.95814
99.4198 -386.646 38.9073 5.07954
99.0106 -384.624 38.9295 5.09461
98.5207 -382.619 39.0299 5.18371
97.9879 -380.642 38.9992 5.14385
97.3791 -378.644 39.1075 5.24519
96.6875 -376.708 39.1691 5.29259
95.9483 -374.803 39.1972 5.30696
95.1526 -372.904 39.2226 5.31466
94.285 -371.019 39.2559 5.33174
93.3334 -369.205 39.3165 5.38243
92.3228 -367.412 39.3622 5.41658
91.2456 -365.68 39.394 5.43274
90.0962 -363.985 39.4625 5.49091
88.8663 -362.324 39.4558 5.502
87.5824 -360.716 39.5051 5.65487
86.1485 -359.229 39.5338 5.72527
84.7088 -357.783 39.584 5.78668
83.2092 -356.297 39.5666 5.80324
81.6535 -354.94 39.5382 5.79493
80.073 -353.656 39.5209 5.78234
78.4202 -352.367 39.5726 5.85876
76.7424 -351.137 39.5624 5.8781
75.0199 -349.994 39.5997 5.92866
73.2427 -348.931 39.5274 5.87381
71.4457 -347.905 39.5354 5.91644
69.6075 -346.958 39.5242 5.92631
67.7412 -346.076 39.561 5.98381
65.8516 -345.26 39.5337 5.9793
63.8881 -344.52 39.5974 6.06429
61.9844 -343.829 39.513 5.98431
59.9686 -343.216 39.4998 5.96971
58.0454 -342.648 39.444 5.92051
56.0096 -342.117 39.4409 5.94611
54.0241 -341.678 39.428 5.93228
51.9369 -341.266 39.3908 5.94655
49.9375 -340.879 39.414 5.95733
47.9545 -340.608 39.3657 5.88616
45.8941 -340.351 39.3047 5.80822
43.8293 -340.13 39.3175 5.82837
41.298 -339.93 39.3604 5.8518
39.2259 -339.78 39.2573 5.77403
37.1516 -339.696 39.2668 5.77045
35.1289 -339.607 39.2384 5.73295
33.0712 -339.562 39.2454 5.75946
30.9959 -339.541 39.1919 5.70367
28.9364 -339.549 39.1941 5.69163
26.9057 -339.592 39.1739 5.6554
24.8371 -339.644 39.1841 5.6702
22.7908 -339.742 39.1109 5.59832
20.7717 -339.842 39.1051 5.58694
18.7144 -339.967 39.0434 5.54355
16.6474 -340.114 38.998 5.50317
14.5743 -340.279 38.8648 5.3796
12.5766 -340.469 38.9536 5.54381
10.5326 -340.678 38.8419 5.46726
8.46524 -340.898 38.8648 5.50021
6.42721 -341.145 38.7914 5.43771
4.40396 -341.39 38.7989 5.44355
2.35369 -341.65 38.7254 5.3622
0.294296 -341.934 38.7254 5.35786
-1.73398 -342.227 38.7533 5.36518
-3.77314 -342.53 38.6729 5.31423
-5.78674 -342.859 38.7895 5.30255
-7.82847 -343.174 38.721 5.23701
-9.84673 -343.52 38.683 5.18939
-11.8786 -343.862 38.6901 5.18667
-13.9128 -344.216 38.634 5.12214
-15.9484 -344.6 38.6263 5.13129
-17.9644 -344.966 38.6176 5.1358
-19.9717 -345.345 38.6686 5.24993
-22.0081 -345.743 38.5459 5.16564
-24.0312 -346.115 38.5605 5.15431
-26.0417 -346.521 38.5478 5.11895
-28.0665 -346.949 38.4809 5.04285
-30.1025 -347.35 38.4823 5.02634
-32.1291 -347.77 38.4588 5.02989
-34.1319 -348.207 38.4385 4.98257
-36.1875 -348.64 38.3803 4.93259
-38.187 -349.053 38.3824 4.92682
-40.2089 -349.498 38.3055 4.8432
-42.2084 -349.939 38.2882 4.80374
-44.2337 -350.369 38.2844 4.79201
-46.2698 -350.822 38.2335 4.72173
-48.2464 -351.25 38.2318 4.71945
-50.2557 -351.692 38.1698 4.64785
-52.2968 -352.158 38.1687 4.67188
-54.3037 -352.614 38.1297 4.6437
-56.2988 -353.07 38.127 4.63532
-58.2969 -353.528 38.1088 4.5953
-60.353 -353.984 38.0664 4.56024
-62.3466 -354.449 38.0479 4.55791
-64.3592 -354.905 37.9992 4.52022
-66.3524 -355.366 37.972 4.51194
-68.4335 -355.827 37.9462 4.46776
-70.3888 -356.281 37.9297 4.41516
-72.4076 -356.728 37.8668 4.32217
-74.4082 -357.183 37.8602 4.30895
-76.4589 -357.67 37.8243 4.35727
-78.4472 -358.135 37.8116 4.34577
-80.5058 -358.609 37.7649 4.30393
-82.4913 -359.062 37.7124 4.25613
-84.5261 -359.531 37.6787 4.2201
-86.5016 -359.967 37.6579 4.16132
-88.5086 -360.423 37.6263 4.12287
-90.492 -360.873 37.5859 4.04713
-92.5263 -361.299 37.5576 4.01879
-94.5689 -361.731 37.5013 3.9441
-96.5603 -362.176 37.5014 3.93777
-98.6167 -362.606 37.4724 3.91268
-100.599 -362.999 37.438 3.8465
-102.594 -363.407 37.37 3.7543
-104.67 -363.804 37.3539 3.74388
-106.718 -364.184 37.3192 3.71501
-109.217 -364.616 37.3145 3.68992
-111.229 -364.951 37.2894 3.64697
-113.25 -365.305 37.2967 3.63306
-115.3 -365.609 37.2012 3.53951
-117.327 -365.922 37.2491 3.5547
-119.359 -366.236 37.1631 3.4609
-121.436 -366.517 37.1394 3.45211
-123.445 -366.765 37.1131 3.42145
-125.517 -367.064 37.1376 3.44998
-127.527 -367.307 37.0676 3.37069
-129.628 -367.539 37.0715 3.37445
-131.626 -367.768 37.033 3.31995
-133.704 -367.952 36.9859 3.28054
-136.247 -368.162 36.9446 3.19661
-138.305 -368.279 36.931 3.18975
-140.334 -368.421 36.9167 3.13061
-142.381 -368.496 36.9016 3.08548
-144.415 -368.532 36.8999 3.05893
-146.471 -368.577 36.8435 3.02652
-148.557 -368.554 36.828 3.00166
-150.589 -368.538 36.8282 2.94942
-152.622 -368.414 36.8502 2.8841
-154.63 -368.335 36.8349 2.82201
-156.651 -368.16 36.8369 2.8258
-158.707 -367.986 36.8315 2.78401
-160.713 -367.744 36.8203 2.77251
-162.754 -367.5 36.8009 2.72513
-164.794 -367.206 36.7551 2.65912
-166.806 -366.923 36.7415 2.61742
-168.8 -366.543 36.7396 2.56231
-170.808 -366.165 36.7078 2.50582
-172.822 -365.725 36.649 2.44037
-174.822 -365.247 36.6386 2.45681
-176.823 -364.772 36.5946 2.46479
-178.804 -364.203 36.5442 2.3984
-180.763 -363.645 36.5452 2.3843
-182.728 -363.048 36.4782 2.31017
-184.68 -362.362 36.473 2.29945
-186.643 -361.707 36.4089 2.21318
-188.535 -360.981 36.4179 2.22339
-190.459 -360.2 36.3797 2.21594
-192.348 -359.414 36.3414 2.17871
-194.259 -358.601 36.3462 2.15744
-196.099 -357.709 36.3132 2.12883
-197.964 -356.806 36.2825 2.08374
-199.803 -355.888 36.2562 2.08293
-201.601 -354.903 36.2493 2.04754
-203.407 -353.888 36.2462 2.0635
-205.19 -352.883 36.2402 2.06373
-206.939 -351.808 36.254 2.04282
-208.696 -350.734 36.2199 2.04932
-210.405 -349.599 36.2305 2.10137
-212.104 -348.429 36.2126 2.04871
-213.751 -347.239 36.2434 2.00428
-215.381 -345.977 36.187 1.91649
-217.015 -344.716 36.2012 1.93434
-218.598 -343.461 36.2156 1.85433
-220.175 -342.124 36.2228 1.89289
-221.706 -340.795 36.199 1.83645
-223.238 -339.447 36.2156 1.82717
-224.704 -338.059 36.217 1.82355
-226.171 -336.618 36.199 1.82929
-227.578 -335.171 36.2262 1.82181
-229.013 -333.707 36.1958 1.79809
-230.384 -332.198 36.1882 1.76561
-231.766 -330.684 36.1584 1.72557
-233.14 -329.154 36.1484 1.73147
-234.463 -327.598 36.1582 1.72004
-235.749 -326.013 36.1463 1.72429
-237.022 -324.396 36.1687 1.70013
-238.277 -322.782 36.156 1.67871
-239.486 -321.125 36.1462 1.65461
-240.703 -319.468 36.1373 1.65772
-241.942 -317.61 36.2075 1.67747
-243.125 -315.89 36.2066 1.70073
-244.241 -314.155 36.2221 1.68013
-245.355 -312.411 36.2739 1.72213
-246.447 -310.68 36.2552 1.73025
-247.512 -308.912 36.2939 1.78829
-248.594 -307.13 36.2077 1.73268
-249.656 -305.337 36.2917 1.86717
-250.674 -303.58 36.2339 1.82215
-251.697 -301.759 36.2414 1.85868
-252.727 -299.974 36.2452 1.86254
-253.714 -298.224 36.221 1.79347
-254.74 -296.376 36.2248 1.76397
-255.713 -294.605 36.2023 1.73429
-256.693 -292.809 36.1639 1.69422
-257.689 -290.983 36.1344 1.68916
-258.648 -289.186 36.1467 1.70386
-259.605 -287.39 36.1313 1.67892
-260.598 -285.582 36.1812 1.72586
-261.553 -283.753 36.151 1.73405
-262.519 -281.899 36.085 1.73336
-263.693 -279.662 36.0828 1.72517
-264.672 -277.813 36.0976 1.84822
-265.635 -275.998 36.0902 1.86614
-266.573 -274.177 36.0313 1.82319
-267.539 -272.32 36.0449 1.83281
-268.508 -270.492 36.0092 1.7982
-269.449 -268.696 36.0358 1.74128
-270.377 -266.85 36.034 1.70405
-271.35 -265.022 36.1106 1.77936
-272.297 -263.197 36.0656 1.71341
-273.236 -261.367 36.035 1.69313
-274.205 -259.549 35.9731 1.64698
-275.157 -257.747 36.0633 1.70901
-276.105 -255.923 35.9481 1.67312
-277.077 -254.12 36.0033 1.73411
-278.007 -252.307 35.8472 1.63638
-278.967 -250.459 35.8727 1.63196
-279.931 -248.648 35.8535 1.653
-280.871 -246.835 35.8129 1.61034
-281.79 -244.983 35.7952 1.5807
-282.748 -243.157 35.7407 1.63
-283.671 -241.337 35.7603 1.65897


==> fig/data/yas_combined_rs.txt <==
-249.638 -304.163 35.3434 0.350093
-250.638 -302.407 35.3111 0.321554
-251.646 -300.627 35.2728 0.291073
-252.652 -298.817 35.2605 0.282328
-253.658 -297.018 35.2711 0.296194
-254.627 -295.235 35.2463 0.27249
-255.611 -293.428 35.2388 0.27779
-256.583 -291.62 35.2269 0.250941
-257.552 -289.822 35.1874 0.219272
-258.53 -288.013 35.172 0.203982
-259.515 -286.192 35.1757 0.211469
-260.454 -284.421 35.1354 0.174356
-261.414 -282.61 35.1228 0.162928
-262.353 -280.81 35.1101 0.157616
-263.308 -278.995 35.1134 0.18499
-264.246 -277.182 35.0761 0.194459
-265.193 -275.371 35.0664 0.194407
-266.145 -273.538 35.035 0.170591
-267.069 -271.751 35.0074 0.151428
-268.013 -269.907 34.9983 0.0825319
-268.955 -268.08 35.0249 0.13681
-269.901 -266.274 34.9564 0.111027
-270.841 -264.444 34.9923 0.081902
-271.806 -262.595 35.025 0.106118
-272.761 -260.751 35.0211 0.126714
-273.705 -258.883 34.9693 0.0833048
-274.895 -256.624 34.9354 0.0534502
-275.832 -254.768 34.9888 0.121559
-276.784 -252.929 34.8714 0.0447724
-277.742 -251.104 34.8174 0.0667089
-278.671 -249.254 34.7878 0.0599226
-279.625 -247.434 34.8517 0.146807
-280.571 -245.538 34.8431 0.147513
-281.513 -243.77 34.848 0.0523008
-282.456 -241.943 34.7889 0.0354525
-283.382 -240.133 34.8317 0.0701303
-284.315 -238.277 34.7728 0.0429717
-285.233 -236.485 34.7858 0.0771239
-286.143 -234.633 34.7751 0.0810585
-287.042 -232.782 34.7781 0.0888702
-287.929 -230.931 34.7408 0.118276
-288.796 -229.085 34.7149 0.142458
-289.637 -227.237 34.6693 0.0816188
-290.484 -225.374 34.6576 0.0649002
-291.293 -223.508 34.6643 0.0463172
-292.086 -221.613 34.6852 0.0651864
-292.842 -219.72 34.6308 0.0535762
-293.586 -217.846 34.6188 0.0231716
-294.28 -215.928 34.6069 2.84217e-14
-294.98 -214.023 34.6222 0.0229758
-295.616 -212.048 34.613 0.0604759
-296.349 -209.667 34.5757 0.0338487
-296.952 -207.707 34.6169 0.125037
-297.456 -205.717 34.595 0.134066
-297.919 -203.735 34.6205 0.149911
-298.316 -201.755 34.5698 0.100997
-298.623 -199.723 34.605 0.115373
-298.878 -197.736 34.6136 0.0898897
-299.034 -195.699 34.5342 0.0264756
-299.145 -193.656 34.6107 0.0878603
-299.128 -191.628 34.5161 7.65278e-14
-299.065 -189.569 34.5169 0.0241821
-298.899 -187.531 34.487 0.00987506
-298.663 -185.493 34.4058 0.0619159
-298.289 -183.439 34.3659 0.0996661
-297.834 -181.435 34.3999 0.125533
-297.285 -179.433 34.3596 0.182493
-296.625 -177.453 34.3867 0.161942
-295.934 -175.562 34.3103 0.108753
-295.079 -173.664 34.3649 0.079836
-294.135 -171.856 34.2282 0.105687
-293.104 -170.083 34.2732 0.0441266
-291.978 -168.371 34.3148 1.27106e-13
-290.735 -166.673 34.2665 0.0587316
-289.477 -165.109 34.2838 0.049922
-288.112 -163.557 34.3631 0.0577805
-286.7 -162.105 34.3237 0.0825197
-285.175 -160.741 34.4231 0.046509
-283.65 -159.46 34.4337 0.0464732
-282.025 -158.24 34.4475 0.0228654
-280.349 -157.053 34.5303 0.123754
-278.622 -156.059 34.5159 0.0690286
-276.851 -155.048 34.5811 0.0842828
-274.645 -153.915 34.588 0.0209743
-272.841 -153.085 34.5994 6.39488e-14
-270.971 -152.289 34.6107 0.0196039
-269.073 -151.512 34.6759 0.0235945
-267.166 -150.835 34.7557 0.0789113
-265.216 -150.172 34.7408 0.054644
-262.828 -149.455 34.7414 0.0670333
-260.862 -148.911 34.7231 0.0875567
-258.874 -148.387 34.7605 0.085414
-256.877 -147.912 34.7537 0.0489819
-254.93 -147.467 34.7933 0.0622929
-252.909 -147.044 34.7751 0.0437492
-250.905 -146.641 34.7585 0.0556552
-248.911 -146.259 34.8148 4.08176e-14
-246.896 -145.907 34.8068 0.0315238
-244.864 -145.556 34.8333 0.0198901
-242.831 -145.252 34.8089 0.0414236
-240.802 -144.947 34.8174 0.0724642
-238.777 -144.674 34.7893 0.0703301
-236.735 -144.412 34.7978 0.065288
-234.705 -144.175 34.8578 0.0453814
-232.645 -143.934 34.7825 0.0323493
-230.607 -143.724 34.7916 0.0196702
-228.549 -143.489 34.8193 0.0589596
-226.501 -143.304 34.8117 0.0666885
-224.443 -143.092 34.7478 4.01944e-14
-222.389 -142.912 34.8117 0.0979445
-220.324 -142.72 34.6819 0.089319
-218.27 -142.522 34.7404 0.100616
-216.212 -142.342 34.6522 0.0592014
-214.128 -142.174 34.6132 0.0794481
-212.051 -141.991 34.5929 0.099601
-210.01 -141.809 34.543 0.0686797
-207.944 -141.609 34.5297 0.0635655
-205.894 -141.43 34.574 0.10193
-203.799 -141.258 34.4725 0.0534432
-201.727 -141.067 34.4293 0.0365465
-199.654 -140.882 34.3553 4.01944e-14
-197.613 -140.701 34.3094 0.021976
-195.569 -140.517 34.281 0.0780454
-193.514 -140.32 34.2396 0.123187
-191.463 -140.118 34.1903 0.111312
-189.402 -139.928 34.167 0.0793119
-187.354 -139.736 34.1368 0.0685735
-185.301 -139.554 34.1072 0.0505303
-183.235 -139.38 34.0856 0.0478394
-181.182 -139.188 33.9809 0.0524407
-179.154 -139.004 33.9371 0.0455296
-177.043 -138.821 33.8621 0.069253
-175.012 -138.641 33.8915 3.17764e-14
-172.961 -138.451 33.877 0.0820279
-170.876 -138.252 33.8543 0.113085
-168.822 -138.057 33.8417 0.14595
-166.761 -137.857 33.8196 0.113012
-164.715 -137.644 33.7633 0.136358
-162.692 -137.434 33.746 0.167033
-160.597 -137.221 33.6942 0.128519
-158.546 -137.016 33.6471 0.137401
-156.523 -136.794 33.6875 0.165319
-154.491 -136.596 33.6899 0.153652
-152.452 -136.376 33.6155 0.0736337
-150.405 -136.168 33.6152 2.84217e-14
-148.369 -135.958 33.5352 0.0818854
-146.297 -135.742 33.5488 0.0559717
-144.27 -135.521 33.5908 0.0200876
-142.196 -135.304 33.5581 0.101652
-140.178 -135.096 33.5769 0.103227
-138.101 -134.881 33.6025 0.165524
-136.051 -134.648 33.5902 0.122166
-133.999 -134.422 33.6013 0.119306
-131.972 -134.172 33.5952 0.0739115
-129.938 -133.941 33.5697 0.0351152
-127.887 -133.701 33.5685 0.0260341
-125.832 -133.442 33.5408 6.23499e-14
-123.792 -133.199 33.5409 0.0456293
-121.749 -132.954 33.5848 0.131951
-119.71 -132.687 33.5372 0.126926
-117.637 -132.435 33.5829 0.142871
-115.617 -132.166 33.5571 0.0583778
-113.573 -131.893 33.5666 0.0465918
-111.488 -131.631 33.5397 0.0742481
-109.486 -131.368 33.5393 0.0401374
-107.424 -131.102 33.5306 0.0970223
-105.372 -130.84 33.5266 0.0907983
-103.307 -130.566 33.5174 0.123531
-101.287 -130.3 33.5269 0
-99.2452 -130.028 33.5471 0.026312
-97.1899 -129.753 33.5371 0.0172789
-95.1302 -129.481 33.5488 0.0554504
-93.0648 -129.197 33.5617 0.0564755
-91.06 -128.932 33.544 0.124334
-88.9992 -128.656 33.5335 0.13775
-86.9391 -128.385 33.5323 0.10222
-84.9053 -128.11 33.5589 0.064257
-82.8502 -127.832 33.5416 0.253414
-80.8162 -127.55 33.5409 0.014132
-78.768 -127.268 33.5195 0.0219806
-76.7194 -126.985 33.531 1.42109e-14
-74.7173 -126.716 33.4969 0.0419228
-72.6676 -126.435 33.5164 0.041321
-70.6714 -126.16 33.5576 0.0763639
-68.6327 -125.88 33.5119 0.0337671
-66.5873 -125.604 33.5289 0.0215496
-64.5375 -125.328 33.5433 0.0202843
-62.5402 -125.054 33.5417 0.0846758
-60.5015 -124.769 33.5591 0.0370187
-58.4475 -124.495 33.543 0.0446299
-56.4118 -124.21 33.5382 0.0549434
-54.3896 -123.908 33.5603 0.0374323
-52.3559 -123.63 33.5578 1.74047e-14
-50.3125 -123.346 33.5503 0.0462311
-48.3122 -123.059 33.5498 0.026176
-46.1884 -122.784 33.5812 0.121829
-44.1388 -122.499 33.5765 0.0418884
-42.1327 -122.205 33.5712 0.0226578
-40.1308 -121.929 33.5759 0.0866236
-38.0462 -121.648 33.5522 0.0413751
-35.9874 -121.341 33.5808 0.00687293
-33.923 -121.047 33.5633 0.020845
-31.9297 -120.772 33.5745 0.0568285
-29.8805 -120.476 33.5758 0.00849743
-27.8075 -120.19 33.5753 1.58882e-14
-25.8166 -119.899 33.577 0.103352
-23.7894 -119.611 33.5763 0.0941269
-21.6786 -119.319 33.5777 0.0184841
-19.6736 -119.035 33.5904 0.0332931
-17.6076 -118.754 33.5734 0.0126638
-15.5741 -118.469 33.586 0.0157717
-13.5115 -118.171 33.5996 0.0425692
-11.473 -117.885 33.597 0.0532836
-9.46274 -117.614 33.6029 0.0428791
-7.41893 -117.329 33.6154 0.0376822
-5.39144 -117.054 33.6185 0.0187848
-3.36235 -116.782 33.6085 2.94173e-14
-1.27368 -116.486 33.6129 0.0647484
1.22963 -116.142 33.6197 0.0335334
3.25562 -115.848 33.6114 0.136796
5.31189 -115.566 33.6 0.0493827
7.4057 -115.267 33.6192 0.0688525
9.4189 -114.988 33.6003 0.0674816
11.4392 -114.716 33.6172 0.0474846
13.4677 -114.43 33.621 0.0229031
15.4896 -114.17 33.6173 0.0425197
17.5483 -113.904 33.5982 0.0128165
19.6159 -113.636 33.6059 0.0050269
21.6138 -113.371 33.5973 2.46139e-14
23.7142 -113.11 33.5906 0.05336
25.7909 -112.831 33.6063 0.121578
27.9099 -112.553 33.5966 0.190833
29.9511 -112.294 33.6058 0.13835
31.9779 -112.02 33.5999 0.165941
34.0707 -111.744 33.5888 0.176544
36.1438 -111.474 33.5876 0.26248
38.2112 -111.21 33.5796 0.28481
40.2827 -110.952 33.5573 0.334192
42.3284 -110.691 33.5634 0.260361
44.4225 -110.417 33.5939 0.218134
46.4878 -110.189 33.5748 1.58882e-14
48.4465 -109.928 33.6047 0.531411
50.4235 -109.67 33.593 0.240869
52.9485 -109.372 33.6047 0.229168
54.9677 -109.124 33.6106 0.191334
56.9771 -108.885 33.5973 0.399118
58.9424 -108.64 33.6193 0.319542
60.9627 -108.412 33.5942 0.0633431
62.9972 -108.155 33.6384 0.0672619
65.0367 -107.926 33.638 0.0508799
67.0045 -107.686 33.5967 0.0835795
69.0598 -107.44 33.6297 0.0277728
71.1011 -107.209 33.6164 3.17764e-14
73.145 -106.974 33.6288 0.0189309
75.2205 -106.75 33.6031 0.0437267
77.2494 -106.527 33.6264 0.0107771
79.3038 -106.286 33.6295 0.0312452
81.398 -106.035 33.6369 0.0874271
83.912 -105.732 33.6276 0.0725361
85.9112 -105.512 33.6025 0.0413618
88.0183 -105.278 33.5928 0.0935509
90.07 -105.042 33.5822 0.0986998
92.1507 -104.818 33.5852 0.134938
94.1709 -104.603 33.5837 0.0761846
96.2211 -104.384 33.5885 4.54969e-14
98.2677 -104.155 33.5917 0.0747183
100.309 -103.929 33.594 0.0113338
102.352 -103.71 33.5817 0.0864204
104.451 -103.49 33.5963 0.0858528
106.919 -103.238 33.6008 0.0477533
108.931 -103.035 33.6065 0.0266836
111.011 -102.819 33.6026 0.0905189
113.046 -102.608 33.5991 0.103525
115.139 -102.396 33.6035 0.085842
117.602 -102.143 33.6291 0.0223595
119.649 -101.924 33.6172 0.0109702
121.722 -101.701 33.6218 1.58882e-14
123.69 -101.499 33.6188 0.0828093
125.751 -101.291 33.6304 0.068736
127.714 -101.079 33.6267 0.148445
129.749 -100.875 33.6529 0.0966842
131.737 -100.679 33.6249 0.0366285
133.764 -100.461 33.6473 0.0736298
135.762 -100.27 33.6686 0.184559
137.762 -100.059 33.6686 0.329149
139.787 -99.8452 33.6751 0.392876
142.322 -99.5785 33.6737 0.0242745
144.289 -99.3654 33.6876 0.0770708
146.7 -99.1293 33.7197 6.99803e-14
148.866 -98.8984 33.7364 0.0147795
151.279 -98.6494 33.7568 0.0175249
153.506 -98.4411 33.7683 0.28182
155.652 -98.2175 33.806 0.22507
157.69 -98.0063 33.8017 0.302574
159.84 -97.7853 33.8041 0.173718
161.985 -97.5372 33.7855 0.100061
164.525 -97.2693 33.8138 0.0305229
167.053 -96.9955 33.8167 0.0252049
169.151 -96.7515 33.8186 0.0354007
171.228 -96.5382 33.8293 0.0501239
173.311 -96.3021 33.8784 5.54952e-14
175.425 -96.0708 33.8522 0.0477396
177.88 -95.7709 33.875 0.10784
179.947 -95.5293 33.8982 0.016532
182.019 -95.2859 33.8602 0.0998975
184.039 -95.0278 33.8703 0.127292
186.057 -94.7754 33.9173 0.0816369
188.135 -94.4998 33.9245 0.0889948
190.18 -94.2307 33.9635 0.00751276
192.167 -93.9504 33.9727 0.0385111
194.242 -93.6477 33.9748 0.0256052
196.319 -93.3326 33.9993 0.0318077
198.322 -93.0176 34.0054 7.10543e-15
200.336 -92.71 34.0166 0.102914
202.38 -92.3543 34.0272 0.0597794
204.387 -92.0038 34.0259 0.0732626
206.397 -91.6198 34.0552 0.0251113
208.424 -91.2 34.0782 0.0298896
210.419 -90.7823 34.0817 0.079536
212.397 -90.3169 34.1323 0.0679353
214.388 -89.8377 34.1735 0.0940561
216.373 -89.3169 34.1469 0.0622693
218.342 -88.7539 34.1572 0.06604
220.292 -88.1581 34.1238 0.0354047
222.252 -87.5228 34.1109 4.08176e-14
224.192 -86.8426 34.1161 0.0182609
226.12 -86.1209 34.0907 0.0380779
228.008 -85.3608 34.1236 0.0312436
229.877 -84.5262 34.1225 0.0508428
231.735 -83.6477 34.1454 0.0752729
233.554 -82.691 34.0914 0.0500817
235.345 -81.6696 34.1108 0.0432373
237.078 -80.6163 34.1336 0.0343208
238.784 -79.4808 34.1154 0.0625504
240.43 -78.2631 34.1144 0.0757551
242.041 -76.9961 34.1223 0.0551169
243.598 -75.6728 34.1351 3.25612e-14
245.122 -74.3094 34.167 0.0599225
246.58 -72.8848 34.1672 0.105846
247.978 -71.3794 34.1652 0.112021
249.304 -69.8509 34.1664 0.157086
250.578 -68.2557 34.1325 0.215019
251.784 -66.6303 34.1356 0.190246
252.932 -64.9349 34.1851 0.196506
254.013 -63.207 34.1547 0.150657
254.988 -61.4412 34.1008 0.160299
255.91 -59.623 34.1307 0.106668
256.76 -57.7959 34.1988 0.0113521
257.537 -55.9278 34.221 5.90221e-14
258.256 -53.998 34.2102 0.035511
258.935 -52.0615 34.3132 0.0890346
259.473 -50.0925 34.3314 0.0838921
259.965 -48.1267 34.3492 0.0801012
260.396 -46.1089 34.3576 0.0537483
260.713 -44.1008 34.3891 0.064154
261.035 -42.0617 34.4177 0.0549128
261.277 -40.0479 34.4171 0.0683211
261.422 -38.0272 34.4541 0.0834477
261.524 -35.9666 34.4654 0.0624864
261.571 -33.9386 34.5157 0.0938091
261.542 -31.8728 34.4743 6.44404e-14
261.484 -29.8452 34.4713 0.0306255
261.381 -27.8121 34.4911 0.0411697
261.19 -25.7423 34.5353 0.0384984
261.01 -23.738 34.623 0.0945795
260.775 -21.6752 34.5575 0.0222889
260.505 -19.6418 34.7084 0.172383
260.179 -17.5919 34.628 0.130039
259.848 -15.5988 34.6576 0.100979
259.486 -13.5634 34.6796 0.0512386
259.083 -11.5668 34.7051 0.0652124
258.68 -9.5318 34.6884 0.0304237
258.238 -7.52563 34.6772 4.9738e-14
257.776 -5.53113 34.7653 0.0754599
257.298 -3.57497 34.7801 0.0748028
256.792 -1.55551 34.7669 0.0567059
256.301 0.413074 34.7597 0.0673855
255.795 2.40152 34.7932 0.0721238
255.295 4.36941 34.7825 0.0367662
254.767 6.34791 34.821 0.0789193
254.226 8.32532 34.8269 0.189043
253.69 10.2988 34.8162 0.165721
253.154 12.264 34.8128 0.0893137
252.612 14.2453 34.84 0.0675471
252.053 16.2398 34.8106 5.69543e-14
251.521 18.2093 34.8208 0.0102404
250.954 20.1729 34.8291 0.0250952
250.418 22.1371 34.8679 0.0377007
249.881 24.1157 34.8921 0.0502704
249.352 26.0912 34.8615 0.0371627
248.821 28.0811 34.893 0.0343124
248.276 30.0389 34.9072 0.0483083
247.767 32.0198 34.9113 0.0274914
247.25 34.0013 34.9277 0.0327952
246.743 35.9758 34.9256 0.0385064
246.221 37.9671 34.9575 0.043468
245.716 39.9343 34.9369 3.01458e-14
245.218 41.9593 34.9548 0.0663427
244.705 43.9624 35.0011 0.0509291
244.211 45.9621 35.0332 0.0488022
243.724 47.9675 35.0159 0.0504941
243.235 49.9816 35.0489 0.0819888
242.76 51.9904 35.0835 0.105506
242.288 53.9903 35.1383 0.104371
241.841 56.0051 35.1013 0.0805221
241.368 58.0214 35.1472 0.0932834
240.919 60.0286 35.1539 0.0196215
240.475 62.0352 35.2106 0.104737
240.035 64.0324 35.2361 5.85929e-14
239.611 66.0007 35.2789 0.110461
239.177 67.9676 35.308 0.0960517
238.758 69.9467 35.3839 0.0367439
238.321 71.9117 35.4188 0.0775551
237.904 73.8783 35.4371 0.114253
237.478 75.8522 35.4925 0.164216
237.05 77.8242 35.5445 0.370682
236.646 79.7893 35.5968 0.274719
236.23 81.7651 35.6665 0.178147
235.823 83.7316 35.6738 0.145423
235.394 85.7146 35.7309 0.0505924
234.968 87.6516 35.7804 4.01944e-14
234.524 89.6407 35.8654 0.0336088
234.087 91.6372 35.8855 0.0252027
233.654 93.6044 35.9264 0.0304928
233.218 95.5712 35.9866 0.0326055
232.746 97.5359 36.0495 0.0362169
232.27 99.526 36.1173 0.0438781
231.783 101.506 36.1493 0.0371649
231.294 103.457 36.2755 0.0625907
230.798 105.438 36.3302 0.0481947
230.281 107.385 36.371 0.0594153
229.771 109.32 36.4281 0.0262249
229.248 111.267 36.5141 2.92964e-14
228.679 113.209 36.6082 0.0514176
228.123 115.145 36.6668 0.0404478
227.517 117.081 36.7583 0.0484784
226.748 119.452 36.8299 0.0411098
226.113 121.362 36.8789 0.0535151
225.446 123.249 36.9687 0.0357092
224.745 125.164 37.054 0.121977
223.842 127.527 37.1774 0.129252
223.097 129.412 37.2583 0.101042
222.122 131.719 37.3213 0.042487
221.291 133.54 37.3901 0.0392179
220.435 135.379 37.4296 6.39488e-14
219.547 137.214 37.5353 0.19538
218.633 139.014 37.6249 0.19729
217.706 140.792 37.6837 0.211505
216.725 142.584 37.7711 0.209663
215.471 144.774 37.8353 0.0827211
214.418 146.516 37.9595 0.0905519
213.342 148.206 38.0078 0.0247281
211.974 150.32 38.1145 0.041119
210.826 151.995 38.1819 0.0363356
209.643 153.623 38.3157 0.0635706
208.452 155.246 38.3562 0.0382412
207.196 156.822 38.4191 5.85929e-14
205.944 158.379 38.5136 0.0179242
204.332 160.293 38.6026 0.0216621
202.998 161.799 38.7367 0.0673076
201.639 163.272 38.7739 0.161423
200.254 164.722 38.9141 0.109735
198.829 166.193 39.001 0.0765481
197.052 167.923 39.0704 0.0452864
195.562 169.315 39.1562 0.0300915
194.06 170.657 39.2412 0.0313579
192.177 172.297 39.3292 0.0149734
190.598 173.61 39.4044 0.0183959
189.034 174.857 39.497 7.10543e-15
187.427 176.063 39.5838 0.016555
185.82 177.275 39.7144 0.0376275
184.164 178.423 39.8171 0.0528665
182.134 179.829 39.9031 0.106511
180.441 180.936 40.0234 0.0552375
178.761 182.008 40.1551 0.0909625
177.051 183.061 40.215 0.0564482
175.308 184.056 40.3078 0.0515247
173.556 185.038 40.4205 0.0991124
171.773 186.011 40.4736 0.0502913
169.547 187.168 40.5409 0.0645466
167.296 188.262 40.6237 8.16351e-14
165.483 189.113 40.7072 0.0405556
163.633 189.968 40.7854 0.0611004
161.802 190.75 40.8214 0.101862
159.92 191.536 40.8974 0.0960844
158.042 192.29 40.9452 0.078109
156.14 192.997 41.0285 0.108404
154.274 193.709 41.0893 0.147156
152.373 194.393 41.1359 0.0688055
150.453 195.032 41.1834 0.0845368
148.548 195.694 41.3347 0.0871285
146.636 196.301 41.4422 0.103782
144.716 196.928 41.4123 0
142.731 197.525 41.4522 0.0354282
140.815 198.108 41.6619 0.117969
138.827 198.696 41.599 0.00936406
136.845 199.272 41.6593 0.0325599
134.875 199.816 41.7278 0.0365285
132.933 200.365 41.7655 0.0451374
130.956 200.921 41.8448 0.0227685
128.996 201.481 41.9601 0.060899
127.015 202.041 41.9519 0.0246726
125.051 202.608 42.0328 0.0218506
123.07 203.176 42.0261 0.0430506
121.121 203.754 42.1057 6.39488e-14
119.18 204.324 42.1554 0.0251823
117.231 204.928 42.1817 0.0249418
115.274 205.517 42.2415 0.0421927
113.348 206.135 42.2763 0.0825648
111.409 206.742 42.3491 0.0703146
109.449 207.43 42.396 0.061118
107.52 208.115 42.412 0.0198631
105.624 208.805 42.45 0.0145511
103.739 209.521 42.4777 0.0305896
101.842 210.254 42.5633 0.021703
99.9704 211.015 42.6138 0.0331177
98.0927 211.809 42.6191 2.92964e-14
96.2473 212.612 42.6811 0.0444018
94.396 213.461 42.7118 0.0359567
92.5573 214.296 42.7682 0.060887
90.7456 215.199 42.787 0.0559048
88.9423 216.114 42.8195 0.0939431
87.1733 217.042 42.8127 0.0805111
85.4123 218.034 42.8844 0.103484
83.6575 219.044 42.9094 0.101824
81.9202 220.073 42.9399 0.0468071
80.1951 221.144 42.9515 0.104291
78.5099 222.234 42.9911 0.0287955
76.8269 223.366 43.049 4.08176e-14
75.1392 224.555 43.0772 0.00930652
73.4877 225.742 43.1106 0.0248517
71.8375 226.966 43.1472 0.0355757
70.2257 228.251 43.1897 0.0320436
68.6307 229.526 43.2313 0.0567671
67.0437 230.834 43.249 0.0381483
65.4897 232.196 43.2697 0.0538115
63.9676 233.554 43.2655 0.00675238
62.4572 234.946 43.3364 0.0443674
61.0015 236.342 43.3459 0.0590227
59.543 237.798 43.32 0.0440528
58.1003 239.256 43.3618 4.14314e-14
56.6936 240.722 43.4399 0.0945513
55.299 242.244 43.4072 0.00930514
53.9374 243.779 43.4751 0.10113
52.6059 245.315 43.4771 0.110401
51.2881 246.892 43.4661 0.154858
50.0039 248.478 43.5128 0.107213
48.7375 250.096 43.5276 0.0808409
47.497 251.735 43.5433 0.10415
46.2863 253.373 43.5352 0.0629948
45.1035 255.045 43.5083 0.0513153
43.9326 256.733 43.5471 0.0269982
42.7999 258.435 43.5607 6.43424e-14
41.6863 260.157 43.5822 0.0392226
40.6387 261.881 43.5788 0.00941155
39.5834 263.646 43.6135 0.0735518
38.5552 265.424 43.6149 0.0531716
37.5678 267.215 43.6009 0.0396202
36.6261 269.034 43.6081 0.0870765
35.684 270.849 43.6575 0.0888953
34.7801 272.692 43.6418 0.0820082
33.9181 274.565 43.6243 0.115113
33.1043 276.402 43.6646 0.0525064
32.2577 278.303 43.6793 0.0771361
31.4885 280.179 43.6259 1.1932e-13
30.7365 282.103 43.6656 0.0707533
30.0144 284.014 43.6338 0.0435684
29.3344 285.91 43.6381 0.0484906
28.6798 287.863 43.6651 0.0653323
28.0781 289.815 43.6328 0.0600809
27.4626 291.753 43.6434 0.064021
26.897 293.714 43.6197 0.0754783
26.3757 295.682 43.6358 0.0951093
25.8916 297.655 43.6221 0.082469
25.4143 299.656 43.6105 0.0454512
24.9824 301.64 43.5802 0.015677
24.563 303.651 43.5756 5.28149e-14
24.1844 305.676 43.5346 0.0480671
23.8388 307.7 43.5166 0.0420638
23.507 309.742 43.5229 0.0376561
23.2256 311.776 43.5279 0.0142401
22.9434 313.832 43.5293 0.127627
22.6936 315.897 43.5026 0.061569
22.4945 317.96 43.4736 0.0461421
22.3419 320.007 43.4573 0.0327159
22.1786 322.083 43.4435 0.0324141
22.0627 324.15 43.4285 0.0133318
21.9754 326.217 43.4115 0.0211688
21.8952 328.28 43.3978 5.0243e-14
21.8484 330.317 43.3848 0.0609511
21.8401 332.402 43.3659 0.0190569
21.8404 334.451 43.3373 0.0726631
21.8787 336.513 43.334 0.06536
21.9234 338.558 43.2954 0.034561
22.0024 340.619 43.2794 0.0401566
22.0897 342.684 43.2522 0.0602064
22.2323 344.72 43.2192 0.0466573
22.3843 346.772 43.1796 0.0298897
22.5516 348.826 43.1624 0.0332523
22.7471 350.874 43.1602 0.0609605
23.0084 352.934 43.0949 1.23326e-13
23.2487 354.95 43.0789 0.0646984
23.535 357.012 43.0715 0.0316564
23.8292 359.054 43.0406 0.0935534
24.1202 361.063 42.9789 0.0770648
24.4419 363.124 43.0258 0.109817
24.7987 365.147 42.9417 0.0315071
25.1476 367.172 42.9193 0.0691662
25.5268 369.227 42.884 0.0596221
25.9232 371.24 42.862 0.0621426
26.332 373.256 42.84 0.0673207
26.7703 375.267 42.817 0.0669418
27.2181 377.284 42.7126 1.13687e-13
27.6788 379.292 42.6965 0.0370769
28.1675 381.288 42.61 0.0553832
28.6802 383.289 42.6773 0.104234
29.1547 385.342 42.586 0.0871417
29.6484 387.327 42.505 0.0190879
30.1512 389.328 42.4801 0.0508731
30.6596 391.337 42.3829 0.0816768
31.181 393.314 42.379 0.0348526
31.7028 395.342 42.3109 0.0437099
32.2383 397.336 42.22 0.0627645
32.7829 399.31 42.1571 0.0571109
33.3418 401.33 42.1585 5.90221e-14
33.9158 403.345 42.0521 0.0536766
34.4691 405.352 42.0063 0.0503267
35.0309 407.369 41.9915 0.0379167
35.6086 409.381 41.882 0.0486958
36.162 411.43 41.8436 0.0388492
36.705 413.441 41.7678 0.0464877
37.2639 415.407 41.7708 0.0598758
37.8324 417.445 41.6623 0.0251199
38.3833 419.437 41.5438 0.0580709
38.932 421.432 41.4802 0.0561885
39.4507 423.471 41.4094 0.0356765
39.99 425.462 41.3705 1.77778e-13
40.5059 427.497 41.3042 0.0457537
41.0307 429.508 41.2088 0.0472673
41.5402 431.521 41.1504 0.0141727
42.0499 433.55 41.0504 0.0446359
42.5501 435.593 40.9639 0.0551135
43.0269 437.599 40.8819 0.0696532
43.5243 439.649 40.8646 0.0421401
43.9971 441.674 40.8011 0.0175087
44.4521 443.715 40.7006 0.0257898
44.8859 445.768 40.6118 0.0410245
45.3291 447.791 40.5859 0.0194188
45.7504 449.851 40.5065 1.17616e-13
46.1644 451.89 40.3819 0.074782
46.5768 453.927 40.2888 0.0802537
46.9628 455.974 40.2673 0.0771976
47.3283 458.016 40.1979 0.0619846
47.6848 460.07 40.1109 0.0462861
48.0319 462.108 40.0641 0.0649163
48.3649 464.176 39.9922 0.070023
48.7095 466.231 39.8704 0.0691545
49.0409 468.286 39.8786 0.0175429
49.3389 470.334 39.8096 0.0474812
49.6352 472.388 39.7502 0.0774481
49.9166 474.471 39.6582 1.75491e-13
50.199 476.52 39.619 0.0636661
50.4436 478.593 39.5459 0.0660517
50.6843 480.673 39.4677 0.0713847
50.9164 482.74 39.4295 0.0861947
51.1332 484.83 39.3872 0.0758801
51.3574 486.891 39.3264 0.0979895
51.5356 488.957 39.2919 0.11717
51.6956 491.055 39.1764 0.0815951
51.8599 493.128 39.096 0.0247822
51.988 495.208 39.0574 0.0523395
52.1311 497.278 38.982 0.0315279
52.2628 499.346 38.8974 1.09387e-13
52.3714 501.413 38.8411 0.0131685
52.4677 503.47 38.7411 0.0535958
52.5447 505.546 38.7262 0.0421219
52.6235 507.62 38.6715 0.0554364
52.7115 509.675 38.6292 0.0545209
52.7525 511.725 38.5183 0.0523917
52.8088 513.786 38.5155 0.0794139
52.8288 515.86 38.4507 0.0491485
52.8539 517.93 38.3808 0.0316996
52.8733 519.995 38.3357 0.0244377
52.8816 522.063 38.2895 0.0275708
52.873 524.144 38.2335 2.31881e-13
52.8396 526.218 38.2114 0.0386176
52.818 528.342 38.1049 0.0352858
52.7757 530.403 38.0511 0.0392839
52.7224 532.527 38.0128 0.0500183
52.647 534.581 37.9883 0.0382639
52.5984 536.665 37.9371 0.0534203
52.5238 538.735 37.8613 0.0538866
52.4401 540.796 37.8689 0.0142068
52.3453 542.862 37.7844 0.0403599
52.2473 544.922 37.7764 0.0192494
52.1564 546.991 37.7254 0.0238885
52.0361 549.037 37.702 2.29253e-13
51.9205 551.11 37.6361 0.0276928
51.7917 553.181 37.6355 0.025394
51.6596 555.263 37.5434 0.0447394
51.5308 557.325 37.5043 0.0506414
51.393 559.386 37.4294 0.0820397
51.2423 561.418 37.432 0.0339598
51.0813 563.574 37.3566 0.0990245
50.887 566.084 37.3028 0.0669468
50.7295 568.138 37.3437 0.0319218
50.5516 570.23 37.2281 0.063843
50.3719 572.292 37.1711 0.0629486
50.1879 574.353 37.1641 6.70325e-14
50.0111 576.398 37.1105 0.105693
49.8384 578.42 37.0506 0.0285908
49.6415 580.531 37.0748 0.0529683
49.4044 583.04 36.9931 0.0546242
49.1985 585.08 36.9278 0.0870738
49.0146 587.07 36.8792 0.089202
48.8279 589.112 36.8673 0.0893893
48.6201 591.165 36.8171 0.117958
48.3886 593.206 36.8675 0.0675194
48.2006 595.252 36.8939 0.0806338
47.9747 597.337 36.8017 0.086508
47.7489 599.332 36.8028 1.33688e-13
47.5585 601.427 36.694 0.0983136
47.3374 603.482 36.7499 0.0745135
47.1292 605.488 36.7174 0.117079
46.9101 607.508 36.7203 0.0999857
46.6922 609.513 36.7175 0.134255
46.4722 611.641 36.6977 0.0753116
46.244 613.656 36.7425 0.154563
46.0305 615.7 36.6684 0.104899
45.8058 617.748 36.6786 0.131545
45.5845 619.785 36.6579 0.0452659
45.3607 621.801 36.6176 0.0244313
45.122 623.849 36.6258 3.55271e-14
44.9123 625.927 36.6075 0.0374571
44.6806 627.941 36.6259 0.0342638
44.4533 630.008 36.5534 0.0517813
44.2352 632.066 36.5391 0.071084
43.9935 634.088 36.5844 0.0286815
43.7081 636.646 36.5845 0.0245334
43.4861 638.662 36.5214 0.0711757
43.2499 640.738 36.5735 0.0529559
43.0171 642.769 36.5661 0.0968119
42.7859 644.84 36.5348 0.0407053
42.5505 646.859 36.5473 0.0139539
42.3244 648.915 36.5423 1.18044e-13
42.1044 650.919 36.5355 0.032807
41.8753 652.955 36.5565 0.0356206
41.6338 655.029 36.5372 0.154148
41.4124 657.053 36.5249 0.162596
41.1621 659.087 36.5654 0.09841
40.9365 661.135 36.5721 0.146869
40.7073 663.184 36.5336 0.121164
40.4457 665.196 36.5718 0.0773815
40.2253 667.239 36.5374 0.0235626
39.9986 669.252 36.5748 0.0357863
39.7554 671.297 36.5685 0.0186379
39.5234 673.36 36.5525 4.76647e-14
39.2854 675.351 36.5396 0.0402624
39.0718 677.378 36.5832 0.0684675
38.8489 679.387 36.5383 0.104818
38.6009 681.446 36.5385 0.0601756
38.3862 683.451 36.4918 0.110596
38.1633 685.488 36.6098 0.0509036
37.9292 687.494 36.5759 0.0461964
37.7038 689.51 36.5699 0.135919
37.4704 691.555 36.5132 0.0721575
37.2627 693.562 36.5832 0.0371129
37.0618 695.641 36.5578 0.0227611
36.8459 697.662 36.5503 2.36302e-13
36.6231 699.691 36.53 0.0574638
36.4109 701.744 36.5285 0.0716663
36.1907 703.759 36.5665 0.121572
35.9583 705.827 36.5278 0.0976619
35.7548 707.857 36.5563 0.149102
35.5227 709.896 36.5601 0.118996
35.2902 711.954 36.5979 0.0831816
35.0826 713.972 36.5594 0.0965285
34.8518 716.035 36.6251 0.0516253
34.6325 718.048 36.5618 0.0464342
34.4049 720.09 36.5533 0.0649438
34.1688 722.166 36.5986 1.58882e-14
33.954 724.183 36.5737 0.0378747
33.7331 726.224 36.5695 0.0496488
33.5131 728.254 36.5618 0.0605627
33.2872 730.293 36.5781 0.0601273
33.0441 732.329 36.6295 0.0477312
32.7949 734.385 36.6578 0.047351
32.5477 736.392 36.6109 0.058116
32.2972 738.413 36.6025 0.097041
32.0491 740.457 36.6281 0.0832366
31.8152 742.51 36.6593 0.0505527
31.5703 744.56 36.6965 0.0222636
31.2624 747.073 36.7368 1.38008e-13
30.9647 749.552 36.7518 0.0731387
30.7067 751.607 36.7825 0.0392105
30.4475 753.647 36.831 0.0324408
30.2039 755.661 36.8312 0.0165618
29.9448 757.665 36.835 0.073616
29.6891 759.662 36.8424 0.0704925
29.4251 761.735 36.8413 0.0458403
29.0858 764.192 36.8896 0.0385747
28.814 766.236 36.8707 0.0688778
28.5241 768.249 36.9112 0.051374
28.1701 770.728 36.9779 0.0616911
27.8533 772.76 37.0183 1.25908e-13
27.5465 774.803 37.0279 0.0479369
27.1609 777.289 37.0185 0.080758
26.8148 779.268 37.0749 0.0493954
26.4566 781.239 37.0946 0.066155
26.0921 783.233 37.1255 0.0571658
25.7118 785.26 37.1874 0.0587631
25.3084 787.212 37.1767 0.0527235
24.8985 789.168 37.2172 0.0724452
24.4462 791.183 37.2161 0.0607955
23.8657 793.605 37.2441 0.0860662
23.3947 795.58 37.2674 0.0723456
22.8755 797.578 37.349 2.07431e-13
22.1797 800.008 37.3764 0.0199149
21.6018 801.952 37.3918 0.0453366
20.9685 803.908 37.4504 0.0709841
20.3165 805.838 37.4553 0.0760679
19.6102 807.747 37.4565 0.0624313
18.8435 809.673 37.4463 0.059211
18.033 811.553 37.4333 0.0360663
17.174 813.419 37.4435 0.0490205
16.2658 815.293 37.4176 0.088032
15.2774 817.057 37.4142 0.0293079
14.2228 818.824 37.3816 0.0254045
13.0834 820.565 37.3777 1.24408e-13
11.8949 822.258 37.4088 0.0445035
10.6101 823.913 37.3534 0.0297539
9.25804 825.488 37.3771 0.0474066
7.81972 826.987 37.3365 0.0599624
6.32069 828.448 37.2862 0.101523
4.73422 829.768 37.2531 0.107934
3.08466 830.999 37.2774 0.140143
1.35105 832.128 37.2856 0.155145
-0.415098 833.15 37.2036 0.0907201
-2.28061 834.035 37.2032 0.0317426
-4.19706 834.823 37.1903 0.0282514
-6.11958 835.53 37.1417 3.73035e-14
-8.13396 836.078 37.073 0.135787
-10.1845 836.531 36.9932 0.164816
-12.25 836.803 36.9517 0.156403
-14.3256 836.963 36.9428 0.158078
-16.4222 837.013 36.9348 0.155055
-18.5089 836.949 36.8905 0.163703
-20.6038 836.753 36.8482 0.180924
-22.6463 836.395 36.8889 0.15139
-24.6616 835.955 36.8877 0.133951
-26.6207 835.38 36.8963 0.108958
-28.5828 834.701 36.9446 0.0564557
-30.485 833.907 36.9615 4.27803e-14
-32.3086 832.984 36.9284 0.0355132
-34.1246 831.942 36.9159 0.0298224
-35.8571 830.81 36.9138 0.0639124
-37.5249 829.548 36.8995 0.100495
-39.1143 828.288 36.8625 0.0727031
-40.6982 826.914 36.944 0.122202
-42.1402 825.486 36.8672 0.112875
-43.561 824.02 36.8537 0.07611
-44.9342 822.476 36.8206 0.0733245
-46.2449 820.936 36.8179 0.0361111
-47.5087 819.303 36.7882 0.0410206
-48.7643 817.643 36.7303 1.39599e-13
-49.9553 815.953 36.7192 0.0245403
-51.0844 814.241 36.693 0.0582993
-52.1939 812.498 36.6222 0.0673981
-53.2889 810.686 36.5805 0.0557172
-54.3455 808.929 36.5525 0.0457145
-55.3595 807.093 36.5044 0.0567121
-56.3168 805.3 36.4529 0.072059
-57.2648 803.445 36.4327 0.0643154
-58.1972 801.559 36.3886 0.0304148
-59.0913 799.71 36.3598 0.00769678
-59.9327 797.872 36.3346 0.0596748
-60.8022 795.89 36.2566 1.36491e-13
-61.6154 793.985 36.2243 0.0318793
-62.4056 792.069 36.1538 0.0637561
-63.1359 790.133 36.0868 0.0243505
-63.8769 788.193 36.0698 0.0418178
-64.5547 786.271 35.9608 0.126229
-65.2581 784.235 35.883 0.0362733
-65.9158 782.308 35.8663 0.0168523
-66.544 780.331 35.831 0.0209324
-67.1471 778.373 35.7619 0.0650018
-67.725 776.397 35.7359 0.0915731
-68.3266 774.395 35.6745 0.0455807
-68.8774 772.425 35.6166 3.49613e-13
-69.4296 770.389 35.5537 0.02259
-69.9432 768.399 35.5378 0.0212576
-70.4605 766.446 35.49 0.0803186
-70.9967 764.4 35.4558 0.0408345
-71.4856 762.407 35.412 0.0621934
-71.9802 760.39 35.3893 0.0772812
-72.4685 758.402 35.3117 0.0071479
-72.9439 756.392 35.2725 0.0110034
-73.4353 754.332 35.2275 0.0162051
-73.882 752.355 35.2206 0.074197
-74.3572 750.307 35.15 0.0332179
-74.8266 748.309 35.1339 1.13909e-13
-75.3048 746.227 35.0672 0.0468035
-75.769 744.189 35.0654 0.118606
-76.2263 742.221 35.022 0.0920493
-76.6877 740.165 35.0438 0.148427
-77.1173 738.16 34.9747 0.110829
-77.5467 736.161 34.9573 0.0506655
-78.008 734.096 34.9169 0.0694627
-78.4693 732.054 34.904 0.0807002
-79.0142 729.579 34.9103 0.0288107
-79.4676 727.553 34.8562 0.0328318
-79.884 725.517 34.8538 0.0346791
-80.3568 723.523 34.8553 2.27817e-13
-80.8222 721.505 34.8312 0.0169867
-81.2655 719.507 34.8403 0.0428854
-81.7281 717.487 34.8241 0.0268114
-82.215 715.47 34.7691 0.0556445
-82.6715 713.455 34.81 0.0236643
-83.1224 711.471 34.7749 0.0692077
-83.5942 709.466 34.8111 0.0578839
-84.0643 707.483 34.8315 0.0805904
-84.5535 705.454 34.8628 0.0908866
-85.0465 703.425 34.7829 0.0887992
-85.5335 701.433 34.7864 0.0675502
-86.0008 699.455 34.8198 2.27928e-13
-86.5061 697.449 34.8178 0.023068
-86.9894 695.467 34.7981 0.0610902
-87.4715 693.464 34.875 0.0761629
-87.9854 691.467 34.8334 0.0564514
-88.4938 689.532 34.8738 0.0843717
-88.9779 687.565 34.9132 0.0997107
-89.5329 685.567 34.9541 0.101037
-90.039 683.59 34.9568 0.106088
-90.6051 681.6 34.936 0.0265363
-91.1169 679.639 34.9746 0.045989
-91.6542 677.675 34.981 0.0614653
-92.2136 675.722 34.9899 5.1238e-14
-92.7648 673.741 35.0303 0.0319107
-93.3534 671.742 35.1009 0.0634308
-93.9044 669.75 35.0937 0.0285774
-94.5078 667.806 35.1787 0.075852
-95.1057 665.823 35.2057 0.0702584
-95.6738 663.827 35.1835 0.0223886
-96.2988 661.846 35.1597 0.0493914
-96.8854 659.899 35.2122 0.03019
-97.4809 657.928 35.2401 0.0574302
-98.0913 655.949 35.2822 0.0615096
-98.6806 654.005 35.3507 0.0454894
-99.2683 652.059 35.3644 4.54969e-14
-99.8647 650.087 35.4217 0.0273072
-100.472 648.122 35.4874 0.052855
-101.054 646.15 35.5163 0.0524499
-101.671 644.197 35.5355 0.176734
-102.249 642.241 35.5484 0.218588
-102.86 640.317 35.5673 0.210118
-103.464 638.326 35.6031 0.158554
-104.083 636.371 35.6383 0.103626
-104.721 634.426 35.6548 0.0583981
-105.331 632.482 35.7076 0.0987975
-105.975 630.529 35.6957 0.0470181
-106.601 628.592 35.7076 1.1545e-13
-107.214 626.619 35.7425 0.0358581
-107.868 624.667 35.7893 0.0633417
-108.502 622.718 35.8084 0.0595661
-109.143 620.755 35.8062 0.0368311
-109.78 618.83 35.8098 0.0832781
-110.416 616.881 35.8507 0.0704604
-111.071 614.898 35.8185 0.0539061
-111.694 612.931 35.8742 0.0299201
-112.37 610.973 35.8598 0.0978152
-113.145 608.643 35.876 0.0495211
-113.796 606.642 35.9603 0.0490934
-114.431 604.705 35.9512 2.84217e-14
-115.096 602.694 36.013 0.0595393
-115.869 600.339 35.9769 0.0265119
-116.545 598.393 35.981 0.0662424
-117.156 596.485 36.018 0.0560271
-117.833 594.524 35.9641 0.055009
-118.485 592.539 36.0011 0.0227113
-119.135 590.581 35.9601 0.070403
-119.802 588.657 35.9769 0.0949882
-120.438 586.654 36.0211 0.134379
-121.259 584.259 36.047 0.0590431
-121.904 582.295 36.0049 0.0720609
-122.52 580.387 36.066 1.14792e-13
-123.182 578.417 36.0533 0.0598682
-123.807 576.503 35.9747 0.125758
-124.462 574.533 35.9863 0.123907
-125.133 572.597 35.9798 0.137777
-125.762 570.606 35.9541 0.166066
-126.396 568.651 35.9596 0.169204
-127.061 566.752 35.9852 0.178157
-127.724 564.776 35.9958 0.170782
-128.371 562.888 36.0983 0.168399
-129.053 560.87 36.1006 0.093906
-129.838 558.532 36.1347 0.305263
-130.484 556.527 36.1247 2.84217e-14
-131.147 554.563 36.14 0.0407123
-131.784 552.601 36.1167 0.0275028
-132.452 550.592 36.1014 0.0189911
-133.111 548.657 36.1254 0.0167913
-133.78 546.624 36.0936 0.0379409
-134.454 544.63 36.1078 0.0130215
-135.124 542.64 36.1267 0.031919
-135.785 540.664 36.0882 0.0198829
-136.426 538.733 36.073 0.0423579
-137.084 536.792 36.0894 0.0772074
-137.767 534.788 36.0728 0.018283
-138.424 532.799 36.0699 2.27374e-13
-139.074 530.903 36.1259 0.0697388
-139.722 528.959 36.0753 0.0485063
-140.38 527.006 36.1321 0.0689225
-141.046 525.095 36.0489 0.0551066
-141.701 523.118 36.0218 0.0454132
-142.341 521.206 36.0942 0.0740886
-143 519.252 36.1048 0.0747659
-143.659 517.284 36.0803 0.0689291
-144.302 515.376 36.0634 0.101519
-144.961 513.421 36.0995 0.10168
-145.638 511.408 36.0658 0.0390247
-146.296 509.476 36.0677 1.17186e-13
-146.945 507.582 36.0786 0.0321334
-147.611 505.614 36.0471 0.0367426
-148.256 503.712 36.1662 0.173053
-148.918 501.754 36.1077 0.143875
-149.584 499.772 36.1037 0.121417
-150.266 497.789 36.036 0.0532918
-150.913 495.872 36.0882 0.0945988
-151.563 493.93 36.0932 0.124749
-152.226 492.011 36.0647 0.0615877
-152.87 490.034 36.0902 0.0885484
-153.541 488.113 36.1376 0.0742655
-154.198 486.134 36.0712 5.68434e-14
-154.858 484.202 36.066 0.100872
-155.527 482.231 36.1533 0.14289
-156.205 480.195 36.1043 0.0809972
-156.875 478.253 36.1012 0.0568267
-157.528 476.307 36.0497 0.0805947
-158.188 474.379 36.0804 0.132573
-158.876 472.42 36.1112 0.119371
-159.537 470.379 36.1371 0.0956769
-160.362 468.007 36.0697 0.0367797
-161.03 466.015 36.1603 0.100855
-161.68 464.088 36.1155 0.0937027
-162.378 462.079 36.0662 1.13909e-13
-163.032 460.173 36.1008 0.0662367
-163.701 458.229 36.0339 0.0720554
-164.391 456.26 36.0226 0.0910811
-165.058 454.299 36.0555 0.0731127
-165.723 452.348 36.0493 0.0331753
-166.402 450.384 36.0576 0.0193072
-167.053 448.451 36.0333 0.0353339
-167.708 446.498 36.0054 0.0641311
-168.37 444.558 36.0543 0.0677039
-169.072 442.541 36.0359 0.0297737
-169.741 440.621 36.0298 0.0408204
-170.415 438.658 36.0636 5.72858e-14
-171.059 436.727 36.0361 0.0476229
-171.732 434.801 36.0209 0.108893
-172.368 432.904 36.0068 0.0609055
-173.05 430.95 36.0913 0.0280226
-173.706 429.036 36.0671 0.057623
-174.383 427.082 36.0601 0.0369984
-175.035 425.153 36.0846 0.0973011
-175.723 423.196 36.0553 0.0534014
-176.375 421.237 36.0542 0.0246463
-177.041 419.318 36.0996 0.0478112
-177.678 417.393 36.0573 0.0778697
-178.339 415.426 36.0604 5.85929e-14
-179.001 413.489 36.0934 0.0617784
-179.687 411.496 36.0511 0.0552357
-180.323 409.576 36.0995 0.0424288
-181.012 407.571 36.0818 0.02272
-181.691 405.599 36.0786 0.029082
-182.351 403.645 36.0699 0.042984
-183.007 401.682 36.0624 0.0366856
-183.694 399.678 36.0681 0.0536588
-184.481 397.258 36.0944 0.0280185
-185.137 395.309 36.039 0.0555455
-185.799 393.338 36.0869 0.0283164
-186.479 391.361 36.0785 1.19109e-13
-187.156 389.382 36.1373 0.0714457
-187.804 387.442 36.0807 0.0165829
-188.466 385.518 36.0572 0.0398014
-189.151 383.556 36.0721 0.0408801
-189.794 381.625 36.1105 0.201166
-190.465 379.67 36.0699 0.0375898
-191.142 377.707 36.0048 0.0768697
-191.778 375.774 36.0886 0.0434524
-192.445 373.834 36.0855 0.0510485
-193.124 371.879 36.0364 0.0337224
-193.778 369.95 36.0813 0.0340717
-194.442 367.995 36.0706 1.71857e-13
-195.097 366.074 36.0819 0.205352
-195.797 364.042 36.0918 0.0192489
-196.442 362.127 36.0821 0.0515192
-197.123 360.129 36.0792 0.0227826
-197.799 358.133 36.035 0.141137
-198.467 356.192 36.0619 0.0188328
-199.121 354.27 36.0697 0.0349536
-199.783 352.31 36.1097 0.0820346
-200.458 350.333 36.0936 0.0851446
-201.123 348.423 36.1009 0.0261982
-201.815 346.416 36.1113 0.0594591
-202.454 344.514 36.0817 5.72858e-14
-203.139 342.513 36.0996 0.0710048
-203.79 340.551 36.0674 0.178947
-204.45 338.634 36.1608 0.159055
-205.103 336.693 36.1579 0.138613
-205.774 334.748 36.1456 0.114469
-206.424 332.815 36.1425 0.0804481
-207.078 330.865 36.1183 0.0492709
-207.756 328.9 36.1256 0.0554301
-208.421 326.936 36.1364 0.0701922
-209.078 325.022 36.0939 0.0287497
-209.745 323.063 36.0911 0.0338241
-210.422 321.143 36.0782 1.27304e-13
-211.105 319.19 36.0764 0.0110853
-211.766 317.23 36.054 0.0277664
-212.428 315.298 36.1063 0.0315183
-213.106 313.313 36.0741 0.0109211
-213.757 311.36 36.1071 0.0222785
-214.422 309.429 36.1121 0.0275532
-215.098 307.446 36.032 0.102622
-215.76 305.506 36.1344 0.0882352
-216.441 303.557 36.0657 0.0763367
-217.101 301.613 36.1071 0.0568811
-217.771 299.682 36.0754 0.00979981
-218.433 297.724 36.0625 8.07021e-14
-219.079 295.737 36.027 0.044942
-219.738 293.814 36.0459 0.0213353
-220.391 291.86 36.0768 0.03596
-221.061 289.903 36.0253 0.0282296
-221.722 287.966 36.0431 0.0296042
-222.401 286.033 36.0242 0.0401942
-223.065 284.079 36.0267 0.0295769
-223.727 282.138 36.0667 0.0322346
-224.393 280.188 36.1102 0.0787358
-225.046 278.267 36.0776 0.0313265
-225.715 276.308 36.0818 0.152538
-226.382 274.34 36.0528 3.17764e-14
-227.036 272.393 36.0463 0.0134519
-227.699 270.452 36.0341 0.0264339
-228.349 268.524 36.0276 0.0309853
-229.011 266.549 36.0546 0.134346
-229.655 264.619 36.0247 0.038328
-230.323 262.643 36.0166 0.0501872
-230.96 260.721 36.0243 0.0326415
-231.63 258.777 35.9658 0.0907809
-232.29 256.865 35.9734 0.0861445
-232.959 254.891 35.9397 0.11469
-233.614 252.944 36.0507 0.0020604
-234.284 251.008 36.0492 8.55607e-14
-234.911 249.05 36.0543 0.0607243
-235.578 247.092 36.066 0.0303804
-236.225 245.12 36.0606 0.0362925
-236.899 243.166 36.0231 0.05598
-237.576 241.211 36.0404 0.140476
-238.214 239.265 36.0051 0.0932611
-238.876 237.304 36.0645 0.0494792
-239.514 235.37 36.0698 0.0321107
-240.18 233.391 36.0481 0.0278566
-240.816 231.464 36.0673 0.0180276
-241.471 229.509 36.0877 0.0355668
-242.14 227.527 36.052 1.19109e-13
-242.827 225.55 36.0378 0.0301338
-243.445 223.646 36.0108 0.0389305
-244.106 221.682 36.0218 0.026715
-244.76 219.731 36.0404 0.0119507
-245.371 217.816 36.072 0.0496365
-246.051 215.805 36.0246 0.0298603
-246.831 213.423 36.0205 0.0433473
-247.497 211.432 36.0244 0.08324
-248.15 209.483 36.0172 0.0344962
-248.797 207.528 36.0036 0.0306896
-249.446 205.551 35.9833 0.0593942
-250.084 203.638 36.0222 3.55271e-14
-250.727 201.675 36.0146 0.0131223
-251.364 199.737 36.0429 0.0235879
-252.005 197.772 35.9933 0.0389081
-252.641 195.839 36.0519 0.0322974
-253.284 193.88 36.0432 0.0300124
-253.931 191.914 36.012 0.0218924
-254.564 189.978 36.042 0.020367
-255.208 188 36.0287 0.00627917
-255.85 186.043 36.0177 0.0234582
-256.504 184.072 36.0347 0.0123634
-257.126 182.146 36.0454 0.0503469
-257.782 180.157 36.0204 8.52651e-14
-258.424 178.169 35.9984 0.0386849
-259.044 176.246 36.0242 0.0113585
-259.689 174.296 35.9916 0.0279312
-260.319 172.336 35.9868 0.031315
-260.944 170.375 35.9902 0.0847824
-261.57 168.444 35.9718 0.089661
-262.199 166.476 35.9617 0.0621312
-262.832 164.508 35.9286 0.0825335
-263.445 162.545 35.8955 0.117922
-264.096 160.563 36.016 0.0605624
-264.714 158.6 35.9416 0.0429075
-265.342 156.656 35.9818 6.39488e-14
-265.972 154.708 35.9648 0.028395
-266.614 152.737 35.9463 0.0444014
-267.224 150.769 35.9825 0.00582536
-267.846 148.834 35.9786 0.0441127
-268.482 146.85 36.0233 0.0405657
-269.104 144.895 36.0179 0.0323486
-269.747 142.914 36.0171 0.0538146
-270.353 140.965 36.067 0.0600984
-270.995 139 36.0197 0.0666974
-271.592 137.056 36.0117 0.0123884
-272.221 135.095 36.0581 0.0469667
-272.821 133.133 36.0142 5.68434e-14
-273.449 131.161 36.0534 0.0839087
-274.075 129.173 36.0174 0.200381
-274.672 127.242 36.0231 0.157966
-275.295 125.26 36.0172 0.192166
-275.924 123.294 36.0307 0.132356
-276.516 121.355 36.0637 0.097986
-277.118 119.372 36.0349 0.162055
-277.734 117.41 36.0865 0.106553
-278.336 115.424 36.0706 0.09047
-278.936 113.453 36.0444 0.0498108
-279.544 111.477 36.1001 0.0324634
-280.156 109.504 36.0733 4.26326e-14
-280.756 107.544 36.0701 0.0417557
-281.369 105.548 36.0994 0.0384496
-281.98 103.586 36.0502 0.0540574
-282.592 101.596 36.0334 0.0505938
-283.207 99.6329 36.0861 0.0602175
-283.823 97.652 36.0604 0.0256891
-284.452 95.6619 36.0748 0.0615199
-285.043 93.6847 36.0052 0.0191839
-285.652 91.7025 36.0054 0.0388843
-286.265 89.734 36.0203 0.0486644
-286.894 87.739 35.966 0.029022
-287.486 85.7782 35.9647 6.07088e-14
-288.1 83.792 35.9885 0.0534528
-288.726 81.8271 35.9765 0.0449367
-289.333 79.8592 35.9656 0.0430227
-289.915 77.9081 35.9721 0.0555995
-290.529 75.9268 35.9596 0.0680011
-291.124 73.9612 35.9401 0.0470907
-291.707 72.0092 35.9181 0.031721
-292.33 70.0353 35.882 0.0545183
-292.95 68.0568 35.9018 0.0225502
-293.546 66.0999 35.9072 0.0405256
-294.134 64.1272 35.8597 0.0189848
-294.73 62.1386 35.8607 6.23499e-14
-295.337 60.1692 35.827 0.0445271
-295.929 58.2179 35.8284 0.0724873
-296.518 56.2423 35.8188 0.0865077
-297.124 54.2371 35.8181 0.0220851
-297.746 52.2427 35.8214 0.0655481
-298.335 50.2788 35.8286 0.0471952
-298.944 48.2874 35.769 0.00905286
-299.535 46.3568 35.7323 0.0739796
-300.163 44.3496 35.7493 0.0659377
-300.78 42.3664 35.6775 0.0648486
-301.402 40.3554 35.6709 0.0336363
-301.978 38.3704 35.6691 1.71269e-13
-302.577 36.3904 35.6331 0.0260323
-303.18 34.389 35.6146 0.0173528
-303.769 32.4333 35.6459 0.0489846
-304.366 30.4426 35.5802 0.0271278
-304.981 28.4294 35.5017 0.0541626
-305.579 26.4716 35.5163 0.0716207
-306.196 24.4711 35.4719 0.0208318
-306.79 22.4985 35.4324 0.0115601
-307.412 20.4805 35.4263 0.0512517
-307.995 18.503 35.3613 0.046356
-308.624 16.5248 35.338 0.0375689
-309.24 14.5736 35.2655 8.88178e-15
-309.834 12.5594 35.256 0.0500605
-310.43 10.573 35.2265 0.0442014
-311.038 8.58969 35.2101 0.0448532
-311.676 6.59511 35.1657 0.0299639
-312.301 4.6453 35.1557 0.0567186
-312.916 2.65863 35.1184 0.0569184
-313.543 0.664104 35.0836 0.0683557
-314.197 -1.29019 35.0685 0.0740215
-314.847 -3.25437 35.057 0.0848353
-315.448 -5.21388 34.9743 0.115455
-316.134 -7.24891 34.9406 0.0838936
-316.755 -9.22943 34.9061 8.88178e-15
-317.334 -11.1778 34.8972 0.0357218
-317.899 -13.1189 34.8245 0.0956844
-318.528 -15.1393 34.8012 0.068259
-319.139 -17.1733 34.8009 0.0780798
-319.737 -19.1374 34.7877 0.082154
-320.349 -21.1381 34.7604 0.08428
-320.96 -23.1401 34.698 0.058265
-321.562 -25.0892 34.6733 0.053907
-322.171 -27.0593 34.6358 0.0460618
-322.796 -29.0864 34.5869 0.0793548
-323.418 -31.0236 34.5984 0.0602828
-324.054 -33.0402 34.5112 1.14792e-13
-324.669 -35.0047 34.5087 0.046481
-325.293 -36.98 34.4376 0.057134
-325.926 -38.9447 34.4328 0.0928348
-326.558 -40.9121 34.4002 0.0852109
-327.217 -42.8562 34.3246 0.108782
-327.847 -44.8094 34.32 0.0893574
-328.469 -46.7757 34.3241 0.108432
-329.09 -48.7696 34.2798 0.110874
-329.742 -50.7405 34.2552 0.0717849
-330.385 -52.6985 34.2312 0.111761
-331.019 -54.6197 34.2327 0.101476
-331.67 -56.5572 34.2233 1.42109e-14
-332.36 -58.5518 34.1745 0.0333089
-333.003 -60.5058 34.1471 0.0479756
-333.663 -62.5016 34.1363 0.0339237
-334.331 -64.4607 34.1123 0.0555056
-334.99 -66.4463 34.1409 0.0936808
-335.638 -68.4211 34.0905 0.0984473
-336.305 -70.3744 34.1513 0.0485249
-336.982 -72.3602 34.1026 0.00723876
-337.641 -74.3581 34.0976 0.0191444
-338.315 -76.3315 34.0787 0.01885
-338.985 -78.2901 34.1132 0.036482
-339.643 -80.2515 34.074 1.14792e-13
-340.299 -82.1931 34.092 0.0258496
-340.971 -84.158 34.0476 0.0219248
-341.62 -86.0889 34.0401 0.0450562
-342.295 -88.024 34.0385 0.0596624
-342.962 -89.9575 34.068 0.0602614
-343.642 -91.9181 34.0567 0.0314574
-344.329 -93.8604 34.0784 0.0803071
-344.994 -95.7866 34.0609 0.0801648
-345.684 -97.7574 34.0476 0.118606
-346.36 -99.6634 34.0679 0.0849187
-347.047 -101.637 34.056 0.0772362
-347.717 -103.54 34.0387 1.16538e-13
-348.415 -105.496 34.0759 0.0420665
-349.098 -107.463 34.0165 0.0583933
-349.756 -109.348 34.0413 0.0431229
-350.457 -111.296 34.0373 0.129166
-351.136 -113.222 34.0445 0.0727665
-351.812 -115.109 34.0799 0.0480764
-352.529 -117.091 34.0803 0.0487217
-353.226 -119.041 34.0582 0.077698
-353.916 -120.968 34.0328 0.0879552
-354.605 -122.877 34.0615 0.0371048
-355.267 -124.787 34.047 0.0259611
-355.987 -126.797 34.0478 1.84194e-13
-356.679 -128.726 34.0777 0.040126
-357.354 -130.64 34.0633 0.0363602
-358.039 -132.613 34.0261 0.029686
-358.73 -134.533 34.0682 0.063671
-359.392 -136.415 34.0709 0.0968599
-360.086 -138.402 34.0516 0.062239
-360.78 -140.336 34.0374 0.0731785
-361.474 -142.26 34.0371 0.0908958
-362.171 -144.22 34.0436 0.0810189
-362.891 -146.15 34.0739 0.0932239
-363.582 -148.052 34.0664 0.113023
-364.296 -150.037 34.0665 3.55271e-14
-364.996 -151.936 34.0877 0.0223343
-365.705 -153.877 34.0803 0.0206177
-366.401 -155.787 34.1024 0.0619051
-367.094 -157.728 34.0838 0.0635215
-367.818 -159.679 34.0503 0.0537383
-368.53 -161.572 34.1067 0.136961
-369.218 -163.497 34.1035 0.0712472
-369.947 -165.464 34.0982 0.0320584
-370.652 -167.357 34.1008 0.0637694
-371.355 -169.295 34.0836 0.0483683
-372.063 -171.185 34.1149 0.0543304
-372.79 -173.104 34.1275 1.14572e-13
-373.51 -175.042 34.1112 0.108365
-374.243 -177.04 34.1368 0.0956463
-374.962 -178.948 34.1404 0.0738926
-375.681 -180.903 34.1136 0.0592853
-376.396 -182.882 34.1115 0.0443286
-377.102 -184.809 34.1097 0.0551962
-377.862 -186.789 34.1586 0.0300703
-378.567 -188.725 34.1388 0.0292756
-379.287 -190.689 34.1295 0.0345022
-380.03 -192.637 34.1636 0.0292198
-380.738 -194.605 34.1226 0.0338789
-381.45 -196.526 34.1486 1.02476e-13
-382.192 -198.481 34.1247 0.0385198
-382.906 -200.438 34.1662 0.0271641
-383.64 -202.362 34.1476 0.0188074
-384.381 -204.327 34.1346 0.0558482
-385.088 -206.256 34.1391 0.0640691
-385.789 -208.146 34.1541 0.0437138
-386.533 -210.111 34.1487 0.0579756
-387.243 -212.068 34.1295 0.0566766
-387.968 -214.015 34.1395 0.0882722
-388.849 -216.405 34.1347 0.0255252
-389.583 -218.374 34.1165 0.0726934
-390.313 -220.308 34.1356 8.52651e-14
-391.013 -222.248 34.1081 0.0813694
-391.709 -224.166 34.1459 0.0386723
-392.427 -226.084 34.1477 0.0223331
-393.133 -228.025 34.1095 0.130211
-393.81 -229.957 34.1314 0.101647
-394.508 -231.901 34.1167 0.100655
-395.209 -233.865 34.1047 0.116558
-395.852 -235.783 34.0828 0.0673376
-396.517 -237.719 34.1162 0.0609345
-397.145 -239.678 34.0912 0.0590101
-397.764 -241.661 34.1292 0.0282807
-398.364 -243.609 34.1534 8.52651e-14
-398.969 -245.581 34.1724 0.0880488
-399.531 -247.58 34.2019 0.121427
-400.067 -249.599 34.1938 0.115903
-400.58 -251.588 34.2054 0.127397
-401.032 -253.604 34.2509 0.0976142
-401.461 -255.634 34.2716 0.154888
-401.811 -257.657 34.3171 0.173039
-402.094 -259.723 34.31 0.183471
-402.294 -261.777 34.2808 0.124067
-402.387 -263.838 34.2592 0.0966259
-402.331 -265.888 34.3024 0.0809457
-402.123 -267.936 34.2601 8.07021e-14
-401.739 -269.959 34.2552 0.0521345
-401.162 -271.922 34.2285 0.105662
-400.23 -273.859 34.2291 0.30089
-399.113 -275.694 34.2044 0.452341
-397.845 -277.316 34.2542 0.541544
-396.416 -278.741 34.3905 0.499284
-394.723 -280.031 34.5592 0.59398
-392.406 -281.272 34.5514 0.628151
-390.155 -282.176 34.5726 0.428872
-388.21 -282.718 34.5928 0.283155
-386.288 -282.997 34.5711 0.112321
-384.342 -283.144 34.5411 6.70325e-14
-382.338 -282.991 34.6229 0.0843923
-380.358 -282.716 34.6407 0.133475
-377.878 -282.285 34.5883 0.22308
-375.911 -281.845 34.7145 0.235464
-373.5 -281.32 34.7807 0.210674
-371.533 -280.946 34.8191 0.191483
-369.565 -280.565 34.8722 0.236208
-367.599 -280.231 34.9197 0.226775
-365.58 -280 34.9261 0.179932
-363.618 -279.823 34.9958 0.110638
-361.57 -279.771 35.0136 0.0880445
-359.573 -279.781 35.0894 7.10543e-14
-357.541 -279.824 35.1785 0.0628281
-355.487 -280.017 35.279 0.0875813
-353.477 -280.279 35.316 0.0777012
-351.477 -280.69 35.4038 0.112457
-349.525 -281.192 35.4292 0.0976736
-347.591 -281.787 35.5501 0.15772
-345.722 -282.531 35.5834 0.142742
-343.863 -283.408 35.5833 0.0974954
-342.1 -284.331 35.6028 0.108866
-340.395 -285.42 35.7225 0.145527
-338.728 -286.649 35.6474 0.142093
-337.182 -287.838 35.7411 1.27304e-13
-335.634 -289.188 35.791 0.0342567
-334.187 -290.693 35.8008 0.040416
-332.85 -292.206 35.8308 0.114882
-331.625 -293.885 35.8825 0.123143
-330.42 -295.53 35.8876 0.0623513
-329.335 -297.283 35.9428 0.111045
-328.291 -299.067 35.9767 0.0880017
-327.32 -300.829 35.993 0.0962099
-326.405 -302.691 36.0332 0.0668094
-325.574 -304.534 36.044 0.0708415
-324.774 -306.455 36.0138 0.10959
-324.005 -308.311 36.0707 8.07021e-14
-323.302 -310.265 36.0719 0.0329783
-322.634 -312.193 36.078 0.0642864
-322 -314.137 36.3724 0.230234
-321.419 -316.074 36.2409 0.144029
-320.797 -318.062 36.2101 0.118899
-320.239 -320.101 36.3645 0.163946
-319.641 -322.508 36.3319 0.0972952
-319.129 -324.539 36.3424 0.078544
-318.668 -326.503 36.3763 0.0910382
-318.198 -328.478 36.3763 0.0634283
-317.732 -330.471 36.385 0.0568907
-317.296 -332.498 36.3619 1.19109e-13
-316.773 -334.973 36.38 0.0791732
-316.331 -337.015 36.3735 0.112228
-315.901 -338.996 36.447 0.089401
-315.474 -341.044 36.4394 0.0606577
-315.063 -343.038 36.4649 0.0438414
-314.607 -345.039 36.507 0.108808
-314.211 -347.085 36.4388 0.10648
-313.818 -349.117 36.4746 0.236056
-313.338 -351.107 36.5001 0.0789865
-312.886 -353.133 36.489 0.0702425
-312.434 -355.165 36.517 0.0396258
-311.937 -357.142 36.5156 5.85929e-14
-311.484 -359.182 36.4853 0.0649979
-311.031 -361.19 36.5572 0.0802589
-310.56 -363.228 36.522 0.105089
-310.071 -365.213 36.5623 0.141452
-309.58 -367.245 36.5532 0.135156
-309.108 -369.29 36.5204 0.159785
-308.586 -371.282 36.5804 0.164393
-308.044 -373.275 36.5618 0.170356
-307.495 -375.264 36.5897 0.183385
-306.94 -377.266 36.5643 0.179532
-306.367 -379.262 36.5272 0.170538
-305.782 -381.268 36.5526 0.199353
-305.183 -383.24 36.5488 0.235275
-304.567 -385.217 36.5378 0.206676
-303.944 -387.192 36.5269 0.205562
-303.312 -389.186 36.5135 0.225028
-302.644 -391.149 36.5604 0.259445
-301.982 -393.136 36.4636 0.214601
-301.279 -395.074 36.5195 0.239781
-300.559 -396.991 36.4737 0.207375
-299.825 -398.958 36.4398 0.23101
-299.103 -400.903 36.3991 0.20216
-298.367 -402.839 36.4494 0.267308
-297.611 -404.791 36.375 0.226696
-296.833 -406.731 36.3343 0.207241
-296.062 -408.656 36.3994 0.273223
-295.252 -410.612 36.3031 0.223153
-294.435 -412.518 36.2525 0.23379
-293.602 -414.423 36.2269 0.24862
-292.743 -416.314 36.2236 0.224093
-291.892 -418.213 36.2289 0.228189
-291.014 -420.106 36.1682 0.225631
-290.112 -421.993 36.119 0.153587
-289.228 -423.857 36.1897 0.220634
-288.307 -425.762 36.1353 0.187437
-287.362 -427.625 36.0885 0.156613
-286.432 -429.457 36.0553 0.14542
-285.477 -431.353 36.0207 0.134892
-284.52 -433.148 36.0527 0.171771
-283.549 -434.96 35.9678 0.109693
-282.561 -436.787 35.9405 0.118343
-281.551 -438.636 35.905 0.106356
-280.545 -440.426 35.909 0.104161
-279.523 -442.243 35.8967 0.112301
-278.461 -444.063 35.8585 0.0986741
-277.405 -445.846 35.7906 0.0434529
-276.332 -447.618 35.7706 0.0454599
-275.249 -449.427 35.7092 8.31669e-14
-274.183 -451.181 35.7139 0.0234244
-273.094 -453.004 35.6452 0.0303619
-271.971 -454.828 35.6525 0.0625479
-270.839 -456.601 35.6251 0.0687499
-269.711 -458.346 35.6157 0.0622604
-268.547 -460.124 35.5992 0.0650498
-267.388 -461.874 35.5713 0.0932293
-266.202 -463.61 35.5712 0.115479
-265.001 -465.371 35.5118 0.0506304
-263.79 -467.117 35.4947 0.117823
-262.576 -468.795 35.4753 0.0336675
-261.35 -470.49 35.4589 8.78893e-14
-260.102 -472.137 35.4132 0.0954107
-258.852 -473.788 35.3915 0.0956674
-257.6 -475.444 35.3678 0.0886014
-256.312 -477.077 35.3227 0.114372
-255.029 -478.719 35.2764 0.101574
-253.746 -480.352 35.2829 0.0879299
-252.454 -481.982 35.2375 0.0946131
-251.172 -483.621 35.2254 0.037941
-249.855 -485.237 35.1833 0.0561047
-248.551 -486.857 35.1698 0.0203648
-247.231 -488.462 35.1114 0.0650534
-245.899 -490.069 35.1152 9.01578e-14
-244.532 -491.651 35.074 0.0318449
-243.143 -493.23 35.0699 0.0953811
-241.751 -494.796 35.025 0.0481754
-240.389 -496.332 35.0585 0.152483
-239.015 -497.948 34.9672 0.0616577
-237.677 -499.533 34.9736 0.0882402
-236.294 -501.099 34.9194 0.116074
-234.905 -502.674 35.0029 0.131391
-233.513 -504.231 34.8889 0.151869
-232.097 -505.746 34.8682 0.111522
-230.658 -507.249 34.8036 0.107038
-229.222 -508.762 34.8313 1.30245e-13
-227.759 -510.285 34.7703 0.074155
-226.303 -511.795 34.739 0.102777
-224.83 -513.317 34.7672 0.108585
-223.347 -514.811 34.7833 0.0773728
-221.85 -516.296 34.7 0.0389991
-220.354 -517.776 34.7709 0.074369
-218.871 -519.258 34.7273 0.0455707
-217.334 -520.752 34.6941 0.0780459
-215.844 -522.207 34.6856 0.0598459
-214.343 -523.659 34.653 0.0634278
-212.823 -525.11 34.6753 0.0731674
-211.3 -526.523 34.6013 2.41166e-13
-209.79 -527.959 34.6412 0.0839603
-208.278 -529.382 34.6183 0.0472722
-206.784 -530.769 34.6302 0.0596807
-205.266 -532.14 34.5985 0.0329897
-203.742 -533.547 34.584 0.0943627
-202.206 -534.939 34.5661 0.0629599
-200.684 -536.34 34.6026 0.122069
-199.128 -537.717 34.5697 0.111737
-197.586 -539.063 34.5554 0.104286
-196.065 -540.405 34.5601 0.040861
-194.518 -541.792 34.5785 0.0503269
-192.952 -543.145 34.5328 1.49214e-13
-191.407 -544.475 34.5359 0.065483
-189.826 -545.837 34.5379 0.0575722
-188.257 -547.218 34.5014 0.0739846
-186.663 -548.614 34.4687 0.119835
-185.089 -549.954 34.4985 0.0668553
-183.526 -551.3 34.5672 0.0396252
-181.964 -552.641 34.5666 0.11117
-180.382 -553.997 34.5587 0.0314611
-178.791 -555.347 34.5718 0.0102558
-177.196 -556.679 34.558 0.0333774
-175.612 -558.007 34.5295 0.0484301
-174.01 -559.343 34.5829 1.13687e-13
-172.441 -560.645 34.589 0.0855638
-170.864 -561.972 34.5493 0.0559182
-169.263 -563.294 34.5056 0.096439
-167.701 -564.589 34.5959 0.0514075
-166.085 -565.894 34.5595 0.039344
-164.527 -567.181 34.6447 0.068479
-162.933 -568.495 34.6576 0.068806
-161.332 -569.775 34.6343 0.048518
-159.73 -571.064 34.6332 0.0700187
-158.119 -572.385 34.6174 0.071258
-156.523 -573.668 34.6357 0.213721
-154.901 -574.956 34.5953 5.72858e-14
-153.302 -576.241 34.631 0.0557716
-151.673 -577.54 34.6138 0.0877319
-150.06 -578.844 34.6037 0.0338259
-148.438 -580.138 34.5716 0.0552204
-146.817 -581.414 34.5913 0.0554022
-145.195 -582.722 34.5906 0.141818
-143.564 -584.022 34.563 0.0622063
-141.938 -585.335 34.5834 0.133336
-140.308 -586.626 34.5529 0.070475
-138.691 -587.886 34.5667 0.0245297
-137.057 -589.177 34.5314 0.0807267
-135.43 -590.475 34.5615 2.31881e-13
-133.819 -591.762 34.6045 0.0861277
-132.208 -593.036 34.5666 0.130909
-130.583 -594.344 34.5713 0.0852596
-128.995 -595.614 34.576 0.108899
-127.382 -596.882 34.5659 0.121373
-125.754 -598.163 34.5872 0.195784
-124.155 -599.43 34.5909 0.141983
-122.543 -600.702 34.6116 0.231128
-120.833 -602.021 34.5972 0.192967
-119.236 -603.28 34.6095 0.233379
-117.641 -604.536 34.5752 0.314053
-115.669 -606.095 34.5642 1.14792e-13
-114.055 -607.399 34.5978 0.127599
-112.456 -608.665 34.5786 0.136958
-110.852 -609.934 34.5789 0.128117
-109.242 -611.215 34.5636 0.137792
-107.619 -612.51 34.5564 0.122245
-106.008 -613.761 34.4919 0.175032
-104.379 -615.041 34.513 0.0993437
-102.78 -616.318 34.5539 0.114232
-101.149 -617.596 34.5432 0.0933095
-99.5038 -618.876 34.5427 0.0585052
-97.894 -620.149 34.5231 0.044588
-96.2874 -621.432 34.5476 1.44923e-13
-94.6429 -622.722 34.5377 0.026021
-93.0096 -624.002 34.5347 0.0577718
-91.3815 -625.291 34.538 0.0839073
-89.7606 -626.572 34.5564 0.0775244
-88.109 -627.875 34.5517 0.0112394
-86.4704 -629.154 34.5736 0.0436027
-84.8449 -630.454 34.556 0.074062
-83.2267 -631.732 34.5941 0.0824861
-81.5899 -632.999 34.5459 0.0783972
-79.9489 -634.295 34.5551 0.00648228
-78.3178 -635.592 34.5406 0.0218239
-76.6779 -636.873 34.5486 1.1545e-13
-75.055 -638.151 34.5762 0.0393515
-73.4192 -639.438 34.5739 0.0401279
-71.8033 -640.703 34.5555 0.0286967
-70.1812 -642.003 34.5523 0.0327814
-68.5765 -643.253 34.5752 0.0365203
-66.9259 -644.548 34.5641 0.0557939
-65.3322 -645.799 34.5893 0.0465366
-63.6728 -647.09 34.5962 0.116329
-62.0423 -648.354 34.5993 0.101652
-60.4326 -649.616 34.5903 0.0636651
-58.7738 -650.91 34.5647 0.038184
-57.1419 -652.175 34.5486 1.30438e-13
-55.5279 -653.47 34.5761 0.0388203
-53.9274 -654.736 34.5425 0.0305525
-52.2627 -656.013 34.5574 0.0163096
-50.6388 -657.262 34.5625 0.0564229
-49.0072 -658.523 34.5341 0.0622707
-47.3858 -659.78 34.5761 0.0673548
-45.7378 -661.057 34.5547 0.038581
-44.1365 -662.288 34.5559 0.113732
-42.4854 -663.565 34.5721 0.112315
-40.8579 -664.821 34.5429 0.0893793
-39.1892 -666.092 34.5405 0.0373244
-37.5517 -667.338 34.545 2.00972e-14
-35.8914 -668.609 34.5358 0.0191788
-34.2602 -669.884 34.5763 0.0361395
-32.6301 -671.138 34.5373 0.110817
-30.9734 -672.395 34.5493 0.0450586
-29.3174 -673.675 34.5483 0.0417348
-27.6521 -674.981 34.5396 0.0315374
-26.0144 -676.237 34.5372 0.0242233
-24.335 -677.528 34.5326 0.0374575
-22.7078 -678.753 34.5303 0.00745688
-21.0779 -680.004 34.521 0.0203205
-19.4028 -681.281 34.5115 0.0278582
-17.7463 -682.527 34.539 5.42298e-14
-16.0948 -683.789 34.5023 0.0455196
-14.4702 -685.023 34.4905 0.0647895
-12.7941 -686.288 34.5268 0.110963
-11.1729 -687.505 34.533 0.121358
-9.48581 -688.756 34.5588 0.179965
-7.85133 -689.974 34.5587 0.120234
-6.187 -691.217 34.5274 0.105615
-4.53114 -692.431 34.5286 0.101563
-2.85307 -693.673 34.5474 0.0709415
-1.19599 -694.895 34.5484 0.0314324
0.478489 -696.126 34.5618 0.0259278
2.11864 -697.366 34.5493 8.20208e-14
3.78298 -698.581 34.5238 0.019234
5.46967 -699.819 34.5071 0.0251252
7.15168 -701.05 34.5433 0.0387779
8.80075 -702.294 34.532 0.0725365
10.4466 -703.517 34.5371 0.10248
12.1158 -704.769 34.5183 0.10301
13.8 -705.99 34.5272 0.0596789
15.4887 -707.216 34.5389 0.0539627
17.1713 -708.4 34.5381 0.0671055
18.8844 -709.597 34.545 0.0624027
20.5741 -710.805 34.5112 0.0165574
22.2676 -711.992 34.5107 1.13909e-13
23.9854 -713.187 34.5096 0.0254688
26.1008 -714.647 34.5183 0.0152091
27.8157 -715.864 34.508 0.0367104
29.5366 -717.076 34.4933 0.0273355
31.2463 -718.221 34.5116 0.020825
32.9601 -719.393 34.5032 0.0302678
34.6717 -720.606 34.5123 0.0651133
36.4056 -721.773 34.5057 0.016249
38.1279 -722.937 34.4938 0.019754
39.8291 -724.078 34.4926 0.0187027
41.5695 -725.259 34.5168 0.0674806
43.304 -726.435 34.4928 8.78893e-14
45.0209 -727.558 34.53 0.08474
46.7525 -728.694 34.5027 0.11267
48.4794 -729.861 34.4743 0.0964265
50.2137 -731.015 34.4899 0.0964214
51.9533 -732.158 34.4939 0.133481
53.6709 -733.281 34.5098 0.0554628
55.4162 -734.417 34.4936 0.055838
57.1488 -735.549 34.5027 0.0310468
58.8783 -736.686 34.4852 0.0697869
60.64 -737.816 34.4758 0.0872364
62.3608 -738.901 34.4923 0.0254379
64.0825 -740.017 34.4891 1.247e-13
65.8405 -741.141 34.4926 0.0601843
67.5631 -742.231 34.5656 0.0866569
69.3125 -743.33 34.4877 0.0315427
71.0355 -744.427 34.4713 0.179551
72.8034 -745.516 34.5241 0.127281
74.5771 -746.589 34.5006 0.124748
76.3193 -747.646 34.5138 0.0591936
78.076 -748.737 34.5171 0.0495916
79.8295 -749.827 34.5186 0.0579051
81.6121 -750.923 34.5303 0.0658464
83.3369 -751.966 34.4955 0.0286131
85.135 -753.049 34.4856 1.13687e-13
86.8694 -754.115 34.4717 0.0198242
88.6573 -755.191 34.5054 0.0305086
90.4568 -756.262 34.4955 0.0487641
92.246 -757.315 34.5263 0.0643939
94.0371 -758.396 34.4886 0.019578
95.7971 -759.444 34.4858 0.010903
97.602 -760.512 34.4734 0.00985508
99.3868 -761.534 34.5102 0.0488188
101.165 -762.589 34.4676 0.0221517
102.951 -763.66 34.4823 0.0277448
104.759 -764.721 34.5048 0.0375085
106.527 -765.762 34.4812 3.17764e-14
108.309 -766.792 34.499 0.0450818
110.09 -767.838 34.5203 0.0411308
111.87 -768.87 34.4943 0.0246035
113.697 -769.876 34.4567 0.0332955
115.474 -770.887 34.4859 0.0607725
117.246 -771.916 34.5657 0.0913991
119.052 -772.946 34.5428 0.102349
120.847 -773.969 34.4574 0.0961482
122.621 -774.988 34.4852 0.100384
124.404 -776.018 34.5108 0.0615685
126.217 -777.014 34.489 0.0160415
128.001 -778.002 34.4849 1.27106e-13
129.813 -779.024 34.4619 0.0402221
131.629 -780.033 34.5109 0.0798967
133.457 -781.027 34.4678 0.0355527
135.244 -782.009 34.4967 0.0631534
137.106 -783.021 34.5419 0.0724656
138.946 -784.014 34.5157 0.0260163
140.751 -784.999 34.5149 0.0795487
142.566 -785.967 34.5234 0.0328101
144.384 -786.951 34.4752 0.0319663
146.213 -787.959 34.5304 0.0533015
148.049 -788.934 34.5034 0.0247793
149.863 -789.88 34.5 1.28881e-13
151.692 -790.878 34.5251 0.0288334
153.507 -791.851 34.4948 0.0460649
155.392 -792.844 34.4692 0.0620604
157.217 -793.797 34.5261 0.0487166
159.04 -794.759 34.4653 0.0524641
160.88 -795.739 34.4984 0.0452261
162.713 -796.709 34.4499 0.110128
164.571 -797.667 34.4677 0.11611
166.417 -798.633 34.518 0.044931
168.214 -799.603 34.5026 0.03447
170.043 -800.568 34.472 0.0685321
171.902 -801.524 34.5353 1.30245e-13
173.763 -802.469 34.4853 0.079227
175.617 -803.452 34.4894 0.0979398
177.426 -804.388 34.4963 0.0508827
179.258 -805.324 34.5245 0.0799983
181.108 -806.264 34.528 0.0652897
182.923 -807.201 34.5912 0.0529601
184.775 -808.144 34.4669 0.107322
186.626 -809.096 34.5195 0.0350686
188.466 -810.036 34.5228 0.0325666
190.297 -810.973 34.5711 0.0338253
192.131 -811.916 34.5824 0.0419873
193.964 -812.84 34.5616 1.17401e-13
195.787 -813.765 34.5836 0.0296371
197.609 -814.707 34.5797 0.0929451
199.432 -815.618 34.5723 0.126098
201.264 -816.534 34.5458 0.153657
203.093 -817.442 34.5249 0.183754
204.923 -818.379 34.5349 0.169511
206.753 -819.284 34.5779 0.195036
208.583 -820.192 34.6259 0.158644
210.409 -821.113 34.6191 0.231335
212.277 -822.058 34.5873 0.0423
214.089 -822.931 34.5463 0.0561549
215.935 -823.852 34.6028 2.68506e-13
217.777 -824.79 34.5582 0.0538031
219.671 -825.716 34.5848 0.0427887
221.503 -826.599 34.6036 0.123985
223.389 -827.515 34.6074 0.15663
225.224 -828.411 34.6699 0.17241
227.116 -829.338 34.6359 0.160697
228.994 -830.23 34.601 0.0665117
230.857 -831.151 34.6352 0.0678026
232.714 -832.055 34.6498 0.11085
234.603 -832.94 34.6056 0.0295822
236.433 -833.825 34.6745 0.09588
238.291 -834.719 34.6298 2.06057e-13
240.182 -835.606 34.5924 0.119007
242.09 -836.498 34.6377 0.0940388
243.943 -837.352 34.6269 0.0345857
245.79 -838.24 34.6188 0.0341093
247.676 -839.112 34.6409 0.0597116
249.57 -839.979 34.6075 0.0705213
251.456 -840.862 34.673 0.0603573
253.311 -841.707 34.6911 0.0573594
255.217 -842.568 34.6646 0.0401337
257.117 -843.449 34.6441 0.0200037
259.004 -844.301 34.6515 0.0321133
260.92 -845.15 34.6352 2.38217e-13
262.778 -845.992 34.6102 0.043749
264.649 -846.829 34.6515 0.0617076
266.525 -847.628 34.5989 0.0897964
268.424 -848.432 34.6458 0.04803
270.335 -849.272 34.6272 0.0229553
272.233 -850.058 34.5863 0.040011
274.153 -850.857 34.616 0.0499083
276.036 -851.637 34.619 0.0298949
277.956 -852.435 34.5783 0.0331767
279.853 -853.185 34.6222 0.0702469
281.803 -853.972 34.6058 0.0809433
283.686 -854.71 34.6077 1.42286e-13
285.615 -855.446 34.5654 0.0626547
287.567 -856.19 34.5715 0.132209
289.52 -856.913 34.5776 0.121352
291.494 -857.64 34.575 0.0934566
293.421 -858.31 34.5863 0.0147022
295.381 -858.964 34.6164 0.0554564
297.321 -859.63 34.6392 0.0807314
299.304 -860.292 34.5763 0.0182831
301.248 -860.891 34.5617 0.0577364
303.262 -861.52 34.5945 0.084023
305.24 -862.102 34.5252 0.0442382
307.2 -862.655 34.5412 3.5958e-13
309.234 -863.206 34.5392 0.0629489
311.201 -863.719 34.4504 0.0821159
313.226 -864.228 34.446 0.113496
315.309 -864.727 34.372 0.137069
317.278 -865.146 34.4402 0.0386734
319.333 -865.552 34.4293 0.0339267
321.416 -865.94 34.4384 0.0361386
323.444 -866.246 34.4502 0.0533616
325.494 -866.528 34.3413 0.0873136
327.568 -866.761 34.3581 0.142318
329.652 -866.994 34.3887 0.0793565
331.672 -867.148 34.3802 1.19109e-13
333.783 -867.318 34.3433 0.123382
335.831 -867.392 34.3269 0.0801509
337.929 -867.438 34.3167 0.0919925
339.98 -867.412 34.3018 0.0560624
342.078 -867.374 34.2834 0.075019
344.133 -867.229 34.2127 0.118843
346.197 -867.07 34.2327 0.0971371
348.241 -866.831 34.3086 0.0449744
350.315 -866.534 34.2985 0.0863035
352.36 -866.208 34.3387 0.306738
354.396 -865.801 34.314 0.0679854
356.421 -865.345 34.3107 2.39591e-13
358.458 -864.793 34.3245 0.0801807
360.465 -864.208 34.2953 0.111627
362.497 -863.589 34.2707 0.0532285
364.431 -862.869 34.3034 0.0651038
366.389 -862.101 34.2714 0.0633731
368.32 -861.276 34.2824 0.088943
370.235 -860.416 34.2799 0.069999
372.11 -859.466 34.3795 0.0665063
373.943 -858.476 34.366 0.0985583
375.771 -857.41 34.409 0.0549282
377.556 -856.306 34.4216 0.0558224
379.314 -855.147 34.4058 2.34371e-13
381.011 -853.909 34.397 0.0424191
382.673 -852.635 34.4147 0.052353
384.318 -851.289 34.4022 0.0961967
385.895 -849.909 34.4251 0.0962389
387.43 -848.476 34.3922 0.129338
388.953 -847.028 34.4605 0.0844042
390.367 -845.55 34.5505 0.0841845
391.779 -843.95 34.5292 0.107076
393.109 -842.348 34.6069 0.0228949
394.406 -840.675 34.5901 0.101003
395.663 -838.972 34.6684 0.0379891
396.851 -837.273 34.7139 1.60777e-13
398.027 -835.526 34.6604 0.114445
399.129 -833.728 34.5403 0.250368
400.165 -831.918 34.4511 0.385303
401.175 -829.985 34.4291 0.558622
402.09 -828.095 34.4197 0.582711
403.006 -826.13 34.3549 0.638917
403.798 -824.271 34.2214 0.762089
404.564 -822.223 34.2411 0.768222
405.267 -820.255 34.2027 0.862381
405.877 -818.145 34.1608 0.961441
406.554 -815.64 34.0935 1.03274
407.036 -813.647 34.0423 1.1035
407.432 -811.535 34.1136 1.07197
407.764 -809.462 34.0248 1.18634
408.09 -807.431 34.0121 1.22511
408.331 -805.382 34.035 1.22715
408.495 -803.262 34.1001 1.19595
408.587 -801.211 34.0861 1.22627
408.654 -799.061 34.097 1.26109
408.622 -796.981 34.1063 1.26544
408.522 -794.954 34.1484 1.23731
408.362 -792.806 34.1611 1.25423
408.139 -790.789 34.3205 1.11421
407.854 -788.667 34.3966 1.06771
407.499 -786.646 34.5263 0.946757
407.056 -784.517 34.6351 0.860277
406.581 -782.566 34.7232 0.769998
406.032 -780.489 34.8312 0.690555
405.434 -778.502 34.9542 0.575703
404.779 -776.579 35.0797 0.442575
404.114 -774.658 35.0707 0.436859
403.326 -772.694 35.1692 0.329475
402.455 -770.781 35.2842 0.211071
401.612 -768.95 35.3524 0.160059
400.701 -767.113 35.4183 0.0890863
399.686 -765.243 35.4849 1.30245e-13
398.642 -763.408 35.5164 0.0388497
397.591 -761.617 35.5092 0.0377847
396.519 -759.9 35.5656 0.11471
395.379 -758.148 35.5635 0.0951417
394.203 -756.414 35.5918 0.125255
393.009 -754.723 35.5757 0.124623
391.751 -753.05 35.523 0.0655623
390.469 -751.42 35.5128 0.0644399
389.128 -749.808 35.5408 0.0897571
387.785 -748.285 35.4801 0.0686232
386.36 -746.724 35.5164 0.0755487
384.966 -745.247 35.4366 1.7053e-13
383.471 -743.76 35.4698 0.0410873
381.952 -742.318 35.5031 0.183647
380.454 -740.98 35.5189 0.11564
378.87 -739.595 35.446 0.0640588
377.268 -738.256 35.3955 0.0357963
375.656 -736.947 35.3941 0.0105892
374.019 -735.701 35.3367 0.0613543
372.305 -734.45 35.3795 0.0359381
370.65 -733.279 35.3729 0.0164994
368.925 -732.098 35.3711 0.0443281
367.257 -730.939 35.3138 0.046732
365.483 -729.858 35.3367 1.13909e-13
363.686 -728.8 35.2629 0.0666595
361.954 -727.783 35.3021 0.0804552
360.103 -726.761 35.3492 0.0651938
358.318 -725.795 35.2818 0.0915696
356.517 -724.881 35.3372 0.103987
354.642 -723.923 35.22 0.0702288
352.833 -723.039 35.3241 0.0647899
350.885 -722.215 35.3001 0.0467006
349.016 -721.374 35.251 0.040341
347.113 -720.566 35.246 0.0657383
345.242 -719.766 35.2017 0.148098
343.298 -719.042 35.2376 1.15668e-13
341.324 -718.312 35.1948 0.0588453
339.416 -717.61 35.2198 0.0407636
337.427 -716.961 35.1531 0.0721831
335.442 -716.344 35.2177 0.020148
333.516 -715.695 35.1619 0.0787439
331.525 -715.121 35.155 0.0744523
329.471 -714.576 35.2513 0.0723439
327.489 -714.011 35.3113 0.136029
325.527 -713.515 35.2177 0.074783
323.438 -713.044 35.2602 0.126302
321.437 -712.534 35.2034 0.0764431
319.473 -712.098 35.1385 1.15668e-13
317.448 -711.677 35.1323 0.0363334
315.427 -711.269 35.1709 0.177753
313.436 -710.891 35.1214 0.0705492
311.278 -710.546 35.1291 0.205844
308.811 -710.128 35.0664 0.0340042
306.739 -709.805 35.0441 0.0673302
304.632 -709.496 35.0536 0.0925138
302.575 -709.233 34.985 0.128794
300.539 -708.974 35.0152 0.080399
298.042 -708.647 34.9075 0.0713405
295.956 -708.413 34.8854 0.109234
293.472 -708.153 34.8679 1.27898e-13
291.469 -707.965 34.8592 0.076971
289.354 -707.762 34.7619 0.0621434
287.294 -707.628 34.7749 0.0503448
285.251 -707.511 34.8267 0.0971186
283.189 -707.345 34.7147 0.103282
281.113 -707.209 34.671 0.0927367
279.094 -707.112 34.6137 0.0357382
277.032 -707.025 34.603 0.0632301
274.96 -706.896 34.5971 0.0413802
272.838 -706.781 34.5407 0.0447332
270.798 -706.697 34.4368 0.0621794
268.768 -706.647 34.455 1.60934e-13
266.676 -706.589 34.4625 0.0534321
264.606 -706.51 34.4004 0.0198921
262.507 -706.443 34.3313 0.0330967
260.449 -706.397 34.292 0.0477028
258.398 -706.371 34.2805 0.0386571
256.34 -706.324 34.3522 0.0877724
254.299 -706.244 34.2937 0.115981
252.199 -706.225 34.306 0.0755696
250.121 -706.207 34.2218 0.0126664
248.071 -706.153 34.2558 0.119548
245.946 -706.118 34.182 0.0347081
243.899 -706.109 34.1458 2.34479e-13
241.89 -706.076 34.1206 0.0856972
239.789 -705.994 34.0987 0.085602
237.749 -705.995 34.165 0.0894915
235.73 -705.992 34.0609 0.104736
233.659 -705.927 34.0767 0.0353305
231.612 -705.915 34.0961 0.0620616
229.564 -705.898 34.092 0.0614549
227.491 -705.839 34.0491 0.0398708
225.438 -705.777 34.0849 0.0816525
223.368 -705.763 34.0565 0.066524
221.328 -705.743 34.076 0.107297
219.245 -705.649 33.9749 3.55271e-14
217.195 -705.6 33.9986 0.0417558
215.143 -705.558 34.048 0.0927102
213.113 -705.472 34.0114 0.130617
211 -705.373 33.9998 0.0640748
208.898 -705.306 33.9944 0.0936914
206.851 -705.247 33.9725 0.0656751
204.78 -705.137 33.9964 0.0925968
202.748 -705.035 33.9285 0.115212
200.698 -704.94 33.9433 0.126657
198.627 -704.811 33.8961 0.0382146
196.54 -704.689 33.8906 0.0418515
194.481 -704.579 33.8699 1.20583e-13
192.413 -704.443 33.9089 0.148078
190.331 -704.27 33.8492 0.118244
188.264 -704.101 33.7908 0.0779267
186.204 -703.953 33.7931 0.0579546
184.125 -703.782 33.8206 0.0284355
182.094 -703.586 33.8115 0.0218862
180.001 -703.405 33.7605 0.0299122
177.939 -703.218 33.7293 0.0645654
175.879 -702.998 33.7099 0.105257
173.806 -702.773 33.7623 0.145405
171.765 -702.541 33.7072 0.0445092
169.703 -702.293 33.727 2.55795e-13
167.66 -702.02 33.6778 0.171173
165.602 -701.745 33.6738 0.0791805
163.552 -701.479 33.6692 0.0897437
161.499 -701.176 33.6435 0.127723
159.467 -700.838 33.6381 0.114184
157.402 -700.53 33.6372 0.162123
155.365 -700.201 33.6144 0.101505
153.306 -699.854 33.5317 0.097446
151.256 -699.469 33.607 0.129016
149.238 -699.064 33.5676 0.124753
147.205 -698.657 33.5829 0.0682409
145.155 -698.245 33.5758 3.17764e-14
143.119 -697.814 33.5408 0.0373586
141.128 -697.356 33.5817 0.0219017
139.103 -696.885 33.5855 0.0769725
137.078 -696.425 33.5736 0.0226515
135.093 -695.955 33.522 0.0786241
133.067 -695.437 33.5788 0.0975463
131.107 -694.932 33.5593 0.0493963
129.072 -694.414 33.5638 0.124363
127.117 -693.878 33.5737 0.077402
125.107 -693.309 33.5866 0.100386
123.105 -692.747 33.5618 0.0799905
121.141 -692.181 33.5726 4.55025e-13
119.191 -691.585 33.6199 0.0504254
117.198 -690.979 33.567 0.0416589
115.26 -690.368 33.6294 0.0536473
113.336 -689.74 33.632 0.0142695
111.319 -689.051 33.5852 0.0601075
108.97 -688.253 33.661 0.0328547
107.038 -687.535 33.6628 0.0196921
105.121 -686.839 33.6323 0.100535
103.189 -686.129 33.6582 0.0809031
101.309 -685.416 33.6322 0.0399179
99.3734 -684.652 33.673 0.026755
97.5098 -683.89 33.6729 2.27928e-13
95.6064 -683.086 33.6782 0.0239131
93.7123 -682.322 33.687 0.0204667
91.8367 -681.499 33.684 0.0269239
89.9543 -680.68 33.6862 0.0354655
88.0853 -679.832 33.7092 0.0330576
86.1999 -678.954 33.7387 0.0538447
84.3226 -678.091 33.6951 0.0659565
82.4522 -677.176 33.6898 0.0975898
80.6363 -676.305 33.7268 0.0372359
78.7802 -675.385 33.7807 0.0635843
76.9551 -674.446 33.7674 0.0521646
75.1366 -673.513 33.7447 4.54969e-14
73.3129 -672.554 33.7374 0.0460516
71.5029 -671.567 33.7968 0.070616
69.7404 -670.598 33.76 0.0161506
67.9427 -669.563 33.7812 0.0433572
66.1997 -668.542 33.767 0.037272
64.4427 -667.493 33.8044 0.0672737
62.6905 -666.453 33.8695 0.130127
60.9888 -665.365 33.8517 0.127266
59.2396 -664.26 33.8142 0.0847351
57.5327 -663.157 33.7714 0.0830544
55.8502 -662.038 33.8023 0.126016
54.1482 -660.901 33.7669 2.36302e-13
52.4012 -659.722 33.7517 0.0605088
50.7241 -658.521 33.7896 0.112295
49.0358 -657.32 33.8125 0.136787
47.329 -656.08 33.842 0.0467354
45.679 -654.841 33.7968 0.0665499
44.0727 -653.587 33.7919 0.0813489
42.4178 -652.281 33.8066 0.0342222
40.8223 -650.978 33.7929 0.0645992
39.2204 -649.632 33.8389 0.0274806
37.6652 -648.303 33.7994 0.0532728
36.1042 -646.952 33.8549 0.0847251
34.5542 -645.552 33.8022 3.17764e-14
33.0741 -644.174 33.8279 0.0670378
31.5625 -642.749 33.7784 0.0621665
30.0633 -641.3 33.7582 0.0357845
28.6195 -639.851 33.7767 0.0191621
27.1609 -638.399 33.7645 0.0779102
25.7344 -636.921 33.7849 0.0709114
24.3428 -635.406 33.7771 0.103276
22.9493 -633.877 33.7852 0.113464
21.5766 -632.339 33.7639 0.0722599
20.2651 -630.766 33.7679 0.0905196
18.9937 -629.205 33.7543 0.0741409
17.6654 -627.601 33.6874 2.28067e-13
16.3508 -625.935 33.6849 0.0139388
15.1007 -624.298 33.6746 0.014423
13.88 -622.64 33.6803 0.0214288
12.625 -620.937 33.6517 0.0764711
11.4234 -619.233 33.6078 0.117636
10.2827 -617.515 33.6544 0.0773341
9.14063 -615.79 33.635 0.0687715
8.00915 -614.02 33.6145 0.0842048
6.92176 -612.239 33.6335 0.0643112
5.88863 -610.446 33.6585 0.0318979
4.86579 -608.661 33.6771 0.0285685
3.88117 -606.855 33.7074 2.28544e-13
2.92093 -605.045 33.7239 0.0296857
1.97846 -603.216 33.6973 0.0413923
1.0766 -601.37 33.677 0.0794052
0.166823 -599.498 33.8471 0.120963
-0.698351 -597.628 33.7937 0.0822757
-1.53324 -595.783 33.8148 0.101965
-2.36961 -593.898 33.788 0.0778922
-3.14788 -592.051 33.8593 0.0756799
-3.92297 -590.135 33.8145 0.0234423
-4.65584 -588.242 33.7872 0.0256065
-5.36012 -586.356 33.8269 0.0434254
-6.07732 -584.396 33.8295 1.71131e-13
-6.75537 -582.427 33.8479 0.0322699
-7.4111 -580.506 33.8589 0.0176037
-8.06571 -578.547 33.9003 0.0526861
-8.67042 -576.574 33.8466 0.0668931
-9.25756 -574.615 33.8933 0.0429998
-9.86745 -572.623 33.81 0.0548223
-10.4286 -570.678 33.8627 0.0379971
-10.9673 -568.689 33.8424 0.0485785
-11.5303 -566.663 33.8357 0.0832857
-12.06 -564.725 33.856 0.0264467
-12.577 -562.724 33.8605 0.0236066
-13.0559 -560.732 33.8478 3.10227e-14
-13.5463 -558.742 33.849 0.105009
-13.9936 -556.728 33.8021 0.0952308
-14.4386 -554.707 33.7881 0.0976901
-14.9098 -552.718 33.7538 0.0874962
-15.3446 -550.678 33.8454 0.011459
-15.7597 -548.676 33.824 0.0692994
-16.1848 -546.664 33.7564 0.125794
-16.5968 -544.65 33.7953 0.0560365
-16.9729 -542.64 33.7636 0.0724031
-17.35 -540.625 33.7781 0.0447001
-17.7135 -538.6 33.82 0.0462073
-18.0466 -536.571 33.8081 3.70914e-14
-18.3622 -534.511 33.8259 0.04375
-18.698 -532.465 33.7331 0.0840815
-18.9914 -530.391 33.7794 0.0531362
-19.233 -528.331 33.8004 0.0520231
-19.442 -526.264 33.8227 0.0671769
-19.6383 -524.186 33.7971 0.0701596
-19.7552 -522.121 33.7947 0.0841169
-19.8296 -520.05 33.8002 0.0969363
-19.8487 -517.976 33.7559 0.0603132
-19.7644 -515.912 33.7452 0.0315934
-19.6282 -513.866 33.7625 0.0337902
-19.3845 -511.811 33.7186 8.55607e-14
-19.0785 -509.764 33.6492 0.0517631
-18.6644 -507.753 33.6273 0.073523
-18.1573 -505.745 33.5716 0.106975
-17.5248 -503.757 33.6375 0.103417
-16.7868 -501.824 33.5753 0.0952665
-15.9495 -499.962 33.5818 0.110977
-14.9599 -498.163 33.5785 0.0704654
-13.8694 -496.443 33.5685 0.0710936
-12.7094 -494.806 33.5504 0.0802302
-11.3997 -493.248 33.6041 0.0277742
-10.0264 -491.77 33.6224 0.0393668
-8.56457 -490.419 33.6613 1.22053e-13
-6.97283 -489.13 33.692 0.0827272
-5.32747 -487.919 33.7187 0.0783039
-3.61589 -486.828 33.8004 0.123627
-1.81632 -485.854 33.8411 0.151725
0.0197927 -484.967 33.8261 0.118805
1.90157 -484.223 33.8223 0.0949295
3.83767 -483.554 33.7492 0.0516619
5.82013 -482.961 33.7041 0.108183
7.77256 -482.491 33.7324 0.0517558
9.72912 -482.07 33.7341 0.026678
11.7684 -481.743 33.695 0.065741
13.7456 -481.469 33.7566 5.95543e-14
15.8068 -481.289 33.7216 0.0461277
17.8425 -481.156 33.757 0.0834509
19.8377 -481.057 33.7085 0.154369
21.9729 -481.005 33.717 0.168211
24.0322 -480.968 33.7263 0.125196
26.059 -480.937 33.7727 0.099733
28.1251 -480.906 33.7503 0.0763633
30.2056 -480.895 33.7459 0.107121
32.2724 -480.89 33.7757 0.0825802
34.3289 -480.853 33.6977 0.0703503
36.3946 -480.79 33.7071 0.0791212
38.4588 -480.703 33.7298 1.13909e-13
40.5349 -480.64 33.726 0.0422562
42.6104 -480.511 33.7422 0.0619278
44.6868 -480.357 33.7367 0.0968913
46.7478 -480.18 33.6994 0.07936
48.8205 -479.934 33.7196 0.0848142
50.8725 -479.627 33.7085 0.0616368
52.9179 -479.279 33.7113 0.0688636
54.935 -478.878 33.6896 0.144707
56.947 -478.39 33.7321 0.0898756
58.9523 -477.835 33.7038 0.0877358
60.9228 -477.239 33.7441 0.0288995
62.8791 -476.542 33.7519 5.90221e-14
64.8213 -475.822 33.768 0.083097
66.6714 -474.998 33.76 0.0222814
68.5557 -474.15 33.7732 0.0594378
70.3885 -473.218 33.7971 0.0570871
72.1538 -472.208 33.8065 0.0700918
73.9065 -471.155 33.8772 0.0554137
75.5962 -470.044 33.8815 0.0809977
77.2518 -468.84 33.8646 0.0991905
78.863 -467.596 33.9346 0.0523035
80.4168 -466.28 33.9513 0.0870146
81.9157 -464.894 33.9362 0.0934273
83.3762 -463.477 34.0021 5.72858e-14
84.8281 -461.996 34.007 0.0384537
86.1599 -460.415 34.0045 0.060725
87.4515 -458.818 34.0002 0.0640825
88.7157 -457.124 33.9843 0.0688721
89.8775 -455.428 34.0099 0.0195966
91.0148 -453.673 34.009 0.024038
92.0753 -451.922 34.0072 0.0464708
93.0323 -450.073 34.0152 0.0588733
93.9472 -448.227 33.942 0.0447272
94.8137 -446.34 33.9521 0.0322846
95.617 -444.411 33.9276 0.0268007
96.3519 -442.478 33.9137 1.13687e-13
97.0001 -440.525 33.9338 0.0463165
97.598 -438.556 33.9487 0.0559924
98.1874 -436.562 33.9198 0.0648225
98.6646 -434.526 33.9034 0.0530659
99.0897 -432.555 33.9142 0.0215981
99.5222 -430.547 33.9463 0.0707702
99.8532 -428.551 33.9657 0.0939808
100.166 -426.488 33.9526 0.0961333
100.44 -424.5 33.9178 0.0435215
100.653 -422.478 33.9498 0.053446
100.856 -420.419 33.9212 0.0239843
101.01 -418.344 33.9052 1.27304e-13
101.129 -416.302 33.9077 0.00961113
101.234 -414.201 33.8975 0.0381467
101.311 -412.14 33.9213 0.0289311
101.35 -410.083 33.8838 0.0444346
101.387 -408.035 33.8786 0.0386653
101.411 -405.952 33.8634 0.0698104
101.388 -403.874 33.8712 0.0853414
101.316 -401.791 33.85 0.0950943
101.225 -399.714 33.8341 0.109373
101.085 -397.637 33.8143 0.142092
100.908 -395.593 33.8179 0.141525
100.707 -393.515 33.7922 0.184501
100.456 -391.453 33.7999 0.186531
100.158 -389.392 33.7791 0.235051
99.7861 -387.367 33.8677 0.196231
99.3911 -385.334 33.8519 0.205817
98.9171 -383.319 33.9152 0.185808
98.3994 -381.331 33.8471 0.206239
97.8088 -379.322 33.919 0.214497
97.1362 -377.375 33.9454 0.206872
96.416 -375.46 33.9386 0.212881
95.6401 -373.551 33.9294 0.212158
94.7938 -371.655 33.9287 0.227087
93.8654 -369.83 33.9574 0.237683
92.8784 -368.027 33.9715 0.254261
91.8255 -366.285 33.973 0.241988
90.7024 -364.579 34.0126 0.223658
89.4983 -362.908 33.977 0.229954
88.2423 -361.29 33.9993 0.224483
86.838 -359.793 34.0036 0.252969
85.4283 -358.337 34.0306 0.213485
83.9583 -356.842 33.9884 0.238711
82.4326 -355.476 33.9378 0.225768
80.8825 -354.183 33.8999 0.176002
79.263 -352.885 33.9322 0.228512
77.6172 -351.646 33.9029 0.271232
75.9283 -350.494 33.9237 0.260777
74.183 -349.424 33.835 0.215387
72.4199 -348.39 33.8287 0.254729
70.6156 -347.434 33.8045 0.222268
68.7846 -346.545 33.8304 0.228915
66.929 -345.721 33.7926 0.217321
65.0027 -344.974 33.8489 0.253204
63.1316 -344.277 33.7557 0.151123
61.1517 -343.658 33.7368 0.0794445
59.2617 -343.084 33.6751 0.0105748
57.2621 -342.547 33.668 0.0623074
55.3114 -342.102 33.6527 1.58882e-14
53.2266 -341.666 33.6324 0.206474
51.231 -341.255 33.6708 0.16727
49.2506 -340.962 33.6403 0.0780414
47.1932 -340.681 33.5993 0.063331
45.1332 -340.438 33.6307 0.0727094
42.6089 -340.207 33.6986 0.0443442
40.5399 -340.036 33.6168 0.10618
38.4715 -339.929 33.6474 0.0624078
36.4537 -339.817 33.6406 0.0313992
34.4025 -339.748 33.6695 0.0919612
32.3319 -339.705 33.6398 0.0707197
30.2788 -339.69 33.6649 4.98647e-14
28.2804 -339.717 33.6734 0.0974323
26.2433 -339.753 33.7118 0.130361
24.2327 -339.834 33.6705 0.193133
22.2456 -339.918 33.6938 0.28153
20.2237 -340.026 33.6641 0.245386
18.1915 -340.156 33.6507 0.245984
16.1525 -340.304 33.5527 0.272474
14.1883 -340.479 33.6687 0.0216661
12.1795 -340.67 33.5919 0.0811426
10.1477 -340.875 33.6458 0.0527634
8.1444 -341.105 33.6066 0.0553626
6.15613 -341.334 33.6454 6.35591e-14
4.0897 -341.585 33.5824 0.0663022
2.01469 -341.861 33.5943 0.0559542
-0.0287192 -342.144 33.6344 0.0721162
-2.08371 -342.439 33.565 0.0873399
-4.11257 -342.758 33.6934 0.382081
-6.16895 -343.064 33.6383 0.357984
-8.20233 -343.401 33.6123 0.384
-10.2492 -343.735 33.632 0.406976
-12.2987 -344.08 33.5878 0.432165
-14.3491 -344.455 33.5932 0.339232
-16.3799 -344.812 33.5971 0.268583
-18.4015 -345.182 33.6616 1.28881e-13
-20.4605 -345.582 33.5689 0.15188
-22.5066 -345.956 33.6173 0.0673407
-24.5397 -346.364 33.638 0.0181882
-26.587 -346.794 33.6031 0.0643427
-28.6459 -347.198 33.6386 0.067724
-30.6952 -347.619 33.6485 0.0499505
-32.7203 -348.058 33.6617 0.0286702
-34.7988 -348.493 33.6363 0.0450307
-36.8208 -348.908 33.6721 0.0449072
-38.865 -349.356 33.6272 0.0581071
-40.8867 -349.799 33.6435 0.0325413
-42.9347 -350.231 33.6739 1.58882e-14
-44.9615 -350.685 33.6633 0.073967
-46.9285 -351.115 33.7022 0.0663313
-48.9285 -351.558 33.6793 0.0948317
-50.96 -352.026 33.7219 0.0526125
-52.9576 -352.483 33.7234 0.0570908
-54.9435 -352.941 33.7612 0.0796845
-56.9322 -353.4 33.7833 0.10278
-58.9788 -353.858 33.7836 0.0876872
-60.9632 -354.324 33.8056 0.114747
-62.9665 -354.782 33.7994 0.114467
-64.9506 -355.245 33.8132 0.166125
-67.0219 -355.707 33.8293 0.129211
-68.9682 -356.162 33.8524 0.114883
-70.9776 -356.61 33.8319 0.135639
-72.9689 -357.067 33.8657 0.163565
-75.0103 -357.556 33.873 0.197104
-76.9894 -358.022 33.9003 0.212769
-79.0386 -358.498 33.8971 0.220552
-81.0149 -358.952 33.8854 0.227455
-83.0403 -359.423 33.8933 0.23397
-85.0066 -359.861 33.9132 0.181555
-87.0043 -360.318 33.9225 0.189309
-88.9785 -360.769 33.9218 0.153178
-91.003 -361.197 33.934 0.161864
-93.0358 -361.629 33.9162 0.138228
-95.018 -362.076 33.9592 0.176618
-97.0646 -362.507 33.9711 0.184778
-99.0369 -362.901 33.9747 0.151822
-101.022 -363.311 33.9428 0.137597
-103.088 -363.708 33.9675 0.129499
-105.126 -364.09 33.9713 0.108692
-107.612 -364.523 34.0151 0.077591
-109.614 -364.859 34.027 0.0466577
-111.625 -365.215 34.0747 0.0432228
-113.664 -365.519 34.0105 0.0733525
-115.681 -365.833 34.0999 1.83232e-13
-117.72 -366.15 34.0528 0.069967
-119.804 -366.434 34.0723 0.0471979
-121.821 -366.685 34.0868 0.0228129
-123.901 -366.985 34.1532 0.061688
-125.919 -367.233 34.1262 0.0369061
-128.026 -367.464 34.1687 0.0648519
-130.032 -367.7 34.1748 0.0641019
-132.117 -367.887 34.1655 0.0492954
-134.668 -368.1 34.1713 0.0335547
-136.733 -368.22 34.1954 0.0464607
-138.769 -368.364 34.2194 0.0236894
-140.821 -368.442 34.24 1.53056e-13
-142.865 -368.488 34.2809 0.0221338
-144.932 -368.544 34.2678 0.0934087
-147.028 -368.533 34.2956 0.128643
-149.071 -368.528 34.3389 0.0841903
-151.112 -368.417 34.4003 0.0491014
-153.13 -368.35 34.4257 0.0525022
-155.16 -368.189 34.4663 0.0508957
-157.225 -368.029 34.5005 0.045844
-159.239 -367.8 34.527 0.0697797
-161.289 -367.571 34.5464 0.0506317
-163.338 -367.291 34.5397 0.0325038
-165.358 -367.022 34.5633 5.72858e-14
-167.363 -366.655 34.5985 0.067208
-169.383 -366.288 34.6053 0.0716231
-171.409 -365.86 34.5855 0.0742984
-173.42 -365.395 34.6112 0.0520604
-175.431 -364.933 34.6047 0.1125
-177.423 -364.379 34.5906 0.106071
-179.391 -363.833 34.625 0.0719201
-181.368 -363.252 34.5935 0.0598013
-183.328 -362.58 34.6206 0.042027
-185.301 -361.942 34.5898 0.0610209
-187.202 -361.23 34.6299 0.0391307
-189.135 -360.465 34.6228 1.17401e-13
-191.021 -359.69 34.6131 0.0224651
-192.93 -358.886 34.6482 0.0772522
-194.766 -358.006 34.6413 0.0767127
-196.627 -357.115 34.6371 0.108755
-198.463 -356.209 34.6368 0.0736244
-200.256 -355.237 34.6548 0.114413
-202.058 -354.235 34.6764 0.0770186
-203.836 -353.243 34.6948 0.0546101
-205.581 -352.182 34.7313 0.0939641
-207.332 -351.123 34.7194 0.0304591
-209.036 -350.002 34.7509 0.0582597
-210.729 -348.849 34.7531 1.42286e-13
-212.391 -347.656 34.807 0.0778974
-214.038 -346.394 34.7754 0.095039
-215.686 -345.129 34.8128 0.0509606
-217.282 -343.871 34.8479 0.151888
-218.875 -342.534 34.876 0.0620429
-220.42 -341.205 34.873 0.0807236
-221.967 -339.858 34.9092 0.0902005
-223.447 -338.473 34.9287 0.0644346
-224.929 -337.034 34.9291 0.0230999
-226.349 -335.592 34.972 0.0435719
-227.798 -334.132 34.9593 0.0170769
-229.183 -332.628 34.9671 2.92964e-14
-230.577 -331.115 34.937 0.0500077
-231.962 -329.585 34.9271 0.0775394
-233.296 -328.03 34.9366 0.0795388
-234.594 -326.448 34.9221 0.11379
-235.877 -324.833 34.9427 0.0932266
-237.144 -323.224 34.9264 0.117107
-238.363 -321.571 34.9114 0.124593
-239.591 -319.919 34.8977 0.144148
-240.841 -318.065 34.9634 0.0595471
-242.034 -316.351 34.9562 0.0675161
-243.161 -314.623 34.9646 0.049256
-244.284 -312.884 35.0107 1.17186e-13
-245.374 -311.158 35.0026 0.031867
-246.437 -309.396 35.0501 0.111204
-247.516 -307.619 34.9745 0.096652
-248.576 -305.833 35.0671 0.205487
-249.591 -304.08 35.0193 0.188985
-250.611 -302.267 35.0348 0.245615
-251.639 -300.489 35.0471 0.227063
-252.623 -298.745 35.0315 0.127159
-253.646 -296.905 35.0432 0.0858346
-254.617 -295.14 35.0287 0.0632746
-255.594 -293.35 34.9987 0.0227784
-256.587 -291.531 34.9776 8.07021e-14
-257.541 -289.744 34.9936 0.0294448
-258.493 -287.96 34.9829 0.0348879
-259.483 -286.163 35.0361 0.0814176
-260.433 -284.344 35.0106 0.0460025
-261.394 -282.502 34.9498 0.0575094
-262.562 -280.279 34.9529 0.0329525
-263.536 -278.441 34.9714 0.182727
-264.494 -276.638 34.9683 0.188499
-265.429 -274.827 34.9128 0.163278
-266.389 -272.982 34.9312 0.15328
-267.355 -271.164 34.8989 0.124635
-268.29 -269.379 34.9307 2.84217e-14
-269.22 -267.52 34.9365 0.0436905
-270.196 -265.676 35.0198 0.0994689
-271.143 -263.839 34.9843 0.0848323
-272.083 -261.995 34.9624 0.0721325
-273.051 -260.165 34.9111 0.0726361
-274.007 -258.348 35.0073 0.144177
-274.953 -256.512 34.9034 0.0342228
-275.928 -254.695 34.9661 0.106998
-276.856 -252.871 34.821 0.0385057
-277.817 -251.009 34.8553 0.0237546
-278.782 -249.185 34.8454 0.034511
-279.722 -247.36 34.8141 1.27898e-13
-280.654 -245.511 34.8032 0.0333022
-281.622 -243.69 34.7575 0.0926082
-282.561 -241.873 34.7836 0.115204


==> fig/data/yas_hotel_align_cont.txt <==
123.7816162109375 -396.6211853027344 40.23307800292969 0.0
124.03394317626953 -398.4063720703125 41.19514465332031 0.0
123.55562591552734 -394.81951904296875 41.43832015991211 0.0
123.86119842529297 -396.97503662109375 42.835113525390625 0.0
124.2623291015625 -399.3857421875 43.02574157714844 0.0
124.51072692871094 -400.6662292480469 41.01118087768555 0.0
124.84777069091797 -402.9511413574219 41.02439880371094 0.0
124.57559204101562 -401.3887939453125 43.14752960205078 0.0
125.19823455810547 -405.43353271484375 41.5259895324707 0.0
125.66980743408203 -407.52264404296875 41.767059326171875 0.0
105.81835174560547 -393.9068908691406 47.34368133544922 0.0
120.41004943847656 -406.3540344238281 41.20058059692383 0.0
103.41165924072266 -394.55279541015625 46.681480407714844 0.0
101.01641845703125 -395.0493469238281 46.34708786010742 0.0
127.65714263916016 -416.5952453613281 41.45402908325195 0.0
126.92597961425781 -413.580078125 41.557029724121094 0.0
98.10910034179688 -395.1789855957031 46.93618392944336 0.0
120.74690246582031 -407.2563781738281 43.2858772277832 0.0
95.0445556640625 -395.5694885253906 46.014957427978516 0.0
92.81047821044922 -395.52691650390625 46.0734748840332 0.0
133.32859802246094 -435.5749206542969 42.958946228027344 0.0
89.92598724365234 -395.45611572265625 45.872947692871094 0.0
87.9212875366211 -395.3984069824219 45.60261917114258 0.0
85.37771606445312 -395.222412109375 45.254661560058594 0.0
83.28759002685547 -395.498779296875 44.34670639038086 0.0
80.5003890991211 -394.9990539550781 44.221771240234375 0.0
78.93466186523438 -394.6231689453125 41.9505615234375 0.0
77.8674545288086 -394.9013366699219 43.647544860839844 0.0
77.13443756103516 -398.9715576171875 41.04008483886719 0.0
126.46674346923828 -440.1822509765625 42.592185974121094 0.0
77.67505645751953 -399.4063720703125 42.9525146484375 0.0
75.799072265625 -394.3292236328125 43.69354248046875 0.0
75.23411560058594 -398.3116760253906 41.07760238647461 0.0
75.80482482910156 -398.55908203125 43.09206008911133 0.0
48.979400634765625 -438.96832275390625 37.6063232421875 0.0
46.75354766845703 -439.2817077636719 37.75891876220703 0.0
47.66600799560547 -439.2930908203125 39.59310531616211 0.0
49.52783203125 -438.5909118652344 40.28520202636719 0.0
47.969085693359375 -446.36297607421875 37.59779739379883 0.0
56.37467575073242 -435.0939636230469 37.88987350463867 0.0
62.91465759277344 -432.9501037597656 38.02903747558594 0.0
58.88445281982422 -434.2400207519531 38.091346740722656 0.0
53.74114227294922 -435.9795227050781 38.06388473510742 0.0
61.182437896728516 -433.4420471191406 39.35210418701172 0.0
55.17715835571289 -435.46337890625 39.53648376464844 0.0
47.614200592041016 -446.2970886230469 39.96194076538086 0.0
63.00410461425781 -432.97601318359375 40.44796371459961 0.0
58.93353271484375 -434.2389221191406 40.432682037353516 0.0
56.98596954345703 -434.8254089355469 40.72532272338867 0.0
47.623008728027344 -446.3376770019531 42.33489227294922 0.0
48.230892181396484 -439.0775146484375 43.02804946899414 0.0
51.475730895996094 -447.86029052734375 37.075889587402344 0.0
71.95133972167969 -431.5398254394531 38.23098373413086 0.0
67.79122924804688 -432.1579284667969 38.185462951660156 0.0
69.82576751708984 -431.94482421875 38.922752380371094 0.0
65.02479553222656 -432.5890808105469 39.37892150878906 0.0
72.90631103515625 -431.37628173828125 40.3387565612793 0.0
68.00595092773438 -432.12890625 40.20589828491211 0.0
70.69674682617188 -431.7725830078125 41.00286102294922 0.0
46.61741638183594 -449.9472351074219 36.582679748535156 0.0
75.04149627685547 -431.20343017578125 38.328163146972656 0.0
53.27545166015625 -436.2815856933594 40.198001861572266 0.0
65.93670654296875 -432.5026550292969 41.28089904785156 0.0
60.31124496459961 -446.6585998535156 36.53449630737305 0.0
58.20543670654297 -446.9010314941406 36.76744842529297 0.0
54.324684143066406 -447.4482727050781 36.7679328918457 0.0
62.459739685058594 -446.3035583496094 37.16307067871094 0.0
76.12621307373047 -442.4856262207031 37.833553314208984 0.0
75.75910949707031 -442.30279541015625 40.192832946777344 0.0
75.84086608886719 -442.37030029296875 43.49802017211914 0.0
75.32588958740234 -444.6548767089844 36.896453857421875 0.0
66.38661193847656 -445.8658142089844 37.10595703125 0.0
69.48663330078125 -445.3884582519531 37.335105895996094 0.0
77.56356811523438 -486.4061584472656 37.52804183959961 0.0
73.18815612792969 -444.7969970703125 37.29618835449219 0.0
77.450439453125 -444.20367431640625 37.64453125 0.0
79.71868896484375 -443.826416015625 37.83110427856445 0.0
109.18306732177734 -407.44012451171875 45.4188117980957 0.0
67.32200622558594 -423.50933837890625 46.4672966003418 0.0
118.22566986083984 -409.2270812988281 44.866920471191406 0.0
115.83135223388672 -408.599365234375 45.23183822631836 0.0
111.27308654785156 -407.6781005859375 45.314552307128906 0.0
113.44393920898438 -408.08795166015625 45.582969665527344 0.0
103.59405517578125 -407.9889221191406 45.64226531982422 0.0
105.83191680908203 -407.83978271484375 45.94541549682617 0.0
114.0762710571289 -426.20556640625 38.19878387451172 0.0
120.61670684814453 -408.8304138183594 40.11384963989258 0.0
125.90709686279297 -410.218994140625 40.700199127197266 0.0
126.3749008178711 -412.9014587402344 44.35662841796875 0.0
121.82593536376953 -410.4020690917969 44.34469223022461 0.0
124.13440704345703 -411.5041809082031 44.712242126464844 0.0
126.08343505859375 -412.670166015625 46.358863830566406 0.0
120.21231842041016 -410.2908630371094 46.303192138671875 0.0
122.22975158691406 -410.9444885253906 46.56661605834961 0.0
120.74690246582031 -428.3338928222656 47.9248046875 0.0
120.45681762695312 -410.034423828125 48.99788284301758 0.0
117.32537841796875 -448.4222717285156 37.854705810546875 0.0
129.32896423339844 -424.4137878417969 38.93363952636719 0.0
127.94798278808594 -418.6672058105469 39.03931427001953 0.0
129.94920349121094 -426.48785400390625 39.18695068359375 0.0
128.68572998046875 -421.7164001464844 39.32754898071289 0.0
129.07684326171875 -423.9611511230469 41.01163101196289 0.0
127.88831329345703 -419.3296203613281 41.22391128540039 0.0
129.78683471679688 -426.482177734375 41.30756378173828 0.0
128.4420928955078 -421.5406188964844 41.4035530090332 0.0
123.08892822265625 -432.29547119140625 42.93887710571289 0.0
122.11580657958984 -430.70867919921875 44.68864822387695 0.0
75.69266510009766 -442.2063903808594 45.731868743896484 0.0
129.87998962402344 -426.84783935546875 46.614601135253906 0.0
122.46517181396484 -436.9610900878906 47.02091979980469 0.0
124.29927062988281 -411.7518615722656 47.267696380615234 0.0
120.54759979248047 -432.61883544921875 48.430233001708984 0.0
118.84675598144531 -459.8328552246094 37.271270751953125 0.0
119.18154907226562 -462.3952941894531 37.61212921142578 0.0
132.59213256835938 -434.5612487792969 38.58625793457031 0.0
130.7921905517578 -429.3757629394531 38.72766876220703 0.0
133.32192993164062 -437.0563049316406 38.88303756713867 0.0
131.8276824951172 -432.696044921875 39.06557083129883 0.0
85.95250701904297 -483.6969909667969 37.95197677612305 0.0
130.5350799560547 -428.2478942871094 40.55079650878906 0.0
132.5082244873047 -434.6497497558594 40.60883331298828 0.0
131.30224609375 -431.1583251953125 40.83127975463867 0.0
133.39903259277344 -437.47564697265625 40.894142150878906 0.0
131.67288208007812 -432.5123291015625 42.32768630981445 0.0
126.08328247070312 -411.3153076171875 42.58765411376953 0.0
130.41360473632812 -428.28741455078125 42.58360290527344 0.0
131.05911254882812 -430.4388427734375 42.762638092041016 0.0
129.56394958496094 -425.0658874511719 42.93824768066406 0.0
133.56756591796875 -438.1240539550781 42.96059036254883 0.0
126.59217071533203 -442.1158142089844 43.88294219970703 0.0
132.88018798828125 -436.5326843261719 44.78300857543945 0.0
130.91357421875 -430.2491455078125 46.036685943603516 0.0
47.63016128540039 -446.2423400878906 44.40950393676758 0.0
126.4755630493164 -443.27508544921875 45.86150360107422 0.0
133.41668701171875 -438.0076904296875 46.21641540527344 0.0
131.78355407714844 -433.0361328125 46.31337356567383 0.0
124.92509460449219 -441.58599853515625 46.13984680175781 0.0
132.4008331298828 -435.0492858886719 46.49223327636719 0.0
123.4898452758789 -439.0638732910156 46.469722747802734 0.0
127.87239074707031 -446.4441223144531 46.84028625488281 0.0
131.97964477539062 -434.1128845214844 49.786888122558594 0.0
119.74852752685547 -465.77996826171875 36.708770751953125 0.0
118.51017761230469 -457.3702392578125 36.91586685180664 0.0
114.37818908691406 -428.15093994140625 37.307884216308594 0.0
120.27876281738281 -469.376953125 37.14763259887695 0.0
120.72236633300781 -471.54168701171875 37.4324836730957 0.0
117.93470001220703 -453.9840393066406 37.67258071899414 0.0
122.6131820678711 -464.6956481933594 37.911338806152344 0.0
136.35702514648438 -445.1031799316406 38.55583190917969 0.0
134.0441436767578 -438.910400390625 38.63431930541992 0.0
126.09973907470703 -449.3675231933594 38.32170867919922 0.0
134.78408813476562 -440.9057312011719 38.81303405761719 0.0
137.2831268310547 -447.4930725097656 38.84282302856445 0.0
135.5253143310547 -442.90118408203125 38.99140548706055 0.0
127.6340103149414 -458.6571044921875 38.707027435302734 0.0
127.44678497314453 -416.3746032714844 39.29522705078125 0.0
134.33245849609375 -439.9017028808594 40.603614807128906 0.0
136.66880798339844 -446.0929260253906 40.64846420288086 0.0
135.02915954589844 -441.912841796875 40.78031539916992 0.0
137.45132446289062 -448.0828857421875 40.88982009887695 0.0
135.9073028564453 -444.249755859375 41.069828033447266 0.0
127.45262145996094 -458.90533447265625 41.10009765625 0.0
136.49183654785156 -445.9626159667969 42.65384292602539 0.0
134.52357482910156 -440.73907470703125 42.69782257080078 0.0
135.28250122070312 -442.72796630859375 42.87799072265625 0.0
137.222900390625 -447.7320861816406 43.4532585144043 0.0
127.45963287353516 -458.4115295410156 43.536617279052734 0.0
136.0004119873047 -444.4526062011719 44.286598205566406 0.0
134.06097412109375 -439.6097412109375 44.494651794433594 0.0
134.88510131835938 -441.96575927734375 44.78120803833008 0.0
136.52590942382812 -446.2283630371094 45.197914123535156 0.0
137.2920684814453 -448.16021728515625 45.44594955444336 0.0
128.38975524902344 -421.52789306640625 46.26683044433594 0.0
135.44625854492188 -443.4884948730469 46.25413513183594 0.0
137.31668090820312 -444.6784973144531 47.106571197509766 0.0
138.1001739501953 -446.62176513671875 47.35898208618164 0.0
136.42489624023438 -442.49725341796875 48.21411895751953 0.0
121.74977111816406 -435.37451171875 48.0229606628418 0.0
137.59022521972656 -445.6263732910156 49.22602844238281 0.0
135.6443328857422 -440.5377502441406 49.31821823120117 0.0
135.7439422607422 -444.39434814453125 49.578731536865234 0.0
126.10110473632812 -412.31475830078125 49.87223434448242 0.0
129.1726531982422 -425.01568603515625 49.804386138916016 0.0
117.58056640625 -451.3123779296875 37.35195541381836 0.0
121.81043243408203 -475.6305847167969 37.125770568847656 0.0
64.45024108886719 -446.1807861328125 36.51678466796875 0.0
121.1351547241211 -473.69525146484375 37.41144561767578 0.0
139.0733184814453 -451.8822326660156 38.55842971801758 0.0
120.03801727294922 -467.4884338378906 37.832298278808594 0.0
140.06988525390625 -454.2507629394531 38.83488845825195 0.0
128.9147186279297 -468.4989318847656 38.3488883972168 0.0
138.1688232421875 -449.8390197753906 38.99274826049805 0.0
121.93730163574219 -460.861083984375 38.43711471557617 0.0
128.3509063720703 -465.8141784667969 38.62633514404297 0.0
129.06024169921875 -470.7737731933594 38.57599639892578 0.0
118.59302520751953 -437.0179138183594 39.41478729248047 0.0
121.39689636230469 -457.07635498046875 39.18263244628906 0.0
125.75537109375 -438.28680419921875 39.92393493652344 0.0
139.2091064453125 -452.4244079589844 40.58915710449219 0.0
138.4112548828125 -450.4085693359375 40.9616584777832 0.0
140.04580688476562 -454.2325439453125 41.376441955566406 0.0
138.0419464111328 -449.77520751953125 42.90879821777344 0.0
139.0196990966797 -452.07745361328125 43.196903228759766 0.0
140.15110778808594 -454.41387939453125 43.49269104003906 0.0
138.40029907226562 -450.56231689453125 44.87790298461914 0.0
139.35337829589844 -452.93695068359375 45.105045318603516 0.0
140.39991760253906 -455.17633056640625 45.408164978027344 0.0
127.4843978881836 -458.6494445800781 45.71018600463867 0.0
127.04056549072266 -445.404052734375 48.39841079711914 0.0
139.2534637451172 -453.0210876464844 49.76710891723633 0.0
140.095458984375 -454.93475341796875 49.964996337890625 0.0
114.69300079345703 -430.4147033691406 38.0192756652832 0.0
124.40638732910156 -439.30084228515625 38.41284942626953 0.0
129.88487243652344 -475.77191162109375 38.44980239868164 0.0
124.78775024414062 -441.80084228515625 39.09381103515625 0.0
46.45973587036133 -490.2228088378906 36.3713264465332 0.0
123.77054595947266 -433.3389587402344 41.07426452636719 0.0
129.04586791992188 -424.2737121582031 46.218570709228516 0.0
121.44097137451172 -429.4225769042969 46.26424789428711 0.0
141.38015747070312 -457.31597900390625 46.25539016723633 0.0
138.7373504638672 -448.4534606933594 48.03821563720703 0.0
131.19566345214844 -431.54571533203125 49.80006790161133 0.0
141.119873046875 -456.9814147949219 50.12272644042969 0.0
116.91127014160156 -445.974609375 38.08087921142578 0.0
54.44069290161133 -489.1094055175781 36.856651306152344 0.0
127.26290893554688 -417.01434326171875 46.51106643676758 0.0
126.79377746582031 -414.95001220703125 46.54505157470703 0.0
127.86087036132812 -419.4678649902344 46.58124542236328 0.0
61.84074401855469 -424.93035888671875 46.11658477783203 0.0
127.65985870361328 -418.58551025390625 49.79793930053711 0.0
133.47923278808594 -438.33843994140625 49.88523483276367 0.0
127.9491195678711 -462.75604248046875 38.588844299316406 0.0
122.9112319946289 -466.9732360839844 38.688446044921875 0.0
51.83967971801758 -489.3375549316406 36.335052490234375 0.0
123.6706314086914 -472.6485290527344 39.1079216003418 0.0
124.3776626586914 -474.4637451171875 41.399757385253906 0.0
127.05683135986328 -415.24725341796875 43.107696533203125 0.0
115.11270141601562 -433.7724914550781 37.52745819091797 0.0
46.859886169433594 -488.7690734863281 34.81130599975586 0.0
127.64592742919922 -460.7112731933594 39.03137969970703 0.0
77.20954895019531 -431.0251770019531 38.53327941894531 0.0
49.35930252075195 -489.7064208984375 36.28641891479492 0.0
58.67925262451172 -488.5146789550781 37.01227569580078 0.0
77.74634552001953 -487.21820068359375 39.42399597167969 0.0
128.88046264648438 -423.0042419433594 42.8808479309082 0.0
124.13259887695312 -476.6514892578125 38.42414474487305 0.0
122.31072235107422 -462.8168640136719 39.1471061706543 0.0
99.6278305053711 -481.98345947265625 38.2838020324707 0.0
128.75958251953125 -412.5138854980469 46.08809280395508 0.0
99.87603759765625 -408.7530822753906 45.97667694091797 0.0
57.00358963012695 -487.434814453125 35.589908599853516 0.0
70.24639129638672 -486.75433349609375 36.66295623779297 0.0
126.61188507080078 -412.561279296875 39.79994201660156 0.0
63.01752471923828 -487.7452087402344 36.5407600402832 0.0
70.98506927490234 -492.3294982910156 37.11822509765625 0.0
66.9482421875 -487.36407470703125 37.18673324584961 0.0
127.8414306640625 -418.09210205078125 42.833839416503906 0.0
143.21401977539062 -460.0712890625 45.85236740112305 0.0
118.2174072265625 -409.6506042480469 46.850059509277344 0.0
128.9437713623047 -448.2840881347656 47.35576629638672 0.0
126.78990936279297 -415.302001953125 49.68598556518555 0.0
127.38915252685547 -458.493896484375 48.96722412109375 0.0
138.39926147460938 -450.986083984375 49.506614685058594 0.0
52.68107223510742 -488.04498291015625 34.92583084106445 0.0
68.61469268798828 -492.68115234375 36.977455139160156 0.0
60.919158935546875 -488.0701904296875 37.522865295410156 0.0
66.36241149902344 -492.8457946777344 41.99470901489258 0.0
58.975948333740234 -487.0322265625 35.03390884399414 0.0
125.82911682128906 -408.2966613769531 39.86984634399414 0.0
124.37708282470703 -474.3570556640625 38.25486373901367 0.0
74.86864471435547 -486.2171936035156 36.84340286254883 0.0
73.42988586425781 -492.1239318847656 36.86698532104492 0.0
81.28260040283203 -485.51776123046875 37.64542770385742 0.0
122.24089050292969 -436.3221130371094 49.88657760620117 0.0
68.71713256835938 -485.75775146484375 35.38621139526367 0.0
50.41408157348633 -488.2882995605469 34.9659538269043 0.0
64.82369232177734 -486.29901123046875 35.376426696777344 0.0
83.33782958984375 -490.77545166015625 37.006134033203125 0.0
81.08486938476562 -490.92578125 37.32520294189453 0.0
129.5699005126953 -473.395263671875 38.9576416015625 0.0
68.05239868164062 -431.495361328125 42.43644332885742 0.0
61.8231086730957 -486.6234436035156 35.137596130371094 0.0
54.73678970336914 -487.7120666503906 34.9640007019043 0.0
56.24839401245117 -447.3387756347656 36.207923889160156 0.0
49.15235900878906 -448.8510437011719 35.99372863769531 0.0
72.54232025146484 -485.08154296875 35.66689682006836 0.0
79.02498626708984 -491.3138427734375 36.60600280761719 0.0
56.41740036010742 -488.67193603515625 37.189903259277344 0.0
97.62979125976562 -409.4087829589844 45.75425338745117 0.0
119.8531723022461 -429.8176574707031 49.447479248046875 0.0
120.36726379394531 -448.8091735839844 38.49506378173828 0.0
89.53717803955078 -489.7470703125 37.11516571044922 0.0
85.8292007446289 -490.32342529296875 37.347923278808594 0.0
64.87672424316406 -487.48126220703125 37.4053955078125 0.0
92.8889389038086 -410.81182861328125 45.83717727661133 0.0
116.201171875 -439.7259216308594 37.22480392456055 0.0
106.3473129272461 -480.68304443359375 37.41656494140625 0.0
97.60633850097656 -482.7186279296875 37.23828125 0.0
75.92547607421875 -491.65447998046875 36.675960540771484 0.0
117.04981994628906 -425.1685485839844 39.466670989990234 0.0
50.90067672729492 -438.07373046875 38.071807861328125 0.0
47.900390625 -489.5287780761719 37.72833251953125 0.0
78.85882568359375 -485.6253356933594 38.904876708984375 0.0
87.33491516113281 -412.723388671875 45.207035064697266 0.0
115.70157623291016 -436.7347717285156 37.38701629638672 0.0
77.01385498046875 -484.5427551269531 36.03902816772461 0.0
66.6117172241211 -492.9453430175781 36.612518310546875 0.0
84.21942901611328 -484.7568359375 38.2666130065918 0.0
100.4472427368164 -480.7777099609375 36.19590377807617 0.0
79.80774688720703 -483.9794616699219 36.28019714355469 0.0
51.262969970703125 -437.7273864746094 40.81434631347656 0.0
123.65345764160156 -394.80133056640625 44.11213302612305 0.0
130.49423217773438 -429.1533508300781 49.87490463256836 0.0
94.78779602050781 -483.30145263671875 36.903385162353516 0.0
117.55484008789062 -428.921630859375 39.09585952758789 0.0
119.81239318847656 -444.80859375 38.95854187011719 0.0
80.44111633300781 -415.5633239746094 43.946495056152344 0.0
82.20000457763672 -483.7581481933594 35.8260383605957 0.0
116.6120834350586 -443.0283508300781 37.184608459472656 0.0
110.1811752319336 -479.70184326171875 37.202571868896484 0.0
121.76683044433594 -458.8113708496094 38.08028030395508 0.0
130.1512451171875 -478.24578857421875 38.11309814453125 0.0
119.27436828613281 -440.99761962890625 39.119110107421875 0.0
90.56103515625 -483.8584899902344 37.726951599121094 0.0
90.32742309570312 -411.69384765625 45.640384674072266 0.0
95.17304992675781 -410.1243591308594 46.29934310913086 0.0
123.72347259521484 -440.04437255859375 48.25907516479492 0.0
74.59740447998047 -484.7742919921875 35.46489715576172 0.0
81.8465347290039 -443.3887939453125 37.08404541015625 0.0
84.85503387451172 -483.3035888671875 36.322628021240234 0.0
102.2691421508789 -481.5887145996094 38.631839752197266 0.0
142.1201171875 -457.5895690917969 43.075279235839844 0.0
71.47831726074219 -430.7350158691406 42.64862060546875 0.0
125.40512084960938 -443.1997985839844 47.93916702270508 0.0
113.91695404052734 -423.8280029296875 37.942771911621094 0.0
108.39762115478516 -480.15875244140625 38.537376403808594 0.0
50.48249816894531 -489.0982360839844 37.90196228027344 0.0
119.76467895507812 -426.9564514160156 49.06938552856445 0.0
103.23856353759766 -479.945556640625 36.65143966674805 0.0
72.17273712158203 -486.48175048828125 37.25794219970703 0.0
84.65390014648438 -413.9488220214844 45.096641540527344 0.0
87.0792465209961 -482.99676513671875 36.33784103393555 0.0
91.63302612304688 -482.47735595703125 36.66796112060547 0.0
123.4656753540039 -470.6314392089844 38.0052604675293 0.0
123.37195587158203 -431.5307312011719 39.167964935302734 0.0
52.76631546020508 -488.778076171875 38.063961029052734 0.0
74.95699310302734 -431.3746643066406 40.40938186645508 0.0
130.6969451904297 -450.73590087890625 48.383689880371094 0.0
127.07691955566406 -414.4074401855469 39.10869216918945 0.0
124.76480865478516 -435.0618591308594 38.92094421386719 0.0
116.34488677978516 -420.9984130859375 39.22471618652344 0.0
118.16277313232422 -433.11517333984375 39.15855026245117 0.0
120.82595825195312 -452.6807861328125 39.04862594604492 0.0
82.45842742919922 -414.82696533203125 44.79657745361328 0.0
113.48558807373047 -421.6982727050781 37.72645950317383 0.0
106.05064392089844 -487.41009521484375 38.0637321472168 0.0
93.16229248046875 -483.3899841308594 38.46907043457031 0.0
89.17638397216797 -482.7655944824219 36.10018539428711 0.0
111.05799102783203 -486.6194152832031 38.447975158691406 0.0
107.68201446533203 -408.0171813964844 46.89789962768555 0.0
144.8300323486328 -461.33575439453125 45.9901008605957 0.0
122.55908966064453 -411.07476806640625 48.6207275390625 0.0
95.7237319946289 -481.7358093261719 35.96389389038086 0.0
107.18637084960938 -479.01470947265625 36.45847702026367 0.0
125.27748107910156 -444.3443298339844 38.29191207885742 0.0
114.0199966430664 -478.88165283203125 37.435394287109375 0.0
140.94155883789062 -455.9374084472656 41.91859436035156 0.0
132.8335723876953 -431.9462585449219 43.956058502197266 0.0
140.3302764892578 -424.0077819824219 46.584617614746094 0.0
127.58674621582031 -412.5966796875 47.84709167480469 0.0
140.75936889648438 -453.2639465332031 48.08050537109375 0.0
84.0613784790039 -442.31561279296875 37.4872932434082 0.0
115.8734359741211 -417.12738037109375 39.84626770019531 0.0
128.35308837890625 -420.13446044921875 43.07905960083008 0.0
128.5223388671875 -412.45782470703125 44.077598571777344 0.0
114.7503890991211 -408.73077392578125 47.038795471191406 0.0
113.36074829101562 -419.5987854003906 37.68280792236328 0.0
98.28739166259766 -481.1379699707031 36.08794021606445 0.0
115.42523193359375 -486.0635681152344 38.00606918334961 0.0
104.02071380615234 -487.7060852050781 37.90237045288086 0.0
111.67481994628906 -479.3581848144531 38.63277053833008 0.0
104.4103775024414 -481.09185791015625 38.58641052246094 0.0
68.4494400024414 -486.5652770996094 38.380523681640625 0.0
114.76949310302734 -490.0274353027344 41.44081115722656 0.0
101.7923355102539 -408.5467224121094 46.83397674560547 0.0
111.33070373535156 -478.0248718261719 36.88078689575195 0.0
121.63233947753906 -410.49688720703125 39.49686050415039 0.0
108.87361145019531 -486.9994201660156 37.53438186645508 0.0
126.31401824951172 -451.8372497558594 39.201393127441406 0.0
120.53460693359375 -485.32763671875 38.18312454223633 0.0
112.86966705322266 -417.01434326171875 38.089473724365234 0.0
121.11418914794922 -416.2167053222656 39.704524993896484 0.0
95.48097229003906 -482.87347412109375 38.760589599609375 0.0
86.6388168334961 -440.57989501953125 37.59503936767578 0.0
115.24323272705078 -413.2763366699219 39.081947326660156 0.0
122.91775512695312 -428.9130554199219 39.390281677246094 0.0
101.13642883300781 -488.1177673339844 37.855831146240234 0.0
117.55000305175781 -485.8251953125 38.4150390625 0.0
112.21208953857422 -408.3214416503906 47.154937744140625 0.0
112.5218734741211 -414.62396240234375 38.009765625 0.0
66.75257873535156 -485.8897705078125 35.77051544189453 0.0
121.36327362060547 -408.869140625 42.17505645751953 0.0
110.22367095947266 -408.0859375 47.0809211730957 0.0
138.71585083007812 -451.5888671875 46.60667037963867 0.0
115.32170867919922 -477.16741943359375 36.34846115112305 0.0
120.05123901367188 -406.38983154296875 39.208396911621094 0.0
81.21256256103516 -459.21734619140625 37.37632751464844 0.0
125.11605072021484 -484.685546875 38.202919006347656 0.0
75.83037567138672 -485.6405944824219 38.50936508178711 0.0
112.2557373046875 -412.5174865722656 38.33369445800781 0.0
114.76615142822266 -409.3604736328125 39.227359771728516 0.0
99.18746185302734 -488.3406982421875 37.102989196777344 0.0
88.42969512939453 -484.2200927734375 37.62004089355469 0.0
122.4821548461914 -426.350830078125 39.627471923828125 0.0
122.99800109863281 -484.9761962890625 37.66979217529297 0.0
96.51129913330078 -488.73419189453125 37.78207015991211 0.0
125.78807830810547 -409.3336486816406 42.6313362121582 0.0
119.77519226074219 -405.4972229003906 43.67964553833008 0.0
111.81680297851562 -410.01617431640625 38.34258270263672 0.0
121.43427276611328 -418.6211853027344 39.106510162353516 0.0
121.74756622314453 -421.24420166015625 39.91706848144531 0.0
125.61835479736328 -446.93994140625 39.28388977050781 0.0
81.17772674560547 -486.6180419921875 39.39420700073242 0.0
81.90431213378906 -414.0850524902344 43.021827697753906 0.0
140.13619995117188 -421.7154235839844 49.59698486328125 0.0
105.21681213378906 -479.5198974609375 36.213809967041016 0.0
118.98438262939453 -402.509521484375 39.729942321777344 0.0
118.58123779296875 -399.9923095703125 40.006919860839844 0.0
122.16143035888672 -423.7649230957031 39.38719177246094 0.0
94.33139038085938 -489.0317077636719 37.45673751831055 0.0
137.84532165527344 -449.7569580078125 46.675506591796875 0.0
111.50267791748047 -407.6065979003906 38.25925827026367 0.0
118.2717056274414 -397.4242248535156 39.40386199951172 0.0
93.48188781738281 -482.072509765625 35.95270919799805 0.0
114.1983871459961 -405.3972473144531 40.072669982910156 0.0
73.64152526855469 -485.86859130859375 38.47565460205078 0.0
129.90338134765625 -421.8984680175781 44.87643051147461 0.0
127.72515106201172 -444.8889465332031 45.58069610595703 0.0
111.11587524414062 -405.4913635253906 38.379398345947266 0.0
123.47969818115234 -393.8677978515625 39.57698059082031 0.0
128.7701873779297 -482.0584716796875 37.77359390258789 0.0
92.3331298828125 -489.3272705078125 37.13315200805664 0.0
128.8291015625 -417.189453125 44.90037155151367 0.0
110.79730987548828 -403.2997131347656 38.8062629699707 0.0
113.65221405029297 -401.415771484375 39.10946273803711 0.0
118.21073150634766 -393.91107177734375 39.7811164855957 0.0
113.3067855834961 -486.3921813964844 37.866600036621094 0.0
81.67997741699219 -414.92608642578125 41.07583236694336 0.0
113.02888488769531 -397.5279846191406 40.211769104003906 0.0
127.27967834472656 -483.6070861816406 38.69068908691406 0.0
121.75276947021484 -393.7520446777344 43.57197570800781 0.0
118.23245239257812 -395.22662353515625 43.962669372558594 0.0
110.56565856933594 -400.9501953125 38.25904083251953 0.0
110.34214782714844 -399.0222473144531 38.80908966064453 0.0
126.67784118652344 -454.4638977050781 38.433677673339844 0.0
129.76087951660156 -480.1153564453125 38.72526168823242 0.0
80.24589538574219 -411.93670654296875 42.322879791259766 0.0
78.70957946777344 -415.89453125 42.754913330078125 0.0
110.0863037109375 -396.2364196777344 38.228763580322266 0.0
112.39603424072266 -393.6719665527344 40.10655212402344 0.0
79.91481018066406 -409.57666015625 41.783180236816406 0.0
78.17778015136719 -411.4515686035156 42.58466339111328 0.0
110.56877136230469 -393.5872802734375 38.674495697021484 0.0
76.87850189208984 -416.8116760253906 42.73768615722656 0.0
120.55059051513672 -412.1935119628906 39.38294219970703 0.0
76.3701400756836 -412.53607177734375 42.41437530517578 0.0
134.26783752441406 -440.3483581542969 46.38511657714844 0.0
79.99601745605469 -409.3828125 39.78385925292969 0.0
124.08375549316406 -436.9736022949219 39.50175476074219 0.0
78.5557632446289 -411.22637939453125 40.56318283081055 0.0
118.268310546875 -397.8022766113281 44.549007415771484 0.0
75.87493896484375 -417.6698303222656 41.20180130004883 0.0
123.1980972290039 -468.92095947265625 39.1302490234375 0.0
84.4913330078125 -412.70343017578125 43.352848052978516 0.0
134.07257080078125 -435.9402160644531 47.24061584472656 0.0
76.7756118774414 -412.357666015625 39.61585998535156 0.0
118.87979888916016 -477.558349609375 36.32392883300781 0.0
125.33656311035156 -406.30352783203125 39.526363372802734 0.0
110.21852111816406 -397.2717590332031 44.79676055908203 0.0
88.84783172607422 -411.2429504394531 44.12513732910156 0.0
120.00572967529297 -446.7330627441406 38.373470306396484 0.0
127.00762939453125 -456.5615539550781 38.55229949951172 0.0
114.06327056884766 -407.74151611328125 40.672061920166016 0.0
87.7473373413086 -490.1111145019531 38.02871322631836 0.0
86.35733032226562 -411.553466796875 43.508853912353516 0.0
120.19076538085938 -409.1365051269531 44.211395263671875 0.0
87.5042724609375 -409.64190673828125 43.563594818115234 0.0
87.40288543701172 -429.8846435546875 37.69794464111328 0.0
86.79683685302734 -432.9264221191406 37.65006637573242 0.0
120.79190826416016 -414.1676025390625 39.06351852416992 0.0
89.06060791015625 -408.14208984375 43.891048431396484 0.0
114.23977661132812 -405.1976013183594 44.3930778503418 0.0
87.60308074951172 -427.9349365234375 38.70705032348633 0.0
116.18170928955078 -441.3426513671875 38.43278121948242 0.0
77.923095703125 -428.1376037597656 38.89403533935547 0.0
81.33187866210938 -416.0870666503906 39.482879638671875 0.0
76.00142669677734 -416.0163879394531 39.53369140625 0.0
119.36921691894531 -404.77423095703125 40.19178771972656 0.0
75.7988052368164 -414.8505859375 42.087608337402344 0.0
82.70575714111328 -411.4701232910156 42.82958221435547 0.0
84.36898803710938 -409.9717102050781 42.94132614135742 0.0
89.2378921508789 -402.7435302734375 44.06673049926758 0.0
118.7359619140625 -407.4896240234375 44.00002670288086 0.0
86.85416412353516 -401.9446105957031 44.160404205322266 0.0
116.63853454589844 -405.621337890625 44.1402587890625 0.0
89.8574447631836 -400.6973876953125 44.24602127075195 0.0
85.87733459472656 -434.7208251953125 37.934146881103516 0.0
87.692138671875 -425.44573974609375 38.34444046020508 0.0
123.2206039428711 -477.96588134765625 37.187564849853516 0.0
82.06310272216797 -413.2032165527344 39.884674072265625 0.0
75.64544677734375 -413.9942932128906 40.263038635253906 0.0
70.98176574707031 -423.2734680175781 41.42300796508789 0.0
79.95767211914062 -398.0143737792969 42.00435256958008 0.0
71.31268310546875 -425.4076232910156 41.413124084472656 0.0
85.04277801513672 -400.716552734375 43.74192428588867 0.0
82.98584747314453 -400.5274353027344 43.76673126220703 0.0
88.6056900024414 -406.0121765136719 43.84727478027344 0.0
88.09320831298828 -398.8149719238281 44.047725677490234 0.0
87.80486297607422 -422.3001708984375 37.82442855834961 0.0
126.64351654052734 -484.0602111816406 36.75328826904297 0.0
80.2564926147461 -398.84002685546875 39.82870864868164 0.0
82.01081085205078 -411.0957336425781 39.8317756652832 0.0
80.98020935058594 -406.33355712890625 41.86471939086914 0.0
80.31233215332031 -400.16973876953125 43.65351104736328 0.0
86.7091064453125 -407.5666809082031 43.591182708740234 0.0
124.0213394165039 -409.7840881347656 43.588016510009766 0.0
118.52241516113281 -403.7624206542969 43.92252731323242 0.0
116.30054473876953 -396.9457702636719 44.351593017578125 0.0
114.2796859741211 -397.6889343261719 44.49939727783203 0.0
120.40633392333984 -397.6766357421875 44.59375 0.0
112.54424285888672 -398.8450622558594 44.601200103759766 0.0
87.76104736328125 -416.2926025390625 38.08674240112305 0.0
87.71196746826172 -418.5400085449219 38.10111999511719 0.0
80.92131042480469 -405.3338317871094 39.9656982421875 0.0
119.70669555664062 -447.837158203125 40.13310623168945 0.0
70.62642669677734 -420.8511047363281 41.356449127197266 0.0
123.84136962890625 -407.802734375 43.24016571044922 0.0
116.01850128173828 -394.74481201171875 44.240135192871094 0.0
87.74201965332031 -409.4351501464844 38.071720123291016 0.0
87.70376586914062 -412.7327880859375 38.12049102783203 0.0
87.76595306396484 -420.41748046875 38.824886322021484 0.0
121.07568359375 -454.692138671875 38.12358474731445 0.0
76.39230346679688 -418.74603271484375 39.269187927246094 0.0
119.1357192993164 -443.0149230957031 40.1113166809082 0.0
114.55167388916016 -490.2358093261719 39.38663864135742 0.0
118.53614807128906 -439.47357177734375 40.27125549316406 0.0
72.22918701171875 -427.1619873046875 40.892887115478516 0.0
85.24189758300781 -398.7056884765625 43.638633728027344 0.0
121.24813842773438 -395.62860107421875 44.151519775390625 0.0
84.26163482666016 -436.3063659667969 37.407569885253906 0.0
87.78331756591797 -404.05987548828125 38.27063751220703 0.0
87.78226470947266 -407.4513244628906 38.634952545166016 0.0
120.3913803100586 -450.76922607421875 39.560882568359375 0.0
117.8666763305664 -431.07098388671875 39.928565979003906 0.0
117.8813247680664 -434.747802734375 40.362613677978516 0.0
80.91509246826172 -404.3702697753906 42.25428009033203 0.0
81.8125 -409.6783752441406 42.84812927246094 0.0
81.77164459228516 -397.94305419921875 43.16365051269531 0.0
115.7214584350586 -403.0707092285156 44.28544235229492 0.0
122.46536254882812 -397.2070007324219 44.53361892700195 0.0
87.75021362304688 -400.6686096191406 38.3707389831543 0.0
77.54763793945312 -426.1294860839844 38.736419677734375 0.0
119.66499328613281 -393.8466491699219 43.70853042602539 0.0
92.00370025634766 -398.6588439941406 44.595481872558594 0.0
82.29647064208984 -436.8240661621094 37.75697326660156 0.0
87.82955169677734 -398.2038879394531 38.55109786987305 0.0
87.81423950195312 -395.6264343261719 39.16899108886719 0.0
77.23041534423828 -423.9421081542969 38.865440368652344 0.0
72.29019165039062 -419.10906982421875 40.431461334228516 0.0
87.72506713867188 -393.7108459472656 38.57346725463867 0.0
116.73023223876953 -423.1088562011719 39.23280715942383 0.0
115.01931762695312 -411.3028564453125 39.82528305053711 0.0
73.06353759765625 -429.11175537109375 40.63278579711914 0.0
116.92984008789062 -427.5566711425781 40.5517578125 0.0
84.2292709350586 -439.8442077636719 37.752159118652344 0.0
76.85236358642578 -421.5543212890625 38.94728088378906 0.0
116.1668472290039 -418.9515686035156 39.023475646972656 0.0
80.8031234741211 -407.27105712890625 39.46761703491211 0.0
74.06065368652344 -418.3297424316406 39.367733001708984 0.0
113.46373748779297 -399.736328125 40.22977066040039 0.0
112.44575500488281 -395.6724853515625 40.79151153564453 0.0
79.7249984741211 -396.1147155761719 39.95649337768555 0.0
80.66983032226562 -403.2566223144531 39.91176986694336 0.0
73.94298553466797 -418.4481506347656 41.46485137939453 0.0
79.2629623413086 -394.110107421875 39.976802825927734 0.0
79.17658996582031 -396.563720703125 43.1412467956543 0.0
115.20484924316406 -415.3408508300781 40.69297409057617 0.0
80.27169036865234 -402.346923828125 41.72971725463867 0.0
114.05217742919922 -403.41888427734375 39.368072509765625 0.0
74.0994644165039 -393.59619140625 40.264305114746094 0.0
74.2016830444336 -393.6753234863281 42.571529388427734 0.0
87.85115814208984 -414.4916687011719 39.1191291809082 0.0
79.56861877441406 -401.12799072265625 39.639488220214844 0.0
74.55516815185547 -395.7168273925781 39.87899398803711 0.0
113.42110443115234 -402.364013671875 40.9566650390625 0.0
74.51931762695312 -395.8910827636719 41.886714935302734 0.0
78.90945434570312 -400.4388732910156 41.69329071044922 0.0
77.98871612548828 -399.6033020019531 39.33568572998047 0.0
70.45866394042969 -427.639892578125 42.301151275634766 0.0
121.6794662475586 -404.9317321777344 40.32243728637695 0.0
125.0632095336914 -404.3004150390625 39.558624267578125 0.0
77.04585266113281 -442.395751953125 41.84552764892578 0.0
124.20516967773438 -399.49346923828125 39.41572189331055 0.0
124.58686828613281 -401.85504150390625 39.31788635253906 0.0
124.6755599975586 -403.6937255859375 43.02957534790039 0.0
79.1896743774414 -409.1095886230469 43.626686096191406 0.0
84.74612426757812 -408.11444091796875 43.66168975830078 0.0
82.65740203857422 -408.1819152832031 43.992923736572266 0.0
86.69682312011719 -396.5051574707031 44.34371566772461 0.0
88.84690856933594 -396.8238525390625 44.524959564208984 0.0
91.59213256835938 -396.631103515625 44.898406982421875 0.0


==> fig/data/yas_hotel_cont.txt <==
123.8731460571289 -397.055419921875 35.58669662475586 4.66752290725708
124.12590026855469 -398.8459777832031 36.56080627441406 4.656052112579346
123.64225006103516 -395.2470397949219 36.72820281982422 4.730276107788086
123.84111785888672 -397.0354919433594 37.61165237426758 4.717014312744141
124.35191345214844 -399.82720947265625 38.36758804321289 4.6798858642578125
124.60630798339844 -401.1126403808594 36.42643737792969 4.607419490814209
124.9464340209961 -403.405029296875 36.484134674072266 4.563961505889893
124.66767120361328 -401.8367004394531 38.52585983276367 4.644232749938965
125.2992172241211 -405.8953552246094 37.02235794067383 4.528372764587402
125.77332305908203 -407.9903869628906 37.29969024658203 4.492980480194092
105.8709716796875 -394.4136047363281 42.36314392089844 5.006522178649902
120.5072250366211 -406.84283447265625 36.69139862060547 4.536642551422119
103.463623046875 -395.0740966796875 41.713436126708984 4.995586395263672
101.068115234375 -395.57421875 41.3886604309082 4.986402988433838
127.7744140625 -417.08966064453125 37.17610549926758 4.307997703552246
127.03860473632812 -414.0659484863281 37.215721130371094 4.369868278503418
98.15956115722656 -395.6918029785156 41.96752166748047 4.995312213897705
120.8412094116211 -407.74609375 38.746070861816406 4.567115783691406
95.09568786621094 -396.08392333984375 41.06753158569336 4.974360942840576
92.86091613769531 -396.0350036621094 41.12242126464844 4.977308750152588
133.47193908691406 -436.1167297363281 39.035587310791016 3.9631848335266113
89.97579956054688 -395.9583740234375 40.92177963256836 4.97682523727417
87.97078704833984 -395.8977355957031 40.65351486206055 4.974470615386963
85.42669677734375 -395.7176513671875 40.30630874633789 4.9733147621154785
83.3375015258789 -395.9969787597656 39.420345306396484 4.951742649078369
80.55172729492188 -395.4792785644531 39.3282585144043 4.917288780212402
78.9926528930664 -395.09814453125 37.169921875 4.804523468017578
78.13401794433594 -395.284912109375 39.02183532714844 4.8721604347229
77.2015151977539 -399.4527893066406 36.40696716308594 4.658530235290527
126.60832977294922 -440.77581787109375 38.719879150390625 3.9200918674468994
77.89241790771484 -399.9974365234375 38.24612808227539 4.740997791290283
75.99786376953125 -394.812255859375 38.877685546875 4.8439555168151855
75.30142974853516 -398.7792663574219 36.455360412597656 4.64631986618042
76.09381866455078 -399.0923156738281 38.38594055175781 4.738961696624756
49.12384796142578 -439.4266662597656 34.26798629760742 3.372751235961914
46.899356842041016 -439.7275390625 34.44950485229492 3.3424887657165527
46.358055114746094 -439.9632873535156 36.46560287475586 3.4204208850860596
49.66420364379883 -439.044921875 36.81515121459961 3.5022811889648438
48.112403869628906 -446.82586669921875 34.44778060913086 3.1870665550231934
56.508872985839844 -435.5824279785156 34.36627197265625 3.5598292350769043
63.04171371459961 -433.4698791503906 34.37118911743164 3.696772813796997
59.01546859741211 -434.7400207519531 34.50914764404297 3.619297981262207
53.877620697021484 -436.4549560546875 34.58470916748047 3.5141570568084717
61.3076057434082 -433.9500427246094 35.66887664794922 3.720201015472412
55.30810546875 -435.9421081542969 35.963890075683594 3.6069023609161377
47.76239013671875 -446.76678466796875 36.679935455322266 3.318755626678467
63.12458801269531 -433.49066162109375 36.68363952636719 3.801254987716675
59.05817413330078 -434.73370361328125 36.74741744995117 3.7204205989837646
57.11176681518555 -435.3099060058594 37.064422607421875 3.6949639320373535
47.76481628417969 -446.8019714355469 38.949771881103516 3.419752597808838
48.36125183105469 -439.51898193359375 39.46464538574219 3.5930168628692627
51.612430572509766 -448.3406066894531 33.931724548339844 3.1835811138153076
72.07047271728516 -432.1080627441406 34.4171257019043 3.8577980995178223
67.9138412475586 -432.70361328125 34.44075393676758 3.786250591278076
69.94485473632812 -432.5001525878906 35.11466979980469 3.8502037525177
65.14643096923828 -433.1169738769531 35.62705993652344 3.790769338607788
73.01893615722656 -431.9446716308594 36.41688537597656 3.964447498321533
67.41397857666016 -432.8285827636719 36.74728012084961 3.8798468112945557
70.80944061279297 -432.32763671875 37.088924407958984 3.9547019004821777
46.75422286987305 -450.39886474609375 33.54147720336914 3.0775976181030273
75.15802764892578 -431.7886962890625 34.4625358581543 3.9114158153533936
53.40681838989258 -436.7502136230469 36.63750076293945 3.593614339828491
60.44725799560547 -447.1968078613281 33.187503814697266 3.392717123031616
58.34127426147461 -447.4247741699219 33.47474670410156 3.3368637561798096
54.46180725097656 -447.9482421875 33.548004150390625 3.2613978385925293
62.59243392944336 -446.85052490234375 33.81897735595703 3.3911221027374268
76.25770568847656 -443.1170349121094 34.19255828857422 3.6976773738861084
75.88420104980469 -442.92584228515625 36.45001220703125 3.79638671875
75.95703887939453 -442.98626708984375 39.610862731933594 3.937371253967285
75.4550552368164 -445.28216552734375 33.29770278930664 3.6552982330322266
66.51795196533203 -446.43701171875 33.68807601928711 3.4677670001983643
69.61605834960938 -445.97705078125 33.874141693115234 3.5130414962768555
77.58926391601562 -486.9833068847656 35.19176483154297 2.4066503047943115
73.31670379638672 -445.4086608886719 33.76072311401367 3.590287446975708
77.57637786865234 -444.8394775390625 34.04865264892578 3.653825283050537
79.84449005126953 -444.4769592285156 34.1832160949707 3.7075729370117188
109.25970458984375 -407.9854736328125 40.758094787597656 4.693138599395752
67.4115219116211 -424.003173828125 42.1999626159668 4.296745777130127
46.330257415771484 -437.4861145019531 39.259151458740234 3.593742847442627
118.31610870361328 -409.73602294921875 40.31024169921875 4.58590841293335
115.91749572753906 -409.1172180175781 40.63951873779297 4.622227191925049
111.35265350341797 -408.2143249511719 40.67405700683594 4.672048091888428
113.52597045898438 -408.61517333984375 40.957557678222656 4.656082630157471
103.66436767578125 -408.5633544921875 40.95090103149414 4.726925849914551
105.9040298461914 -408.40264892578125 41.25830078125 4.721342086791992
114.19591522216797 -426.8056945800781 34.09124755859375 4.152866840362549
120.71932220458984 -409.32867431640625 35.67805862426758 4.464865207672119
126.01631164550781 -410.6968688964844 36.31005096435547 4.417430877685547
126.48026275634766 -413.3858642578125 39.93254089355469 4.451776027679443
121.92304992675781 -410.8985595703125 39.84528350830078 4.527760028839111
124.23475646972656 -411.9936828613281 40.239356994628906 4.50071382522583
120.30335235595703 -410.7937316894531 41.744842529296875 4.586902618408203
122.32337188720703 -411.4400329589844 42.027042388916016 4.567501068115234
126.25364685058594 -413.0489807128906 42.58417892456055 4.523476600646973
120.85665893554688 -428.90521240234375 43.66807174682617 4.296303749084473
120.54224395751953 -410.53369140625 44.372196197509766 4.65333366394043
117.4759521484375 -449.0953369140625 34.190731048583984 3.7283272743225098
129.4627227783203 -424.93255615234375 34.87225341796875 4.096566677093506
128.0730743408203 -419.1697082519531 34.85935974121094 4.211907386779785
130.0856170654297 -427.0117492675781 35.162200927734375 4.060995578765869
128.81471252441406 -422.2273254394531 35.20235061645508 4.15872049331665
129.20545959472656 -424.478271484375 36.8907585144043 4.1551833152771
128.00958251953125 -419.8339538574219 37.003971099853516 4.251697063446045
129.9186553955078 -427.0057373046875 37.23122787475586 4.1119384765625
128.56626892089844 -422.05096435546875 37.22413635253906 4.2122931480407715
123.21647644042969 -432.873779296875 38.88961410522461 4.092343807220459
122.23670196533203 -431.28448486328125 40.56194305419922 4.168437480926514
75.80266571044922 -442.8156433105469 41.745826721191406 4.033834457397461
130.0013427734375 -427.3697204589844 42.419429779052734 4.229247570037842
122.58907318115234 -437.5589294433594 42.95766067504883 4.108871936798096
124.39480590820312 -412.2402648925781 42.739688873291016 4.555274486541748
120.66117858886719 -433.20794677734375 44.24018859863281 4.232776165008545
119.0134506225586 -460.5442199707031 33.83884048461914 3.509333848953247
119.3514175415039 -463.11517333984375 34.226558685302734 3.4654273986816406
132.7424774169922 -435.1048583984375 34.743316650390625 3.8841044902801514
130.93397521972656 -429.9073181152344 34.77311706542969 3.99263596534729
133.47547912597656 -437.60614013671875 35.08425521850586 3.8414382934570312
131.97393798828125 -433.23565673828125 35.171546936035156 3.9339520931243896
85.97977447509766 -484.3288269042969 35.40093994140625 2.6282594203948975
130.67144775390625 -428.7752685546875 36.530181884765625 4.057344913482666
132.78338623046875 -435.6075744628906 36.775516510009766 3.9232852458953857
131.4423828125 -431.6934509277344 36.86320495605469 4.0064473152160645
133.5489959716797 -438.0257568359375 37.05583572387695 3.8804268836975098
132.16383361816406 -433.6723327636719 37.15102767944336 3.972031831741333
126.1900863647461 -411.79571533203125 38.17418670654297 4.440821170806885
131.02682495117188 -430.5034484863281 38.67698669433594 4.074666976928711
129.69044494628906 -425.5840759277344 38.79526138305664 4.177180290222168
133.71421813964844 -438.67486572265625 39.08629608154297 3.9159982204437256
126.73352813720703 -442.7158203125 40.01681900024414 3.914956569671631
133.02035522460938 -437.0795593261719 40.83128356933594 3.9918487071990967
131.04136657714844 -430.77984619140625 41.925331115722656 4.147437572479248
126.61405181884766 -443.8792724609375 41.969207763671875 3.941340446472168
133.55625915527344 -438.5570983886719 42.26153564453125 3.9952986240386963
131.9151153564453 -433.5736083984375 42.252994537353516 4.0979084968566895
125.05919647216797 -442.1907958984375 42.19953155517578 3.9887144565582275
132.53512573242188 -435.5916748046875 42.4691047668457 4.06174898147583
123.61859130859375 -439.6654052734375 42.46535110473633 4.05134916305542
128.01425170898438 -447.05364990234375 42.99274826049805 3.898101568222046
132.10549926757812 -434.65191650390625 45.66522216796875 4.1586689949035645
119.9225845336914 -466.5104675292969 33.3842658996582 3.4082603454589844
118.67254638671875 -458.07318115234375 33.42388153076172 3.56573486328125
114.49946594238281 -428.7571105957031 33.22669219970703 4.127740383148193
120.45899200439453 -470.1195373535156 33.9083137512207 3.3282248973846436
120.9052734375 -472.2906494140625 34.231719970703125 3.292309045791626
118.09297180175781 -454.6764221191406 34.12063217163086 3.622262716293335
122.7891616821289 -465.4079284667969 34.58342742919922 3.4078307151794434
136.5243682861328 -445.6705627441406 34.93435287475586 3.669471263885498
134.20126342773438 -439.4642639160156 34.88066101074219 3.7975525856018066
126.26068878173828 -450.00164794921875 34.72011184692383 3.6605353355407715
134.94406127929688 -441.4638671875 35.097076416015625 3.7610433101654053
137.45379638671875 -448.0653381347656 35.26502227783203 3.6272964477539062
135.6881561279297 -443.46356201171875 35.313167572021484 3.72454571723938
127.80699920654297 -459.32061767578125 35.2794303894043 3.495513439178467
127.56803131103516 -416.8702697753906 35.063201904296875 4.2626776695251465
134.48699951171875 -440.45709228515625 36.82344436645508 3.823878288269043
136.83334350585938 -446.66168212890625 36.99766159057617 3.698498487472534
135.18653869628906 -442.4727783203125 37.03791427612305 3.7873306274414062
137.61863708496094 -448.6556396484375 37.2754020690918 3.6633410453796387
136.06788635253906 -444.8146057128906 37.369747161865234 3.746389389038086
127.6207275390625 -459.56951904296875 37.61904525756836 3.5478270053863525
134.67498779296875 -441.2958068847656 38.88467788696289 3.8565473556518555
137.1284637451172 -447.72235107421875 39.06038284301758 3.7263572216033936
135.43679809570312 -443.2888488769531 39.102516174316406 3.8200302124023438
136.3022003173828 -445.6377258300781 39.434627532958984 3.779064893722534
127.62210845947266 -459.07244873046875 39.98843002319336 3.6128697395324707
134.20677185058594 -440.1632995605469 40.6147346496582 3.9219164848327637
137.43809509277344 -448.5197448730469 41.01541519165039 3.7563233375549316
135.03407287597656 -442.5245666503906 40.94369888305664 3.880842685699463
135.7545623779297 -444.4254150390625 41.81678009033203 3.861955404281616
136.63015747070312 -446.70635986328125 42.09443283081055 3.8208281993865967
128.50375366210938 -422.03594970703125 41.97114562988281 4.327127933502197
47.66838073730469 -446.72607421875 41.11734390258789 3.5170130729675293
137.46688842773438 -445.23516845703125 43.27985382080078 3.8699088096618652
138.25306701660156 -447.1822509765625 43.56752014160156 3.835714101791382
136.5691680908203 -443.0489807128906 44.314659118652344 3.940934658050537
137.7374725341797 -446.18438720703125 45.36832046508789 3.9006359577178955
135.78306579589844 -441.0848693847656 45.350948333740234 4.007218360900879
135.88685607910156 -444.9562072753906 45.677886962890625 3.9436912536621094
126.19400024414062 -412.7953186035156 45.304237365722656 4.594145774841309
129.2843780517578 -425.53204345703125 45.49462890625 4.342016696929932
117.7351303100586 -451.99578857421875 33.746437072753906 3.672970771789551
122.00011444091797 -476.3907165527344 34.01554870605469 3.2073771953582764
64.58468627929688 -446.7442626953125 33.09450149536133 3.4709668159484863
121.32115173339844 -474.4508056640625 34.254005432128906 3.2519044876098633
139.2518768310547 -452.4634704589844 35.08071517944336 3.5304691791534424
120.2144775390625 -468.224365234375 34.54200744628906 3.3762001991271973
140.25184631347656 -454.8364562988281 35.401153564453125 3.488081932067871
129.10165405273438 -469.1956481933594 35.12166976928711 3.3068575859069824
138.34300231933594 -450.4162902832031 35.46080780029297 3.583038568496704
122.1068344116211 -461.56109619140625 35.020816802978516 3.4913949966430664
128.5334014892578 -466.5028076171875 35.33881378173828 3.3638205528259277
129.2495880126953 -471.4787292480469 35.38676452636719 3.2717015743255615
118.728271484375 -437.63861083984375 35.50889205932617 3.957218647003174
121.55974578857422 -457.7635192871094 35.67451477050781 3.578491687774658
125.8994140625 -438.87762451171875 36.075199127197266 3.8964850902557373
139.38426208496094 -453.006103515625 37.07411575317383 3.5671496391296387
138.58230590820312 -450.98590087890625 37.395050048828125 3.617079496383667
140.22244262695312 -454.8169860839844 37.88174819946289 3.547628164291382
130.42782592773438 -428.4390563964844 38.826820373535156 4.1203389167785645
138.20777893066406 -450.3507995605469 39.28169250488281 3.6762330532073975
139.18881225585938 -452.6573486328125 39.61214065551758 3.635296106338501
140.3236846923828 -454.9974670410156 39.95170593261719 3.592897653579712
138.5634002685547 -451.1383056640625 41.22092819213867 3.705648422241211
139.51992797851562 -453.5176696777344 41.49305725097656 3.6621627807617188
140.56973266601562 -455.7607421875 41.83742904663086 3.6222307682037354
127.64266967773438 -459.31005859375 42.11488723754883 3.658911943435669
137.71823120117188 -449.3750305175781 42.88143539428711 3.783334255218506
127.1769790649414 -446.0126647949219 44.489097595214844 3.958756446838379
139.41033935546875 -453.6002197265625 46.04514694213867 3.770017385482788
140.2551727294922 -455.5173645019531 46.2794075012207 3.7347702980041504
114.81874084472656 -431.0286865234375 33.99850082397461 4.0693254470825195
124.5531997680664 -439.90301513671875 34.61040496826172 3.852630138397217
130.0813751220703 -476.49285888671875 35.36211395263672 3.1768226623535156
124.93656921386719 -442.4107666015625 35.32426071166992 3.821479558944702
46.49591827392578 -490.60845947265625 34.62034225463867 1.7933156490325928
123.90399932861328 -433.9190979003906 37.09317398071289 4.025351524353027
129.16400146484375 -424.78955078125 41.979461669921875 4.272012710571289
121.55628204345703 -429.9957275390625 42.07175827026367 4.23305606842041
141.55189514160156 -457.90374755859375 42.71067428588867 3.5972180366516113
138.83599853515625 -448.8713073730469 44.91847229003906 3.833101272583008
131.31753540039062 -432.0782775878906 45.625179290771484 4.21048641204834
141.2828826904297 -457.567138671875 46.47810745239258 3.6949820518493652
117.05797576904297 -446.6398010253906 34.363197326660156 3.779574155807495
54.475223541259766 -489.5455627441406 34.93972396850586 1.9662227630615234
127.36972045898438 -417.5097351074219 42.11814498901367 4.422053813934326
126.89752197265625 -415.439453125 42.109806060791016 4.463373184204102
127.97116088867188 -419.9700927734375 42.236263275146484 4.375306129455566
61.9364013671875 -425.3972473144531 41.964759826660156 4.179089069366455
127.7621841430664 -419.08355712890625 45.358680725097656 4.4682817459106445
133.61166381835938 -438.886962890625 45.849647521972656 4.074851989746094
128.12759399414062 -463.4344482421875 35.24257278442383 3.419003963470459
123.08865356445312 -467.6927490234375 35.38645935058594 3.3841259479522705
51.87368392944336 -489.7551574707031 34.490909576416016 1.8911402225494385
123.85481262207031 -473.3867492675781 35.90672302246094 3.2903800010681152
124.56007385253906 -475.20465087890625 38.18241882324219 3.306574821472168
127.16836547851562 -415.73834228515625 38.76144790649414 4.375328540802002
131.5819854736328 -432.5606689453125 38.92510986328125 4.039018630981445
132.31301879882812 -434.45849609375 39.021575927734375 4.001420021057129
122.20759582519531 -435.5008239746094 43.437416076660156 4.1606035232543945
115.24246978759766 -434.397705078125 33.566795349121094 4.011805534362793
46.90323257446289 -489.16571044921875 32.945716857910156 1.9077752828598022
127.8207015991211 -461.38275146484375 35.634483337402344 3.4670348167419434
77.3239517211914 -431.62225341796875 34.62645721435547 3.95383882522583
49.39415740966797 -490.1089172363281 34.48814392089844 1.8431042432785034
58.712520599365234 -488.9770202636719 35.01349639892578 2.051823616027832
129.00381469726562 -423.5175476074219 38.69639587402344 4.217622756958008
124.32350158691406 -477.4037780761719 35.31687545776367 3.2027411460876465
122.4815444946289 -463.5224914550781 35.752803802490234 3.4710798263549805
99.6517105102539 -482.69281005859375 35.5093994140625 2.8637454509735107
128.86366271972656 -412.9843444824219 41.630760192871094 4.48330020904541
99.94499969482422 -409.3258056640625 41.285003662109375 4.727004051208496
57.03993606567383 -487.88775634765625 33.59305953979492 2.0479001998901367
70.27359771728516 -487.2834777832031 34.485084533691406 2.2413995265960693
126.72657775878906 -413.0455322265625 35.47941970825195 4.349091529846191
63.047481536865234 -488.23065185546875 34.49283981323242 2.1048760414123535
71.0002670288086 -492.8580017089844 35.068050384521484 2.1172595024108887
66.9785385131836 -487.8766784667969 35.03662872314453 2.21057391166687
77.87122344970703 -488.1473083496094 36.8220329284668 2.4829554557800293
143.39199829101562 -460.6613464355469 42.380340576171875 3.526305675506592
129.08799743652344 -448.8955078125 43.53712844848633 3.8699629306793213
126.8875503540039 -415.7912292480469 45.18256378173828 4.530970573425293
127.54036712646484 -459.1526794433594 45.290931701660156 3.7379136085510254
138.55325317382812 -451.5614013671875 45.7474250793457 3.806072473526001
52.72174072265625 -488.4762268066406 32.96256637573242 2.010483980178833
60.953697204589844 -488.54925537109375 35.45020294189453 2.127581834793091
59.01438522338867 -487.50146484375 32.9561653137207 2.1304163932800293
125.93767547607422 -408.7676696777344 35.463069915771484 4.433203220367432
124.5658950805664 -475.09912109375 35.110347747802734 3.2364022731781006
74.89424896240234 -486.7748107910156 34.57891082763672 2.332279920578003
73.44273376464844 -492.6652526855469 34.794986724853516 2.141576051712036
81.3079833984375 -486.1182861328125 35.227638244628906 2.4913809299468994
117.27930450439453 -409.8077087402344 42.07615661621094 4.634462356567383
122.35782623291016 -436.9170227050781 45.741790771484375 4.188895225524902
68.75054931640625 -486.2839050292969 33.15438461303711 2.293250560760498
50.455528259277344 -488.70550537109375 33.04548263549805 1.9657083749771118
64.85846710205078 -486.8014221191406 33.21662521362305 2.217740535736084
83.3467788696289 -491.3764953613281 34.758079528808594 2.3270370960235596
81.0964126586914 -491.5156555175781 35.09062576293945 2.311152458190918
129.7621612548828 -474.1080017089844 35.81150436401367 3.2315852642059326
68.1624984741211 -432.03033447265625 38.48958206176758 3.984471321105957
61.860172271728516 -487.109375 33.013648986816406 2.179140329360962
54.77672576904297 -488.15570068359375 32.96348190307617 2.049508571624756
56.38689422607422 -447.8542785644531 32.917354583740234 3.3335797786712646
49.29281234741211 -449.32373046875 32.838069915771484 3.1939523220062256
72.57360076904297 -485.62933349609375 33.37882995605469 2.3529367446899414
79.03445434570312 -491.8868408203125 34.45435333251953 2.226654529571533
56.45271301269531 -489.1221618652344 35.21376037597656 2.027087688446045
97.69922637939453 -409.9800109863281 41.07720184326172 4.712314605712891
119.96049499511719 -430.3984375 45.17652893066406 4.3115925788879395
120.5205078125 -449.46875 34.84243392944336 3.7148616313934326
89.54420471191406 -490.3858947753906 34.750091552734375 2.4498417377471924
85.8386001586914 -490.94158935546875 35.033077239990234 2.395982265472412
64.90916442871094 -487.9831848144531 35.271728515625 2.192143678665161
92.95880126953125 -411.3751525878906 41.18162155151367 4.690033435821533
116.339111328125 -440.3695373535156 33.3801155090332 3.9006316661834717
106.41638946533203 -481.4197082519531 34.56591033935547 2.9451136589050293
97.6242446899414 -483.4143981933594 34.553035736083984 2.77398419380188
75.93678283691406 -492.2095947265625 34.569889068603516 2.1780343055725098
117.16905975341797 -425.7494812011719 35.32854080200195 4.180410385131836
51.041542053222656 -438.53936767578125 34.67036056518555 3.4360592365264893
47.94227600097656 -489.93218994140625 35.85343933105469 1.918257713317871
87.4063949584961 -413.2846984863281 40.594581604003906 4.647032260894775
115.83548736572266 -437.3689270019531 33.48463439941406 3.9558398723602295
77.04180145263672 -485.1150817871094 33.69682312011719 2.411278247833252
84.24671936035156 -485.37921142578125 35.74967575073242 2.5928876399993896
100.46868896484375 -481.49053955078125 33.421844482421875 2.864262819290161
79.83415222167969 -484.5674743652344 33.89717102050781 2.4546453952789307
78.91382598876953 -486.31756591796875 36.564727783203125 2.538455009460449
123.734619140625 -395.2269287109375 39.338687896728516 4.793070316314697
130.61227416992188 -429.67974853515625 45.64911651611328 4.260086536407471
74.8858642578125 -485.36688232421875 33.13272476196289 2.4103610515594482
94.80521392822266 -483.9781188964844 34.29259490966797 2.697113037109375
117.6799087524414 -429.5152893066406 35.039817810058594 4.101158618927002
119.95927429199219 -445.45465087890625 35.21668243408203 3.8000659942626953
51.72917938232422 -438.0467529296875 36.90093231201172 3.555717945098877
80.51927947998047 -416.1140441894531 39.46207046508789 4.518789768218994
82.227294921875 -484.3638610839844 33.369606018066406 2.5301513671875
116.75460815429688 -443.6831970214844 33.40624237060547 3.837339162826538
110.29116821289062 -480.4568786621094 34.26995086669922 3.030254602432251
121.93446350097656 -459.5042419433594 34.63312911987305 3.5200858116149902
130.35169982910156 -478.9754638671875 35.08129119873047 3.1248157024383545
119.41575622558594 -441.63104248046875 35.29887008666992 3.8749747276306152
90.5835189819336 -484.5152282714844 35.135562896728516 2.6734061241149902
65.6268081665039 -433.2545166015625 37.58964538574219 3.883160352706909
90.39793395996094 -412.25543212890625 41.00305938720703 4.671734809875488
95.24214935302734 -410.6871032714844 41.62436294555664 4.709232807159424
123.84993743896484 -440.64776611328125 44.2319221496582 4.074069499969482
81.97361755371094 -444.0552978515625 33.36481857299805 3.780609607696533
102.29669189453125 -482.3052673339844 35.835636138916016 2.8866806030273438
142.2996368408203 -458.1764831542969 39.61603546142578 3.5132699012756348
71.58475494384766 -431.2872619628906 38.6323356628418 4.055474281311035
125.5379638671875 -443.80780029296875 43.98922348022461 3.9986658096313477
114.03361511230469 -424.41943359375 33.79022216796875 4.196076393127441
84.48926544189453 -483.962158203125 33.58831787109375 2.5602426528930664
108.48466491699219 -480.90313720703125 35.616886138916016 3.0151190757751465
123.97344207763672 -398.09271240234375 39.34421157836914 4.7383036613464355
119.86927795410156 -427.5264587402344 44.75345993041992 4.354658126831055
103.28229522705078 -480.670654296875 33.8332633972168 2.910292148590088
72.20137023925781 -487.0260925292969 35.01005172729492 2.313039541244507
84.72633361816406 -414.508544921875 40.507347106933594 4.623866558074951
87.1028823852539 -483.6287841796875 33.824066162109375 2.592121124267578
91.65391540527344 -483.13555908203125 34.087928771972656 2.6627449989318848
123.6495132446289 -471.36322021484375 34.79133987426758 3.301297426223755
123.50675201416016 -432.1065673828125 35.1959342956543 4.015815734863281
75.06816101074219 -431.9551086425781 36.457157135009766 3.9961647987365723
130.843994140625 -451.34808349609375 44.5975227355957 3.8381552696228027
127.1957778930664 -414.89715576171875 34.8420295715332 4.296316623687744
124.90594482421875 -435.6451416015625 35.02956771850586 3.9373791217803955
116.45884704589844 -421.5662841796875 35.01001739501953 4.25430965423584
118.29340362548828 -433.7225341796875 35.18316650390625 4.023636817932129
120.98320007324219 -453.353271484375 35.45801544189453 3.6564247608184814
82.5321044921875 -415.38519287109375 40.23400115966797 4.5971903800964355
113.59854888916016 -422.2831115722656 33.523807525634766 4.244655132293701
106.0895004272461 -488.1346435546875 35.41288375854492 2.748359203338623
93.18670654296875 -484.06695556640625 35.783973693847656 2.7692344188690186
50.599491119384766 -489.47515869140625 36.02925491333008 1.983669638633728
89.20018768310547 -483.41204833984375 33.532283782958984 2.6481292247772217
111.14634704589844 -487.3660888671875 35.69135665893555 2.857327699661255
107.7545166015625 -408.5713195800781 42.20321273803711 4.727834701538086
145.01112365722656 -461.9229736328125 42.54868698120117 3.4958481788635254
122.64898681640625 -411.56817626953125 44.03681564331055 4.611268997192383
95.7462387084961 -482.4234924316406 33.25994110107422 2.7901241779327393
107.27003479003906 -479.7575988769531 33.54576110839844 3.007120132446289
125.43155670166016 -444.9624328613281 34.5920295715332 3.7543225288391113
114.16893768310547 -479.6540832519531 34.41632843017578 3.1198666095733643
141.12014770507812 -456.5240478515625 38.448524475097656 3.523831844329834
140.46047973632812 -424.4677429199219 42.40365982055664 4.208199977874756
140.92178344726562 -453.837646484375 44.412784576416016 3.7158682346343994
98.17033386230469 -481.9524230957031 33.302154541015625 2.836439609527588
84.18737030029297 -442.99334716796875 33.73163986206055 3.818392753601074
115.98094940185547 -417.6817932128906 35.54152297973633 4.3416290283203125
128.47201538085938 -420.6387939453125 38.83296585083008 4.277589797973633
114.83168029785156 -409.25347900390625 42.39906311035156 4.669788837432861
113.4708023071289 -420.1758117675781 33.4371223449707 4.286131858825684
104.49705505371094 -481.86163330078125 34.9707145690918 2.909468650817871
115.55870819091797 -486.8307189941406 35.17771911621094 2.933580160140991
104.03961944580078 -488.42169189453125 35.293758392333984 2.70505690574646
111.79582214355469 -480.11773681640625 35.637542724609375 3.092402935028076
68.48501586914062 -487.0951232910156 36.112815856933594 2.329052686691284
114.87091064453125 -490.7801818847656 38.67292022705078 2.8702118396759033
101.8606185913086 -409.11614990234375 42.12479019165039 4.743980884552002
111.4584732055664 -478.7875671386719 33.882545471191406 3.0963656902313232
121.73939514160156 -410.9971618652344 35.113319396972656 4.413297176361084
119.1552505493164 -393.5721740722656 36.123199462890625 4.778148174285889
108.9426040649414 -487.7376708984375 34.84070587158203 2.7938661575317383
126.47633361816406 -452.479736328125 35.62633514404297 3.6359565258026123
120.718994140625 -486.1176452636719 35.253578186035156 3.039795398712158
112.97676849365234 -417.5836181640625 33.80038833618164 4.3280253410339355
121.22702026367188 -416.7421875 35.41950988769531 4.318588733673096
123.35757446289062 -393.6034851074219 38.14475631713867 4.797027587890625
86.76101684570312 -441.2670593261719 33.77177810668945 3.8864428997039795
115.3470230102539 -413.81884765625 34.71949005126953 4.397282123565674
123.0484390258789 -429.4805603027344 35.361209869384766 4.0709381103515625
101.14332580566406 -488.82366943359375 35.275054931640625 2.6755783557891846
117.70333099365234 -486.6011962890625 35.53964614868164 2.982203960418701
96.09172821044922 -483.68853759765625 35.81428146362305 2.826329231262207
127.81229400634766 -418.693115234375 38.727943420410156 4.315539836883545
112.01223754882812 -408.8220520019531 42.50400161743164 4.700245380401611
127.77449035644531 -413.0736999511719 44.09168243408203 4.5486345291137695
112.62535095214844 -415.1853332519531 33.6695442199707 4.377595901489258
66.78535461425781 -486.40142822265625 33.59810256958008 2.232085704803467
121.46253204345703 -409.36285400390625 37.69570541381836 4.507573127746582
138.876953125 -452.1665344238281 42.92974090576172 3.7255172729492188
115.4884033203125 -477.9473571777344 33.24972915649414 3.1997230052948
120.02976989746094 -406.2147521972656 34.818504333496094 4.506485462188721
81.29911804199219 -459.852294921875 34.19490432739258 3.2453184127807617
125.31812286376953 -485.4652404785156 35.25713348388672 3.053910970687866
75.9922866821289 -486.0970458984375 36.112369537353516 2.4717862606048584
118.86566925048828 -410.4280700683594 43.243106842041016 4.639914035797119
112.35669708251953 -413.0718078613281 33.95586013793945 4.413942813873291
114.86442565917969 -409.88958740234375 34.785316467285156 4.474527835845947
122.58895874023438 -485.8561706542969 34.57421875 3.0518808364868164
99.19035339355469 -489.03692626953125 34.572906494140625 2.6241347789764404
88.45255279541016 -484.8633728027344 35.07345962524414 2.626678228378296
109.96239471435547 -408.6124267578125 42.643009185791016 4.721994400024414
122.60879516601562 -426.91009521484375 35.54216003417969 4.125360488891602
96.51789855957031 -489.4187316894531 35.25563430786133 2.617541790008545
125.89208984375 -409.80755615234375 38.17795944213867 4.4797282218933105
119.86546325683594 -405.98443603515625 39.09144973754883 4.614871978759766
111.91425323486328 -410.5626525878906 33.91505432128906 4.462189674377441
121.55158233642578 -419.1549987792969 34.88264083862305 4.259082794189453
121.8666763305664 -421.7865295410156 35.72487258911133 4.228809356689453
125.77385711669922 -447.56622314453125 35.611026763916016 3.729121685028076
81.2072525024414 -487.2274169921875 36.90119934082031 2.5665688514709473
132.68026733398438 -431.533447265625 40.753353118896484 4.09382963180542
140.2572021484375 -422.1656494140625 45.30033874511719 4.321866035461426
105.27924346923828 -480.2532043457031 33.34187316894531 2.9647414684295654
119.078369140625 -402.9906921386719 35.17490768432617 4.581339359283447
118.67119598388672 -400.46527099609375 35.39574432373047 4.636236190795898
122.28511810302734 -424.3155822753906 35.257286071777344 4.168288230895996
94.33772277832031 -489.7012634277344 34.98747634887695 2.5584373474121094
81.46276092529297 -414.59716796875 37.84627151489258 4.489414691925049
111.59660339355469 -408.1448974609375 33.781341552734375 4.511135101318359
118.3594970703125 -397.88873291015625 34.75712966918945 4.670718193054199
93.50513458251953 -482.74652099609375 33.290672302246094 2.7461395263671875
114.2895278930664 -405.91290283203125 35.53292465209961 4.569846153259277
130.02247619628906 -422.4013977050781 40.630374908447266 4.277395725250244
127.86759948730469 -445.49365234375 41.733158111572266 3.8973701000213623
111.20692443847656 -406.0231628417969 33.860599517822266 4.550891399383545
123.56896209716797 -394.2928466796875 34.89289093017578 4.704180717468262
116.35928344726562 -442.0420227050781 34.48479461669922 3.8703556060791016
128.97427368164062 -482.8102111816406 34.81224060058594 3.0620851516723633
127.66249084472656 -484.32257080078125 34.84584426879883 3.046496629714966
92.33906555175781 -489.9828796386719 34.71855926513672 2.502023220062256
128.94129943847656 -417.6788024902344 40.55900955200195 4.370294570922852
110.88462829589844 -403.8241271972656 34.23584747314453 4.601232528686523
113.73998260498047 -401.918701171875 34.51483917236328 4.622901439666748
113.41927337646484 -487.1499328613281 35.08232879638672 2.8877317905426025
113.1090087890625 -398.01788330078125 35.514381408691406 4.723541259765625
118.30812072753906 -395.68023681640625 39.16621017456055 4.81845235824585
110.65001678466797 -401.4664001464844 33.644630432128906 4.643961429595947
110.42383575439453 -399.5318298339844 34.15586853027344 4.6817545890808105
126.84529113769531 -455.115478515625 34.928226470947266 3.5694239139556885
129.9618377685547 -480.85406494140625 35.7113037109375 3.1096644401550293
81.75657653808594 -416.0334777832031 36.143245697021484 4.389123916625977
80.32398223876953 -412.47772216796875 37.8421745300293 4.513926029205322
78.79246520996094 -416.43890380859375 38.35198211669922 4.43723201751709
128.40623474121094 -413.0041809082031 39.5389404296875 4.435755252838135
110.16405487060547 -396.7360534667969 33.51814270019531 4.7376790046691895
112.44185638427734 -394.0031433105469 34.62134552001953 4.781002044677734
118.08695220947266 -395.97113037109375 35.60326385498047 4.72858190536499
79.9915771484375 -410.1089172363281 37.284996032714844 4.530215740203857
78.25582122802734 -411.9779968261719 38.11062240600586 4.505580902099609
121.54817962646484 -395.1109619140625 39.13496398925781 4.805583477020264
76.9637222290039 -417.3482971191406 38.37749481201172 4.393918037414551
120.65864562988281 -412.7058410644531 35.026893615722656 4.3874053955078125
76.45114135742188 -413.05584716796875 37.99268341064453 4.452872276306152
134.4108428955078 -440.9028625488281 42.4753303527832 3.951503276824951
79.38046264648438 -410.9243469238281 35.437870025634766 4.4221649169921875
124.22515869140625 -437.5675048828125 35.62791061401367 3.9216558933258057
119.99901580810547 -393.6340026855469 38.77805709838867 4.835228443145752
118.34587097167969 -398.2656555175781 39.78690719604492 4.78522253036499
75.67029571533203 -418.3394470214844 37.183189392089844 4.301937103271484
77.80721282958984 -412.34228515625 35.2605094909668 4.363534927368164
123.37725067138672 -469.6466064453125 35.855934143066406 3.358546257019043
84.56497955322266 -413.2699279785156 38.785491943359375 4.602938175201416
134.2083282470703 -436.4776916503906 43.22695541381836 4.051764488220215
119.06689453125 -478.3399963378906 33.2142448425293 3.211874008178711
125.44288635253906 -406.7691650390625 35.08742141723633 4.464561939239502
75.95719909667969 -413.2730712890625 35.89211654663086 4.346789836883545
110.28556060791016 -397.7718811035156 39.967628479003906 4.855422019958496
88.91902160644531 -411.8123779296875 39.5047492980957 4.655889511108398
120.15634155273438 -447.38616943359375 34.682682037353516 3.7511532306671143
127.1777114868164 -457.2198181152344 35.08528137207031 3.5330569744110107
114.15579986572266 -408.266845703125 36.16095733642578 4.542535781860352
87.75836181640625 -490.744873046875 35.640380859375 2.471013069152832
86.42890930175781 -412.12298583984375 38.903255462646484 4.641229152679443
120.28474426269531 -409.6359558105469 39.681129455566406 4.558682918548584
76.23400115966797 -417.9460144042969 35.250877380371094 4.230935096740723
87.5737075805664 -410.2072448730469 38.9215202331543 4.676887035369873
87.51018524169922 -430.5390319824219 33.64413070678711 4.107693672180176
86.90858459472656 -433.5877990722656 33.66640853881836 4.039732933044434
120.90325927734375 -414.6867980957031 34.75345230102539 4.342652320861816
89.12821197509766 -408.7033386230469 39.21586608886719 4.7092366218566895
114.32176208496094 -405.7100524902344 39.74708938598633 4.67488431930542
87.70668029785156 -428.5829162597656 34.595062255859375 4.1640214920043945
78.03242492675781 -428.72821044921875 34.906314849853516 4.032699108123779
75.96805572509766 -415.68017578125 35.31613540649414 4.274094581604004
75.88397216796875 -415.3756408691406 37.73239517211914 4.387574195861816
82.3934555053711 -412.8269958496094 38.28446960449219 4.557270526885986
84.1383285522461 -411.3370361328125 38.324615478515625 4.613648414611816
89.29859161376953 -403.28497314453125 39.28571701049805 4.8119587898254395
118.82672882080078 -407.9896545410156 39.43478775024414 4.593437671661377
86.91313934326172 -402.4764099121094 39.36061477661133 4.829522609710693
116.7243423461914 -406.1239929199219 39.523460388183594 4.64487361907959
89.91554260253906 -401.23175048828125 39.4233512878418 4.852534294128418
85.99267578125 -435.3835144042969 34.00963592529297 3.9817402362823486
87.79351043701172 -426.0865783691406 34.199161529541016 4.195752143859863
82.14827728271484 -413.7651062011719 35.51087188720703 4.41057014465332
112.25508880615234 -395.82470703125 36.08375930786133 4.783875942230225
71.08238220214844 -423.8002014160156 37.32313537597656 4.134791374206543
80.01917266845703 -398.5068664550781 37.27312469482422 4.757190227508545
71.41582489013672 -425.9436340332031 37.35041427612305 4.099212169647217
85.65533447265625 -409.1244812011719 38.62586975097656 4.692572116851807
85.10018920898438 -401.2431335449219 38.92466354370117 4.846297264099121
83.04388427734375 -401.0423889160156 38.96664047241211 4.827982425689697
88.6705551147461 -406.5652770996094 39.13191223144531 4.74813175201416
88.1487045288086 -399.3400573730469 39.1912727355957 4.885074138641357
87.90184783935547 -422.9306640625 33.611671447753906 4.26077938079834
80.32475280761719 -399.3422546386719 35.20457077026367 4.65183162689209
82.09349060058594 -411.6502685546875 35.420372009277344 4.446888446807861
81.05199432373047 -406.8608703613281 37.28632736206055 4.609219551086426
80.37187957763672 -400.6678161621094 38.88698196411133 4.79285192489624
124.1218490600586 -410.26788330078125 39.109046936035156 4.506142616271973
118.60865783691406 -404.2486572265625 39.28820037841797 4.660563945770264
116.37519836425781 -397.4153747558594 39.565677642822266 4.809479713439941
114.35256958007812 -398.17120361328125 39.710975646972656 4.813199520111084
120.48613739013672 -398.129150390625 39.84185028076172 4.774067401885986
112.61626434326172 -399.3403015136719 39.82088851928711 4.806433200836182
87.8505859375 -416.9024353027344 33.76100540161133 4.369429588317871
87.80467224121094 -419.1575012207031 33.82398986816406 4.32246208190918
80.99700927734375 -405.86187744140625 35.451873779296875 4.545234680175781
70.72437286376953 -421.3675842285156 37.217529296875 4.172171592712402
81.68441772460938 -410.5401611328125 38.2841911315918 4.591537952423096
123.94003295898438 -408.2796630859375 38.73134231567383 4.535052299499512
116.09043884277344 -395.20709228515625 39.41399383544922 4.848763942718506
87.82210540771484 -410.020751953125 33.60143280029297 4.509195327758789
87.78855895996094 -413.32989501953125 33.72238540649414 4.439261436462402
87.85960388183594 -421.04046630859375 34.56071853637695 4.310452938079834
121.23753356933594 -455.37188720703125 34.594112396240234 3.5979764461517334
119.27728271484375 -443.6565246582031 36.30424499511719 3.863353729248047
114.65673828125 -490.99078369140625 36.671661376953125 2.8199541568756104
118.67247009277344 -440.1039123535156 36.39046096801758 3.9340133666992188
72.33539581298828 -427.7106628417969 36.87456512451172 4.056998252868652
85.29695129394531 -399.2267150878906 38.7850341796875 4.881796360015869
84.37899780273438 -436.9639892578125 33.51898193359375 3.945549726486206
87.85658264160156 -404.6274108886719 33.6963996887207 4.609889984130859
87.8600082397461 -408.03057861328125 34.129024505615234 4.543675899505615
120.5447769165039 -451.4359130859375 35.919639587402344 3.7049548625946045
117.99292755126953 -431.6712341308594 35.89482116699219 4.080117702484131
118.01107025146484 -435.3624267578125 36.38726806640625 4.024670600891113
80.9833755493164 -404.88958740234375 37.621883392333984 4.661914825439453
81.82879638671875 -398.443359375 38.356258392333984 4.833694934844971
117.9268569946289 -393.60333251953125 39.157188415527344 4.859456539154053
115.80286407470703 -403.56756591796875 39.61174392700195 4.700740337371826
126.28365325927734 -485.03814697265625 33.463958740234375 3.036129951477051
87.81913757324219 -401.22430419921875 33.730533599853516 4.673870086669922
77.65509033203125 -426.7113952636719 34.721885681152344 4.057908535003662
92.05944061279297 -399.1885681152344 39.72951889038086 4.895030498504639
82.41690063476562 -437.4728088378906 33.923797607421875 3.8895514011383057
87.89556884765625 -398.7518615722656 33.86667251586914 4.716830253601074
87.9096450805664 -394.0575256347656 34.185386657714844 4.819798469543457
87.87554168701172 -396.1642150878906 34.41141891479492 4.788265705108643
77.33494567871094 -424.51434326171875 34.80732345581055 4.099592685699463
72.38741302490234 -419.6316833496094 36.2773323059082 4.188004016876221
116.84713745117188 -423.6832580566406 35.05976104736328 4.214014530181885
115.11894989013672 -411.83819580078125 35.40687942504883 4.451829433441162
73.17240142822266 -429.67266845703125 36.6523323059082 4.0212554931640625
117.04953002929688 -428.14715576171875 36.43162536621094 4.163949012756348
84.35254669189453 -440.51495361328125 33.95497131347656 3.8579444885253906
76.9538803100586 -422.115966796875 34.8445930480957 4.1421918869018555
116.27857971191406 -419.5122375488281 34.77422332763672 4.287537574768066
74.15867614746094 -418.86273193359375 35.221595764160156 4.181406021118164
80.86275482177734 -407.9164733886719 35.326438903808594 4.497494697570801
113.54696655273438 -400.23291015625 35.57594680786133 4.68098258972168
110.70074462890625 -394.0087890625 33.5279426574707 4.784008979797363
76.57183074951172 -420.1063537597656 35.012725830078125 4.183170318603516
79.789794921875 -396.6041564941406 35.281307220458984 4.701181888580322
80.74319458007812 -403.7762145996094 35.363616943359375 4.578321933746338
115.30770874023438 -415.8909606933594 36.33048629760742 4.3982367515563965
79.33561706542969 -394.5108947753906 35.21565246582031 4.732683181762695
80.33409118652344 -402.80999755859375 37.37174606323242 4.681879997253418
79.1263198852539 -396.98919677734375 38.28582763671875 4.819781303405762
122.39704895019531 -396.83306884765625 39.69731521606445 4.781248569488525
114.14225006103516 -403.927734375 34.807228088378906 4.590022563934326
74.25845336914062 -393.98480224609375 35.2340087890625 4.670132637023926
74.23680114746094 -393.85595703125 37.294551849365234 4.765589237213135
87.93646240234375 -415.09423828125 34.726776123046875 4.434314727783203
119.76054382324219 -448.38818359375 36.39604187011719 3.776752471923828
79.89242553710938 -401.95635986328125 35.39323425292969 4.602862358093262
74.55085754394531 -395.6605529785156 36.453895568847656 4.696617603302002
113.49555206298828 -402.7104797363281 36.34131622314453 4.654026031494141
74.54936218261719 -396.3630676269531 38.356624603271484 4.768867492675781
78.23625183105469 -400.2672119140625 34.82093048095703 4.5859880447387695
78.7521743774414 -400.8717041015625 36.6644172668457 4.664892196655273
70.56275939941406 -428.17633056640625 38.25395965576172 4.083914279937744
121.77825164794922 -405.4091796875 35.815677642822266 4.533059597015381
125.0751724243164 -404.7432861328125 34.986324310302734 4.502171039581299
77.1657943725586 -443.0228576660156 38.01512908935547 3.8832478523254395
118.25233459472656 -393.9722900390625 34.36492919921875 4.734590530395508
124.3170166015625 -399.952880859375 34.69522476196289 4.589166641235352
124.68746185302734 -402.30670166015625 34.79609680175781 4.545400619506836
124.77074432373047 -404.1503601074219 38.45437240600586 4.598919868469238
83.64750671386719 -409.37890625 38.72568130493164 4.662779331207275
79.1596908569336 -409.5711669921875 39.06548309326172 4.608863830566406
86.8884048461914 -407.516357421875 39.0499382019043 4.729750156402588
74.7892837524414 -397.4274597167969 35.01422882080078 4.600277900695801
86.74874114990234 -397.0161437988281 39.43691635131836 4.933606147766113
88.89958953857422 -397.3398132324219 39.62275314331055 4.929565906524658
91.6448974609375 -397.1501159667969 39.988136291503906 4.937908172607422
74.06169891357422 -394.3814392089844 39.254234313964844 4.841426372528076


==> fig/data/yas_source.txt <==
-249.569 -304.106 35.005
-250.593 -302.34 35
-251.557 -300.634 34.9957
-252.565 -298.828 34.9922
-253.571 -297.043 34.9893
-254.547 -295.266 34.9877
-255.516 -293.497 34.9872
-256.516 -291.629 34.9854
-257.529 -289.742 34.9844
-258.478 -287.954 34.9838
-259.43 -286.179 34.9825
-260.375 -284.402 34.9814
-261.336 -282.619 34.9798
-262.329 -280.728 34.9781
-263.298 -278.873 34.9747
-264.261 -277.02 34.97
-265.215 -275.206 34.9657
-266.171 -273.387 34.9615
-267.093 -271.61 34.9575
-268 -269.838 34.954
-268.968 -267.968 34.9483
-269.908 -266.164 34.9412
-270.841 -264.386 34.9338
-271.769 -262.605 34.9259
-272.708 -260.797 34.9153
-273.674 -258.92 34.9021
-274.872 -256.634 34.888
-275.834 -254.813 34.8759
-276.776 -252.972 34.8631
-277.713 -251.155 34.85
-278.7 -249.267 34.8384
-279.585 -247.573 34.8269
-280.55 -245.681 34.8124
-281.516 -243.785 34.7977
-282.435 -241.972 34.784
-283.36 -240.11 34.7692
-284.307 -238.239 34.7536
-285.2 -236.433 34.7395
-286.079 -234.646 34.7267
-287 -232.742 34.7103
-287.843 -230.998 34.695
-288.693 -229.177 34.6793
-289.565 -227.275 34.6637
-290.425 -225.399 34.6499
-291.256 -223.513 34.6365
-292.059 -221.607 34.6261
-292.811 -219.761 34.6162
-293.565 -217.85 34.6103
-294.28 -215.928 34.6069
-294.974 -214.008 34.6057
-295.6 -212.105 34.6019
-296.327 -209.684 34.5953
-296.862 -207.788 34.5854
-297.364 -205.813 34.5765
-297.825 -203.839 34.5684
-298.227 -201.801 34.5609
-298.558 -199.804 34.5542
-298.818 -197.748 34.5477
-299.011 -195.711 34.5405
-299.113 -193.663 34.5294
-299.128 -191.628 34.5161
-299.053 -189.582 34.5
-298.894 -187.524 34.4826
-298.643 -185.5 34.4638
-298.307 -183.502 34.4408
-297.871 -181.554 34.4146
-297.343 -179.604 34.3894
-296.694 -177.598 34.3687
-295.953 -175.662 34.3497
-295.097 -173.735 34.3324
-294.15 -171.905 34.3208
-293.103 -170.095 34.3155
-291.978 -168.371 34.3148
-290.745 -166.695 34.3197
-289.469 -165.118 34.3321
-288.127 -163.611 34.3492
-286.703 -162.174 34.3686
-285.168 -160.774 34.3916
-283.608 -159.472 34.4175
-282.018 -158.262 34.4463
-280.411 -157.145 34.4754
-278.683 -156.09 34.5059
-276.905 -155.095 34.5356
-274.631 -153.918 34.5721
-272.841 -153.085 34.5994
-270.971 -152.282 34.6289
-269.058 -151.519 34.6585
-267.149 -150.809 34.683
-265.257 -150.174 34.7044
-262.77 -149.425 34.7275
-260.793 -148.862 34.746
-258.802 -148.341 34.7631
-256.884 -147.869 34.7768
-254.888 -147.422 34.788
-252.914 -147.009 34.8
-250.92 -146.62 34.8079
-248.911 -146.259 34.8148
-246.869 -145.906 34.8223
-244.864 -145.575 34.8285
-242.864 -145.254 34.8336
-240.871 -144.963 34.8345
-238.832 -144.682 34.8315
-236.792 -144.423 34.8264
-234.725 -144.165 34.8183
-232.631 -143.928 34.811
-230.621 -143.713 34.8006
-228.598 -143.5 34.7879
-226.553 -143.296 34.7707
-224.443 -143.092 34.7478
-222.426 -142.899 34.7222
-220.412 -142.724 34.6971
-218.343 -142.537 34.6728
-216.271 -142.342 34.6481
-214.203 -142.148 34.6175
-212.145 -141.96 34.5832
-210.077 -141.792 34.5467
-208.004 -141.613 34.5099
-205.899 -141.427 34.4723
-203.833 -141.242 34.4341
-201.722 -141.062 34.3934
-199.654 -140.882 34.3553
-197.599 -140.715 34.3189
-195.496 -140.546 34.2842
-193.4 -140.367 34.2485
-191.371 -140.177 34.2098
-189.346 -139.984 34.1703
-187.311 -139.788 34.1309
-185.284 -139.599 34.0916
-183.244 -139.412 34.0516
-181.173 -139.23 34.0113
-179.136 -139.031 33.9696
-177.053 -138.834 33.9294
-175.012 -138.641 33.8915
-172.881 -138.448 33.8572
-170.768 -138.253 33.8206
-168.687 -138.052 33.7878
-166.665 -137.857 33.7605
-164.581 -137.647 33.7365
-162.528 -137.432 33.7151
-160.469 -137.225 33.6946
-158.412 -137.015 33.6756
-156.361 -136.798 33.6585
-154.345 -136.596 33.6421
-152.379 -136.377 33.6272
-150.405 -136.168 33.6152
-148.319 -135.952 33.6002
-146.257 -135.733 33.5869
-144.255 -135.518 33.5777
-142.297 -135.301 33.573
-140.28 -135.081 33.5704
-138.262 -134.87 33.5677
-136.17 -134.648 33.5651
-134.111 -134.417 33.5606
-132.035 -134.174 33.5557
-129.968 -133.94 33.5519
-127.902 -133.698 33.5472
-125.832 -133.442 33.5408
-123.838 -133.198 33.537
-121.871 -132.961 33.5335
-119.834 -132.713 33.5327
-117.77 -132.461 33.536
-115.668 -132.185 33.5374
-113.596 -131.919 33.5359
-111.559 -131.649 33.533
-109.521 -131.385 33.5305
-107.518 -131.126 33.5281
-105.461 -130.856 33.5258
-103.428 -130.589 33.5261
-101.287 -130.3 33.5269
-99.2389 -130.021 33.5228
-97.181 -129.746 33.5239
-95.0793 -129.467 33.5313
-93.0163 -129.194 33.5328
-90.939 -128.905 33.5338
-88.865 -128.625 33.534
-86.8395 -128.362 33.5324
-84.8497 -128.093 33.5314
-82.5987 -127.802 33.5329
-80.8267 -127.556 33.5335
-78.7494 -127.264 33.5305
-76.7194 -126.985 33.531
-74.696 -126.707 33.5318
-72.6341 -126.419 33.5344
-70.6014 -126.136 33.5391
-68.6326 -125.866 33.5427
-66.5805 -125.591 33.5442
-64.5521 -125.315 33.5492
-62.4634 -125.02 33.554
-60.475 -124.743 33.5573
-58.414 -124.469 33.5563
-56.3625 -124.195 33.5569
-54.3523 -123.907 33.5572
-52.3559 -123.63 33.5578
-50.3576 -123.344 33.5604
-48.3343 -123.055 33.5632
-46.3089 -122.774 33.5667
-44.1776 -122.485 33.5701
-42.1124 -122.195 33.5729
-40.049 -121.9 33.5725
-38.0244 -121.62 33.5732
-35.9838 -121.34 33.5749
-33.9104 -121.059 33.5748
-31.8731 -120.768 33.5725
-29.8846 -120.482 33.5712
-27.8075 -120.19 33.5753
-25.7135 -119.906 33.5773
-23.6959 -119.622 33.5794
-21.6697 -119.335 33.5793
-19.6469 -119.049 33.5768
-17.617 -118.763 33.5746
-15.5865 -118.473 33.5767
-13.5491 -118.183 33.5835
-11.5233 -117.899 33.5874
-9.50318 -117.62 33.59
-7.44957 -117.332 33.5936
-5.39698 -117.055 33.6006
-3.36235 -116.782 33.6085
-1.33466 -116.507 33.616
1.25819 -116.159 33.6244
3.38942 -115.87 33.6297
5.31334 -115.601 33.6342
7.46342 -115.299 33.6384
9.38183 -115.026 33.642
11.4128 -114.752 33.6316
13.4591 -114.451 33.6247
15.5314 -114.177 33.6148
17.5414 -113.908 33.6085
19.612 -113.635 33.6028
21.6138 -113.371 33.5973
23.6622 -113.098 33.5926
25.6713 -112.839 33.5857
27.7227 -112.588 33.5832
29.8166 -112.314 33.5799
31.8174 -112.056 33.5778
33.8995 -111.786 33.5791
35.8848 -111.516 33.5811
37.9302 -111.256 33.5813
39.9556 -111.014 33.5865
42.0757 -110.748 33.5895
44.2131 -110.478 33.5839
46.4878 -110.189 33.5748
47.9229 -110.013 33.5738
50.1929 -109.737 33.577
52.7253 -109.415 33.5749
54.7823 -109.158 33.578
56.5821 -108.942 33.5865
58.6297 -108.701 33.5951
60.9016 -108.426 33.6024
62.9441 -108.18 33.6062
65.0006 -107.943 33.6063
67.0861 -107.701 33.6067
69.0584 -107.461 33.6114
71.1011 -107.209 33.6164
73.1291 -106.971 33.6189
75.1809 -106.742 33.6197
77.2507 -106.519 33.62
79.3272 -106.3 33.6141
81.331 -106.083 33.6072
83.8649 -105.777 33.5958
85.8888 -105.546 33.5926
87.9311 -105.312 33.5927
89.9764 -105.072 33.5911
92.0171 -104.836 33.59
94.0952 -104.61 33.5888
96.2211 -104.384 33.5885
98.196 -104.176 33.591
100.315 -103.939 33.5919
102.267 -103.721 33.5877
104.366 -103.497 33.5857
106.874 -103.228 33.5911
108.914 -103.017 33.5973
110.921 -102.813 33.6037
112.943 -102.604 33.6073
115.055 -102.383 33.6054
117.61 -102.127 33.6145
119.645 -101.915 33.6207
121.722 -101.701 33.6218
123.772 -101.49 33.6261
125.818 -101.273 33.6279
127.86 -101.054 33.6332
129.84 -100.848 33.6375
131.732 -100.649 33.6447
133.833 -100.436 33.6517
135.942 -100.229 33.6623
138.089 -100.018 33.6698
140.176 -99.7916 33.6796
142.312 -99.5666 33.6926
144.363 -99.3681 33.7088
146.7 -99.1293 33.7197
148.859 -98.8873 33.7297
151.279 -98.6417 33.7411
153.782 -98.386 33.7572
155.871 -98.1779 33.7724
157.988 -97.954 33.7851
160.008 -97.7426 33.7993
161.889 -97.54 33.813
164.551 -97.2699 33.8288
167.054 -96.9906 33.8414
169.156 -96.755 33.8535
171.195 -96.5412 33.8669
173.311 -96.3021 33.8784
175.394 -96.0665 33.8882
177.985 -95.7638 33.8997
179.955 -95.5295 33.9125
181.942 -95.2915 33.9239
183.933 -95.0558 33.9347
185.984 -94.7968 33.9462
188.055 -94.5211 33.9569
190.174 -94.2262 33.966
192.205 -93.9469 33.9769
194.264 -93.645 33.988
196.288 -93.3363 33.9953
198.322 -93.0176 34.0054
200.233 -92.7111 34.0154
202.321 -92.3429 34.0275
204.316 -91.9917 34.04
206.377 -91.604 34.0532
208.397 -91.1923 34.0665
210.34 -90.7711 34.0793
212.345 -90.3088 34.0898
214.335 -89.8307 34.0957
216.333 -89.3069 34.1002
218.303 -88.7551 34.1037
220.261 -88.1629 34.107
222.252 -87.5228 34.1109
224.181 -86.8571 34.1135
226.091 -86.1298 34.1136
227.989 -85.3388 34.1126
229.827 -84.5196 34.1139
231.67 -83.625 34.1147
233.544 -82.6489 34.1167
235.357 -81.6293 34.1206
237.082 -80.5833 34.1256
238.722 -79.4831 34.1272
240.362 -78.292 34.1297
241.993 -77.0213 34.1328
243.598 -75.6728 34.1351
245.145 -74.2622 34.1383
246.642 -72.8041 34.1375
248.054 -71.304 34.1336
249.398 -69.7301 34.1306
250.699 -68.0779 34.1324
251.866 -66.4584 34.1392
253.004 -64.7558 34.1489
254.06 -63.0637 34.159
255.052 -61.3133 34.1732
255.954 -59.546 34.1898
256.768 -57.789 34.2041
257.537 -55.9278 34.221
258.263 -53.9785 34.2391
258.89 -52.1136 34.2569
259.461 -50.1539 34.2758
259.958 -48.1869 34.2968
260.396 -46.1474 34.3201
260.742 -44.063 34.3465
261.021 -42.0353 34.3717
261.243 -39.9925 34.3954
261.415 -37.9524 34.4177
261.52 -35.9107 34.4377
261.566 -33.8665 34.4558
261.542 -31.8728 34.4743
261.492 -29.8261 34.4939
261.389 -27.777 34.5113
261.219 -25.7176 34.5276
261.006 -23.6862 34.5439
260.781 -21.6964 34.5602
260.527 -19.7512 34.5771
260.214 -17.7124 34.594
259.838 -15.5092 34.612
259.485 -13.5606 34.6285
259.092 -11.5423 34.6453
258.668 -9.52933 34.6608
258.238 -7.52563 34.6772
257.788 -5.54855 34.6928
257.312 -3.57642 34.7067
256.809 -1.58295 34.7203
256.32 0.354707 34.7319
255.813 2.3551 34.741
255.3 4.35002 34.7516
254.783 6.29658 34.7635
254.279 8.15187 34.7739
253.744 10.146 34.7825
253.18 12.181 34.7926
252.599 14.3 34.8024
252.053 16.2398 34.8106
251.51 18.2076 34.8206
250.978 20.1788 34.8296
250.418 22.1588 34.8371
249.872 24.1314 34.845
249.327 26.1175 34.8537
248.801 28.0772 34.8655
248.276 30.0024 34.8756
247.755 32.0145 34.8868
247.236 33.996 34.8982
246.715 35.9978 34.9096
246.198 37.98 34.9233
245.716 39.9343 34.9369
245.225 41.8934 34.9515
244.722 43.9281 34.9678
244.209 45.9589 34.9846
243.733 47.9192 35.0047
243.26 49.907 35.0263
242.783 51.8925 35.0512
242.306 53.9067 35.0785
241.842 55.9249 35.1092
241.386 57.9301 35.1408
240.916 60.0236 35.1727
240.493 61.9325 35.2017
240.035 64.0324 35.2361
239.631 65.8925 35.2695
239.203 67.8751 35.307
238.761 69.9494 35.3474
238.354 71.8487 35.3874
237.937 73.7693 35.4295
237.524 75.6955 35.4759
237.133 77.4636 35.5236
236.689 79.5193 35.5704
236.242 81.5936 35.6199
235.824 83.5862 35.6713
235.394 85.6643 35.7254
234.968 87.6516 35.7804
234.512 89.6286 35.8364
234.063 91.6392 35.8926
233.637 93.5903 35.9471
233.196 95.5866 36.0048
232.76 97.5058 36.0638
232.296 99.4913 36.1218
231.804 101.508 36.1799
231.303 103.509 36.2425
230.8 105.481 36.3084
230.279 107.444 36.3782
229.779 109.336 36.4477
229.248 111.267 36.5141
228.689 113.252 36.5813
228.117 115.18 36.648
227.529 117.103 36.7168
226.758 119.482 36.8039
226.108 121.415 36.8733
225.468 123.232 36.947
224.793 125.055 37.0259
223.893 127.422 37.1211
223.13 129.344 37.1912
222.133 131.714 37.2806
221.296 133.554 37.3538
220.435 135.379 37.4296
219.639 137.045 37.5016
218.728 138.85 37.5709
217.806 140.612 37.6379
216.825 142.41 37.7084
215.515 144.71 37.8062
214.446 146.458 37.8958
213.345 148.203 37.9833
211.945 150.328 38.0861
210.795 152.009 38.1708
209.628 153.637 38.2556
208.418 155.252 38.3387
207.196 156.822 38.4191
205.934 158.388 38.5021
204.32 160.311 38.6055
202.974 161.84 38.6882
201.533 163.394 38.7754
200.187 164.786 38.8552
198.787 166.188 38.9373
197.022 167.942 39.0428
195.573 169.306 39.1297
194.075 170.649 39.2152
192.181 172.284 39.3225
190.607 173.595 39.4088
189.034 174.857 39.497
187.432 176.078 39.5895
185.8 177.282 39.6837
184.143 178.452 39.7776
182.042 179.882 39.8959
180.403 180.956 39.9889
178.711 182.026 40.0808
177.015 183.058 40.1719
175.29 184.061 40.2598
173.492 185.059 40.3475
171.748 186.007 40.4301
169.487 187.189 40.5289
167.296 188.262 40.6237
165.446 189.123 40.6945
163.577 189.979 40.7653
161.713 190.798 40.8318
159.835 191.58 40.8948
157.972 192.324 40.9581
156.05 193.057 41.0229
154.139 193.766 41.0877
152.315 194.429 41.1498
150.397 195.088 41.2118
148.489 195.725 41.278
146.639 196.329 41.3421
144.716 196.928 41.4123
142.749 197.529 41.4823
140.834 198.098 41.5458
138.827 198.694 41.6082
136.876 199.272 41.6702
134.905 199.836 41.7293
132.916 200.4 41.7888
130.968 200.941 41.8465
128.992 201.506 41.9046
127 202.058 41.9602
125.051 202.614 42.012
123.095 203.184 42.0606
121.121 203.754 42.1057
119.204 204.327 42.1502
117.251 204.94 42.1901
115.298 205.55 42.2315
113.428 206.155 42.2748
111.458 206.784 42.3202
109.503 207.431 42.3675
107.538 208.123 42.4159
105.621 208.813 42.4615
103.752 209.515 42.5045
101.85 210.257 42.5435
99.9646 211.02 42.5817
98.0927 211.809 42.6191
96.2161 212.633 42.6578
94.3697 213.48 42.6967
92.5221 214.333 42.7349
90.7027 215.232 42.7738
88.8713 216.175 42.8131
87.1313 217.099 42.851
85.3278 218.093 42.8895
83.5764 219.104 42.9211
81.8925 220.108 42.9543
80.2799 221.095 42.9876
78.5121 222.234 43.0198
76.8269 223.366 43.049
75.1312 224.559 43.0751
73.5111 225.741 43.1024
71.8657 226.952 43.1307
70.2241 228.241 43.1591
68.5978 229.544 43.1887
67.0565 230.821 43.2158
65.511 232.155 43.2427
63.9649 233.548 43.2684
62.4516 234.936 43.2934
60.9582 236.371 43.318
59.5111 237.819 43.3421
58.1003 239.256 43.3618
56.7419 240.664 43.383
55.3018 242.238 43.4014
53.9883 243.712 43.4196
52.6645 245.23 43.438
51.3775 246.766 43.454
50.0561 248.395 43.47
48.7722 250.036 43.4874
47.5426 251.65 43.5039
46.3152 253.319 43.5188
45.1232 255.005 43.5332
43.9479 256.71 43.5482
42.7999 258.435 43.5607
41.716 260.133 43.5729
40.6342 261.876 43.5852
39.6223 263.587 43.5938
38.5841 265.381 43.6022
37.5859 267.18 43.6092
36.6532 268.951 43.6146
35.7113 270.774 43.6192
34.8075 272.617 43.622
33.9444 274.452 43.6245
33.103 276.366 43.6263
32.2896 278.257 43.6257
31.4885 280.179 43.6259
30.759 282.049 43.6259
30.0345 283.976 43.6266
29.3219 285.955 43.6261
28.67 287.911 43.6214
28.0623 289.871 43.616
27.4556 291.81 43.6152
26.8802 293.787 43.6133
26.3483 295.769 43.6083
25.8545 297.726 43.6018
25.3888 299.69 43.5945
24.9681 301.643 43.5858
24.563 303.651 43.5756
24.1878 305.639 43.5655
23.824 307.71 43.5546
23.4965 309.773 43.5427
23.2239 311.762 43.5294
22.9727 313.709 43.5154
22.7135 315.839 43.5024
22.4925 317.916 43.4889
22.3176 319.99 43.4714
22.1735 322.052 43.4533
22.0552 324.141 43.4356
21.9637 326.234 43.4168
21.8952 328.28 43.3978
21.8512 330.376 43.3713
21.8402 332.399 43.3471
21.8506 334.381 43.3211
21.8901 336.461 43.2967
21.9462 338.569 43.2716
22.0157 340.599 43.2474
22.121 342.642 43.223
22.2544 344.685 43.1975
22.4084 346.787 43.1705
22.5787 348.815 43.1463
22.7842 350.902 43.1212
23.0084 352.934 43.0949
23.2544 355.014 43.0676
23.53 357.015 43.0404
23.815 358.966 43.0106
24.1227 360.986 42.9816
24.4641 363.047 42.9513
24.8085 365.127 42.9201
25.151 367.109 42.8899
25.5337 369.174 42.8571
25.9238 371.192 42.8229
26.3416 373.216 42.7867
26.7734 375.261 42.7504
27.2181 377.284 42.7126
27.6784 379.32 42.6716
28.155 381.337 42.6317
28.6309 383.257 42.5915
29.1302 385.266 42.5516
29.6569 387.344 42.5076
30.1778 389.368 42.4636
30.7001 391.399 42.4179
31.1963 393.285 42.3671
31.7454 395.35 42.3165
32.2765 397.355 42.2658
32.7924 399.299 42.2123
33.3418 401.33 42.1585
33.9093 403.332 42.1038
34.4847 405.379 42.0464
35.0557 407.397 41.987
35.621 409.4 41.9248
36.1705 411.396 41.8603
36.727 413.409 41.7928
37.2876 415.433 41.7223
37.8392 417.467 41.6509
38.3997 419.479 41.5809
38.9473 421.476 41.5118
39.4554 423.455 41.4407
39.99 425.462 41.3705
40.5089 427.451 41.303
41.022 429.469 41.2338
41.544 431.522 41.1641
42.0537 433.567 41.0917
42.548 435.606 41.0174
43.0318 437.574 40.9467
43.5058 439.612 40.8702
43.9831 441.683 40.7961
44.4446 443.723 40.724
44.8941 445.767 40.6519
45.3285 447.809 40.5779
45.7504 449.851 40.5065
46.1688 451.943 40.4347
46.5617 453.948 40.365
46.9626 456.047 40.2916
47.3473 458.069 40.2247
47.7017 460.064 40.1536
48.0282 462.046 40.0829
48.374 464.109 40.0102
48.7262 466.23 39.9375
49.0461 468.298 39.8676
49.3433 470.38 39.7967
49.6481 472.461 39.7276
49.9166 474.471 39.6582
50.1984 476.577 39.5913
50.452 478.656 39.5257
50.6882 480.744 39.46
50.9166 482.819 39.3953
51.1199 484.879 39.3308
51.3242 486.963 39.2691
51.5156 489.036 39.2078
51.6977 491.131 39.1454
51.8533 493.149 39.0849
51.9941 495.169 39.0223
52.1198 497.26 38.9591
52.2628 499.346 38.8974
52.3704 501.425 38.8356
52.4681 503.513 38.7738
52.5588 505.583 38.712
52.6322 507.671 38.6527
52.6975 509.715 38.5954
52.7456 511.774 38.5368
52.7844 513.854 38.4822
52.8275 515.905 38.4297
52.8444 517.96 38.3805
52.861 520.015 38.3316
52.875 522.089 38.282
52.873 524.144 38.2335
52.844 526.245 38.1847
52.8174 528.326 38.1367
52.7752 530.402 38.0904
52.7376 532.491 38.0444
52.6816 534.593 37.999
52.6181 536.618 37.9552
52.5325 538.713 37.9097
52.4537 540.799 37.866
52.3545 542.863 37.8237
52.2531 544.94 37.7824
52.1517 546.975 37.7426
52.0361 549.037 37.702
51.929 551.109 37.6624
51.7954 553.202 37.6213
51.6735 555.246 37.5823
51.5373 557.295 37.5446
51.4002 559.354 37.5042
51.2505 561.411 37.4643
51.0762 563.5 37.4229
50.8821 566.091 37.3691
50.7111 568.159 37.3279
50.5351 570.216 37.2882
50.3655 572.272 37.2304
50.1879 574.353 37.1641
50.0091 576.504 37.1106
49.8377 578.406 37.0753
49.6233 580.495 37.0411
49.3986 582.987 37.0049
49.1849 585.011 36.9782
48.9794 587.034 36.9526
48.7978 589.054 36.9291
48.5943 591.09 36.9045
48.3659 593.144 36.8791
48.1664 595.189 36.8565
47.9686 597.256 36.8325
47.7489 599.332 36.8028
47.5283 601.469 36.7774
47.3188 603.553 36.7577
47.1132 605.602 36.7425
46.8887 607.605 36.7276
46.6712 609.646 36.7138
46.455 611.714 36.6991
46.2317 613.798 36.6823
46.0097 615.803 36.6692
45.7908 617.877 36.658
45.581 619.829 36.648
45.3628 621.815 36.6376
45.122 623.849 36.6258
44.8989 625.893 36.6167
44.6599 627.963 36.6094
44.4354 630.014 36.6016
44.2076 632.103 36.5931
43.9865 634.061 36.5861
43.6864 636.639 36.5748
43.4505 638.705 36.5662
43.2209 640.779 36.559
43.0076 642.864 36.5545
42.7639 644.87 36.5498
42.5473 646.846 36.5458
42.3244 648.915 36.5423
42.0897 650.89 36.541
41.8482 652.969 36.5386
41.6314 654.874 36.5383
41.416 656.892 36.542
41.1618 658.991 36.5449
40.9462 660.991 36.5465
40.7187 663.064 36.5466
40.4639 665.125 36.5459
40.2247 667.217 36.5457
39.9761 669.258 36.5475
39.7555 671.297 36.5499
39.5234 673.36 36.5525
39.2883 675.389 36.5538
39.0532 677.437 36.5549
38.8407 679.489 36.5599
38.6075 681.501 36.5634
38.3816 683.536 36.5634
38.1745 685.484 36.5602
37.9548 687.46 36.5587
37.748 689.382 36.5535
37.4961 691.5 36.5514
37.2619 693.576 36.5491
37.0488 695.657 36.5481
36.8459 697.662 36.5503
36.6199 699.744 36.5526
36.3933 701.81 36.5517
36.1693 703.878 36.5514
35.948 705.921 36.5546
35.7317 708.004 36.5568
35.514 710.015 36.5616
35.2841 712.031 36.5667
35.0632 714.065 36.5704
34.8519 716.047 36.5751
34.6106 718.083 36.5833
34.3879 720.14 36.5906
34.1688 722.166 36.5986
33.9425 724.17 36.6071
33.7156 726.202 36.6109
33.4892 728.25 36.6174
33.258 730.314 36.6262
33.025 732.372 36.6372
32.7951 734.432 36.6505
32.5364 736.413 36.664
32.2894 738.472 36.6794
32.0495 740.51 36.6924
31.8084 742.528 36.706
31.5671 744.559 36.7185
31.2624 747.073 36.7368
30.9473 749.623 36.7582
30.6898 751.642 36.7794
30.444 753.639 36.7996
30.2005 755.651 36.8188
29.9307 757.737 36.8395
29.6779 759.729 36.8609
29.4072 761.744 36.8826
29.0729 764.221 36.912
28.7938 766.229 36.9361
28.5196 768.236 36.9606
28.161 770.788 36.9916
27.8533 772.76 37.0183
27.5479 774.76 37.0495
27.1498 777.246 37.0861
26.8093 779.246 37.1184
26.4664 781.199 37.1461
26.1022 783.203 37.1729
25.7257 785.204 37.1961
25.3314 787.191 37.2192
24.9 789.235 37.2451
24.463 791.161 37.2702
23.8763 793.666 37.3031
23.3963 795.62 37.3271
22.8755 797.578 37.349
22.196 799.999 37.37
21.6369 801.924 37.383
21.003 803.891 37.3905
20.3467 805.797 37.3992
19.6272 807.714 37.4064
18.8615 809.631 37.4093
18.0438 811.528 37.4092
17.1793 813.386 37.4077
16.2672 815.206 37.4032
15.2641 817.038 37.3963
14.2285 818.8 37.388
13.0834 820.565 37.3777
11.8945 822.247 37.3656
10.6199 823.885 37.3505
9.26227 825.458 37.3403
7.82966 826.928 37.3328
6.29298 828.357 37.3207
4.71925 829.675 37.305
3.16218 830.883 37.2839
1.43997 832.003 37.2596
-0.39464 833.067 37.234
-2.30865 834.021 37.2045
-4.2056 834.842 37.1718
-6.11958 835.53 37.1417
-8.00457 836.08 37.1142
-10.0492 836.535 37.0872
-12.1687 836.88 37.0611
-14.285 837.082 37.0382
-16.4064 837.142 37.0195
-18.5275 837.067 37.0024
-20.6197 836.864 36.9899
-22.6497 836.514 36.9827
-24.6412 836.052 36.978
-26.6324 835.459 36.9705
-28.5775 834.752 36.9667
-30.485 833.907 36.9615
-32.3265 832.966 36.9532
-34.1332 831.937 36.9441
-35.8162 830.856 36.933
-37.4738 829.633 36.9166
-39.0783 828.341 36.897
-40.6305 826.988 36.8746
-42.0852 825.584 36.8514
-43.5212 824.08 36.8296
-44.9016 822.54 36.8073
-46.2484 820.94 36.7822
-47.5211 819.326 36.7571
-48.7643 817.643 36.7303
-49.9732 815.957 36.7029
-51.1363 814.223 36.674
-52.2501 812.466 36.6409
-53.3394 810.687 36.604
-54.387 808.919 36.5687
-55.4047 807.113 36.5319
-56.3758 805.29 36.4932
-57.3178 803.414 36.4514
-58.2171 801.571 36.4083
-59.0978 799.714 36.361
-59.9589 797.823 36.3116
-60.8022 795.89 36.2566
-61.6016 793.978 36.1965
-62.3613 792.113 36.1399
-63.1242 790.155 36.0856
-63.864 788.184 36.031
-64.579 786.148 35.9734
-65.2495 784.233 35.9182
-65.9157 782.291 35.8656
-66.5417 780.317 35.8155
-67.1539 778.308 35.7675
-67.7527 776.311 35.7173
-68.328 774.351 35.6652
-68.8774 772.425 35.6166
-69.4242 770.407 35.5667
-69.9486 768.411 35.5213
-70.4954 766.375 35.4776
-71.0073 764.365 35.4377
-71.4981 762.348 35.3973
-71.9985 760.322 35.356
-72.4726 758.4 35.3172
-72.9458 756.401 35.278
-73.439 754.342 35.2399
-73.9143 752.29 35.2035
-74.37 750.332 35.1687
-74.8266 748.309 35.1339
-75.2829 746.252 35.1
-75.7171 744.295 35.0697
-76.1763 742.296 35.0395
-76.6412 740.302 35.0138
-77.093 738.267 34.9878
-77.5382 736.21 34.9615
-77.9924 734.16 34.9383
-78.4425 732.128 34.9217
-79.0167 729.606 34.899
-79.4704 727.571 34.8837
-79.9099 725.534 34.8692
-80.3568 723.523 34.8553
-80.8121 721.497 34.8423
-81.2764 719.466 34.8334
-81.7419 717.464 34.8258
-82.2083 715.451 34.8209
-82.6742 713.432 34.8174
-83.1134 711.526 34.8153
-83.5836 709.523 34.8137
-84.0438 707.558 34.8114
-84.5261 705.524 34.8113
-85.0166 703.502 34.8161
-85.5056 701.486 34.8178
-86.0008 699.455 34.8198
-86.501 697.429 34.8291
-87.0033 695.428 34.8426
-87.5124 693.403 34.8554
-88.0065 691.426 34.8659
-88.5095 689.45 34.8782
-89.026 687.481 34.8889
-89.5542 685.485 34.8989
-90.0829 683.503 34.9145
-90.6052 681.575 34.9292
-91.1525 679.629 34.9473
-91.6568 677.735 34.9675
-92.2136 675.722 34.9899
-92.7742 673.767 35.0153
-93.3482 671.765 35.0422
-93.9197 669.761 35.0721
-94.5011 667.816 35.1038
-95.1014 665.814 35.1361
-95.6829 663.84 35.168
-96.2724 661.852 35.2011
-96.8718 659.881 35.2328
-97.4531 657.973 35.2622
-98.0621 656.001 35.2942
-98.6592 654.038 35.3284
-99.2683 652.059 35.3644
-99.8725 650.072 35.4007
-100.468 648.115 35.4352
-101.078 646.148 35.4695
-101.625 644.363 35.4987
-102.204 642.454 35.5283
-102.8 640.518 35.5559
-103.43 638.479 35.5832
-104.061 636.468 35.607
-104.697 634.474 35.6314
-105.317 632.566 35.657
-105.962 630.572 35.6824
-106.601 628.592 35.7076
-107.243 626.6 35.732
-107.878 624.613 35.7569
-108.519 622.669 35.7787
-109.162 620.723 35.8014
-109.795 618.749 35.8234
-110.437 616.814 35.8426
-111.082 614.867 35.8611
-111.69 612.961 35.8779
-112.317 611.048 35.8934
-113.14 608.615 35.9163
-113.783 606.681 35.9336
-114.431 604.705 35.9512
-115.088 602.73 35.966
-115.869 600.364 35.9857
-116.548 598.329 35.9987
-117.171 596.432 36.0077
-117.817 594.516 36.016
-118.479 592.534 36.0221
-119.128 590.595 36.0288
-119.747 588.707 36.0366
-120.394 586.779 36.0449
-121.223 584.306 36.0508
-121.878 582.338 36.0567
-122.52 580.387 36.066
-123.138 578.447 36.081
-123.771 576.503 36.0953
-124.437 574.512 36.1058
-125.117 572.567 36.1134
-125.771 570.602 36.1199
-126.42 568.622 36.1243
-127.085 566.648 36.1273
-127.743 564.667 36.1258
-128.394 562.723 36.124
-129.051 560.778 36.1213
-129.917 558.238 36.1224
-130.484 556.527 36.1247
-131.137 554.6 36.124
-131.803 552.581 36.1199
-132.454 550.605 36.115
-133.109 548.666 36.1111
-133.794 546.591 36.107
-134.455 544.642 36.1028
-135.12 542.651 36.0969
-135.777 540.682 36.0911
-136.439 538.695 36.0861
-137.112 536.721 36.0789
-137.773 534.771 36.0735
-138.424 532.799 36.0699
-139.069 530.864 36.0685
-139.724 528.911 36.0669
-140.366 527.024 36.067
-141.043 525.043 36.0677
-141.698 523.117 36.0672
-142.355 521.139 36.066
-143.017 519.191 36.0639
-143.683 517.221 36.0657
-144.321 515.276 36.0692
-144.983 513.326 36.0712
-145.653 511.373 36.0704
-146.296 509.476 36.0677
-146.949 507.552 36.066
-147.61 505.583 36.0668
-148.3 503.577 36.0678
-148.952 501.62 36.0692
-149.611 499.658 36.0706
-150.279 497.751 36.0712
-150.942 495.783 36.0731
-151.603 493.814 36.0729
-152.229 491.95 36.0732
-152.858 490.12 36.0734
-153.539 488.078 36.0723
-154.198 486.134 36.0712
-154.884 484.105 36.0682
-155.557 482.121 36.0669
-156.223 480.127 36.0649
-156.877 478.21 36.0648
-157.546 476.229 36.0649
-158.222 474.251 36.067
-158.888 472.309 36.0683
-159.569 470.322 36.0671
-160.365 467.97 36.065
-161.043 465.985 36.0649
-161.712 464.016 36.0656
-162.378 462.079 36.0662
-163.005 460.222 36.0662
-163.668 458.285 36.0662
-164.348 456.327 36.0673
-165.027 454.364 36.0679
-165.716 452.375 36.0683
-166.391 450.397 36.0671
-167.063 448.436 36.0637
-167.736 446.49 36.0622
-168.408 444.503 36.062
-169.068 442.554 36.0622
-169.751 440.599 36.0625
-170.415 438.658 36.0636
-171.082 436.698 36.0663
-171.694 434.892 36.0672
-172.367 432.918 36.066
-173.04 430.943 36.0658
-173.678 429.086 36.0625
-174.358 427.109 36.0615
-174.993 425.237 36.0602
-175.687 423.236 36.0612
-176.374 421.214 36.0622
-177.018 419.308 36.0589
-177.696 417.317 36.0581
-178.339 415.426 36.0604
-178.998 413.436 36.0631
-179.672 411.444 36.0651
-180.323 409.549 36.0664
-180.995 407.572 36.0671
-181.665 405.589 36.0704
-182.347 403.602 36.074
-182.986 401.709 36.0762
-183.669 399.724 36.0771
-184.503 397.255 36.0779
-185.163 395.281 36.0791
-185.816 393.316 36.0788
-186.479 391.361 36.0785
-187.146 389.421 36.0782
-187.806 387.458 36.078
-188.471 385.484 36.0773
-189.142 383.517 36.076
-189.858 381.438 36.0749
-190.479 379.635 36.0735
-191.149 377.671 36.0722
-191.797 375.739 36.0704
-192.456 373.787 36.0674
-193.111 371.879 36.0671
-193.761 369.976 36.0676
-194.442 367.995 36.0706
-195.158 365.878 36.0738
-195.787 364.041 36.0753
-196.46 362.079 36.0766
-197.126 360.107 36.0781
-197.838 358.005 36.0796
-198.464 356.197 36.0799
-199.115 354.303 36.0798
-199.815 352.241 36.0808
-200.437 350.415 36.0828
-201.106 348.432 36.0834
-201.785 346.459 36.0832
-202.454 344.514 36.0817
-203.115 342.577 36.0804
-203.743 340.723 36.079
-204.421 338.766 36.0776
-205.086 336.805 36.0783
-205.761 334.839 36.0779
-206.439 332.858 36.0766
-207.093 330.884 36.0758
-207.767 328.92 36.0749
-208.439 326.966 36.0757
-209.097 325.037 36.0771
-209.75 323.094 36.078
-210.422 321.143 36.0782
-211.095 319.184 36.078
-211.769 317.238 36.0804
-212.443 315.283 36.0828
-213.108 313.31 36.0845
-213.763 311.357 36.0858
-214.417 309.437 36.0861
-215.065 307.527 36.0852
-215.728 305.572 36.0856
-216.391 303.612 36.0852
-217.078 301.656 36.0786
-217.762 299.681 36.0699
-218.433 297.724 36.0625
-219.096 295.765 36.0578
-219.756 293.806 36.0547
-220.393 291.886 36.0519
-221.051 289.909 36.0511
-221.703 287.944 36.0511
-222.374 286.021 36.0507
-223.05 284.075 36.0521
-223.715 282.164 36.053
-224.369 280.236 36.0522
-225.033 278.28 36.0523
-225.756 276.164 36.0525
-226.382 274.34 36.0528
-227.033 272.404 36.0534
-227.685 270.46 36.0553
-228.351 268.516 36.0572
-229.065 266.425 36.0575
-229.673 264.617 36.0584
-230.319 262.67 36.0585
-230.965 260.722 36.0566
-231.633 258.758 36.0545
-232.292 256.833 36.0535
-232.955 254.869 36.0522
-233.616 252.944 36.0498
-234.284 251.008 36.0492
-234.95 249.003 36.0495
-235.593 247.071 36.0488
-236.235 245.153 36.0485
-236.888 243.214 36.0492
-237.521 241.34 36.051
-238.195 239.344 36.0508
-238.87 237.352 36.0503
-239.539 235.367 36.0502
-240.182 233.418 36.0523
-240.825 231.473 36.0543
-241.48 229.501 36.0542
-242.14 227.527 36.052
-242.8 225.558 36.0494
-243.451 223.661 36.0463
-244.119 221.67 36.0418
-244.77 219.724 36.0392
-245.389 217.848 36.0385
-246.059 215.831 36.0365
-246.829 213.464 36.0347
-247.479 211.513 36.0327
-248.153 209.514 36.0305
-248.798 207.547 36.0275
-249.446 205.594 36.0246
-250.084 203.638 36.0222
-250.721 201.684 36.0224
-251.365 199.749 36.0223
-252.006 197.799 36.0212
-252.649 195.831 36.0217
-253.298 193.861 36.0251
-253.939 191.902 36.0289
-254.572 189.966 36.028
-255.214 188.001 36.028
-255.861 186.024 36.0254
-256.503 184.078 36.0236
-257.142 182.104 36.022
-257.782 180.157 36.0204
-258.414 178.201 36.0178
-259.037 176.251 36.0165
-259.678 174.287 36.0154
-260.315 172.318 36.0126
-260.967 170.296 36.0092
-261.594 168.364 36.0043
-262.216 166.43 35.9993
-262.849 164.46 35.9935
-263.485 162.485 35.989
-264.115 160.514 35.9855
-264.725 158.595 35.9825
-265.342 156.656 35.9818
-265.974 154.686 35.982
-266.596 152.753 35.9834
-267.23 150.768 35.9848
-267.861 148.794 35.9875
-268.481 146.822 35.9937
-269.083 144.912 36
-269.712 142.953 36.0056
-270.343 140.957 36.0083
-270.96 139.056 36.0097
-271.59 137.068 36.0098
-272.218 135.093 36.0112
-272.821 133.133 36.0142
-273.405 131.224 36.0194
-273.984 129.351 36.0293
-274.6 127.382 36.0377
-275.218 125.434 36.0448
-275.858 123.407 36.0499
-276.474 121.444 36.0534
-277.063 119.523 36.0578
-277.689 117.503 36.0616
-278.304 115.508 36.065
-278.923 113.495 36.0675
-279.537 111.488 36.0707
-280.156 109.504 36.0733
-280.775 107.507 36.0741
-281.37 105.521 36.0715
-281.981 103.534 36.0656
-282.596 101.554 36.0625
-283.213 99.5805 36.0571
-283.812 97.6405 36.0406
-284.419 95.6677 36.0228
-285.026 93.6944 36.0066
-285.627 91.7298 35.9926
-286.244 89.7202 35.9782
-286.867 87.7477 35.9689
-287.486 85.7782 35.9647
-288.08 83.834 35.962
-288.689 81.8475 35.96
-289.301 79.8871 35.9586
-289.897 77.9575 35.9537
-290.492 75.9828 35.9483
-291.101 74.0025 35.9404
-291.711 71.9804 35.9307
-292.325 69.9921 35.915
-292.928 68.0616 35.8993
-293.529 66.0703 35.8856
-294.123 64.1354 35.8723
-294.73 62.1386 35.8607
-295.343 60.1322 35.8509
-295.947 58.149 35.8419
-296.545 56.1612 35.8315
-297.116 54.2576 35.8201
-297.716 52.2986 35.8054
-298.325 50.2963 35.7858
-298.939 48.2868 35.7621
-299.547 46.2844 35.7415
-300.149 44.2912 35.7223
-300.765 42.3084 35.7023
-301.379 40.3345 35.6833
-301.978 38.3704 35.6691
-302.589 36.3767 35.6514
-303.185 34.3904 35.6312
-303.772 32.4053 35.6058
-304.371 30.4165 35.5755
-304.955 28.451 35.5443
-305.58 26.4017 35.5008
-306.18 24.4655 35.4594
-306.79 22.4889 35.426
-307.419 20.5157 35.3897
-308.021 18.539 35.3477
-308.642 16.5306 35.3052
-309.24 14.5736 35.2655
-309.866 12.5825 35.2252
-310.459 10.5899 35.1984
-311.057 8.57331 35.1729
-311.699 6.59639 35.1464
-312.344 4.63743 35.1196
-312.885 2.6195 35.0916
-313.491 0.625011 35.0627
-314.22 -1.35052 35.0319
-314.823 -3.31491 35.0024
-315.386 -5.31094 34.9725
-316.052 -7.26643 34.9404
-316.755 -9.22943 34.9061
-317.358 -11.1817 34.8715
-317.945 -13.2026 34.8348
-318.569 -15.1934 34.7969
-319.187 -17.2203 34.761
-319.782 -19.1663 34.7254
-320.354 -21.0913 34.6905
-320.974 -23.1025 34.6556
-321.585 -25.0968 34.625
-322.181 -27.039 34.5958
-322.799 -29.0092 34.5685
-323.422 -31.039 34.5402
-324.054 -33.0402 34.5112
-324.689 -35.0375 34.4828
-325.322 -37.0259 34.4553
-325.959 -39.0315 34.4268
-326.578 -40.9949 34.3999
-327.215 -42.9529 34.3744
-327.852 -44.8933 34.3502
-328.503 -46.8787 34.327
-329.146 -48.8619 34.3049
-329.774 -50.7972 34.2851
-330.413 -52.8015 34.2644
-331.042 -54.718 34.2441
-331.67 -56.5572 34.2233
-332.348 -58.5611 34.2042
-332.997 -60.5326 34.1865
-333.664 -62.5034 34.1701
-334.316 -64.4288 34.155
-334.961 -66.3571 34.1412
-335.613 -68.3337 34.1285
-336.289 -70.3428 34.1178
-336.976 -72.36 34.1063
-337.637 -74.3396 34.0963
-338.302 -76.3201 34.0871
-338.973 -78.2813 34.0801
-339.643 -80.2515 34.074
-340.305 -82.1949 34.0668
-340.977 -84.1421 34.0613
-341.645 -86.1237 34.0545
-342.316 -88.0787 34.0481
-342.98 -90.0087 34.0422
-343.646 -91.9446 34.04
-344.292 -93.8013 34.0382
-344.961 -95.7175 34.0371
-345.634 -97.6505 34.0365
-346.309 -99.6024 34.0378
-347.012 -101.57 34.0391
-347.717 -103.54 34.0387
-348.401 -105.485 34.0375
-349.078 -107.413 34.0371
-349.736 -109.31 34.0372
-350.397 -111.182 34.0378
-351.101 -113.158 34.0393
-351.804 -115.133 34.0386
-352.504 -117.095 34.0386
-353.177 -118.983 34.0406
-353.872 -120.892 34.0426
-354.577 -122.86 34.0442
-355.275 -124.812 34.0465
-355.987 -126.797 34.0478
-356.657 -128.708 34.0498
-357.353 -130.674 34.052
-358.038 -132.618 34.0552
-358.734 -134.596 34.0574
-359.419 -136.507 34.0587
-360.117 -138.456 34.0594
-360.813 -140.397 34.0598
-361.509 -142.34 34.0613
-362.217 -144.283 34.0635
-362.931 -146.234 34.0629
-363.616 -148.159 34.0645
-364.296 -150.037 34.0665
-365.004 -151.94 34.0673
-365.716 -153.89 34.068
-366.426 -155.832 34.0678
-367.132 -157.776 34.0679
-367.834 -159.726 34.0691
-368.572 -161.697 34.0696
-369.259 -163.549 34.0779
-369.976 -165.476 34.0949
-370.679 -167.415 34.1044
-371.384 -169.321 34.1129
-372.094 -171.229 34.1203
-372.79 -173.104 34.1275
-373.474 -174.943 34.1343
-374.215 -176.948 34.1382
-374.939 -178.878 34.1412
-375.656 -180.859 34.1441
-376.391 -182.853 34.1441
-377.116 -184.843 34.1508
-377.832 -186.786 34.1577
-378.551 -188.72 34.1629
-379.279 -190.685 34.163
-380.002 -192.63 34.1611
-380.733 -194.599 34.1555
-381.45 -196.526 34.1486
-382.161 -198.471 34.1457
-382.896 -200.439 34.1409
-383.624 -202.365 34.1374
-384.343 -204.287 34.1388
-385.061 -206.197 34.1395
-385.774 -208.108 34.1394
-386.499 -210.065 34.1399
-387.224 -212.016 34.1373
-387.931 -213.935 34.1356
-388.843 -216.381 34.1354
-389.561 -218.307 34.1339
-390.313 -220.308 34.1356
-391 -222.173 34.1381
-391.728 -224.198 34.1362
-392.41 -226.076 34.1364
-393.084 -227.908 34.1371
-393.783 -229.859 34.1404
-394.469 -231.812 34.1433
-395.157 -233.768 34.1439
-395.835 -235.767 34.1459
-396.481 -237.683 34.1484
-397.153 -239.678 34.1496
-397.779 -241.67 34.1515
-398.364 -243.609 34.1534
-398.922 -245.508 34.1572
-399.469 -247.484 34.1618
-399.988 -249.518 34.1677
-400.489 -251.505 34.1742
-400.962 -253.599 34.1824
-401.35 -255.564 34.1903
-401.705 -257.587 34.2002
-401.977 -259.62 34.2136
-402.183 -261.775 34.2253
-402.305 -263.794 34.2343
-402.294 -265.84 34.2481
-402.123 -267.936 34.2601
-401.777 -269.991 34.268
-401.252 -271.953 34.2753
-400.526 -273.86 34.2809
-399.556 -275.655 34.2886
-398.383 -277.287 34.3079
-396.892 -278.883 34.3328
-395.268 -280.153 34.357
-392.984 -281.456 34.3868
-390.511 -282.366 34.4269
-388.434 -282.834 34.464
-386.287 -283.088 34.5055
-384.342 -283.144 34.5411
-382.289 -283.047 34.5819
-380.358 -282.848 34.6257
-377.962 -282.471 34.6781
-375.997 -282.065 34.7186
-373.435 -281.521 34.7766
-371.469 -281.126 34.8174
-369.656 -280.783 34.8566
-367.69 -280.437 34.899
-365.703 -280.131 34.9394
-363.634 -279.932 34.9885
-361.634 -279.827 35.0386
-359.573 -279.781 35.0894
-357.492 -279.843 35.1435
-355.524 -280.016 35.1999
-353.492 -280.325 35.2557
-351.531 -280.725 35.311
-349.597 -281.224 35.3709
-347.597 -281.89 35.431
-345.693 -282.633 35.4877
-343.826 -283.488 35.5419
-342.049 -284.427 35.6
-340.507 -285.366 35.6476
-338.814 -286.547 35.6961
-337.182 -287.838 35.7411
-335.621 -289.216 35.7769
-334.168 -290.659 35.8098
-332.749 -292.26 35.8426
-331.503 -293.904 35.877
-330.386 -295.482 35.9075
-329.224 -297.286 35.9331
-328.205 -299.066 35.9563
-327.243 -300.884 35.9776
-326.348 -302.683 35.999
-325.51 -304.552 36.0213
-324.701 -306.53 36.0465
-324.005 -308.311 36.0707
-323.297 -310.242 36.0947
-322.612 -312.236 36.1205
-322.004 -314.137 36.1422
-321.377 -316.188 36.1638
-320.789 -318.178 36.1842
-320.236 -320.15 36.2082
-319.622 -322.534 36.2401
-319.13 -324.521 36.2659
-318.651 -326.529 36.2907
-318.19 -328.492 36.315
-317.73 -330.505 36.3393
-317.296 -332.498 36.3619
-316.737 -335.043 36.3875
-316.289 -337.114 36.4077
-315.872 -339.077 36.426
-315.438 -341.093 36.4442
-315.021 -343.05 36.4595
-314.57 -345.135 36.4741
-314.141 -347.15 36.4866
-313.701 -349.321 36.4968
-313.298 -351.176 36.5023
-312.845 -353.187 36.5085
-312.41 -355.134 36.5127
-311.937 -357.142 36.5156
-311.438 -359.212 36.5203
-310.97 -361.151 36.5222
-310.457 -363.251 36.5223
-309.948 -365.269 36.5221
-309.452 -367.273 36.5201
-308.969 -369.212 36.5156
-308.454 -371.213 36.5104
-307.921 -373.172 36.5049
-307.378 -375.158 36.4959
-306.81 -377.172 36.4835
-306.222 -379.191 36.473
-305.615 -381.209 36.4612
-304.978 -383.299 36.449
-304.401 -385.148 36.4356
-303.785 -387.117 36.4191
-303.133 -389.11 36.4001
-302.461 -391.122 36.3791
-301.798 -393.095 36.3611
-301.121 -395.04 36.3418
-300.445 -396.909 36.3212
-299.732 -398.8 36.299
-298.955 -400.842 36.2752
-298.24 -402.71 36.2532
-297.449 -404.726 36.2298
-296.68 -406.674 36.2079
-295.901 -408.607 36.1845
-295.085 -410.573 36.1601
-294.242 -412.58 36.1354
-293.402 -414.516 36.1126
-292.575 -416.379 36.0903
-291.735 -418.25 36.0669
-290.844 -420.186 36.0441
-289.995 -421.991 36.0201
-289.127 -423.825 35.9961
-288.21 -425.735 35.9775
-287.276 -427.63 35.9577
-286.348 -429.469 35.9378
-285.393 -431.324 35.9189
-284.447 -433.112 35.9014
-283.479 -434.953 35.8834
-282.545 -436.699 35.8631
-281.528 -438.556 35.8386
-280.524 -440.383 35.8165
-279.493 -442.228 35.7894
-278.431 -444.085 35.767
-277.407 -445.837 35.748
-276.333 -447.635 35.7287
-275.249 -449.427 35.7092
-274.18 -451.183 35.6909
-273.09 -452.991 35.6726
-271.989 -454.768 35.6532
-270.865 -456.538 35.6338
-269.735 -458.288 35.6136
-268.548 -460.059 35.591
-267.406 -461.783 35.5695
-266.246 -463.506 35.547
-264.993 -465.322 35.5235
-263.836 -467.01 35.503
-262.596 -468.769 35.481
-261.35 -470.49 35.4589
-260.18 -472.088 35.438
-258.939 -473.754 35.4145
-257.685 -475.437 35.3903
-256.418 -477.085 35.3634
-255.078 -478.787 35.3341
-253.829 -480.368 35.3061
-252.54 -481.968 35.2757
-251.203 -483.633 35.2436
-249.861 -485.285 35.2113
-248.562 -486.87 35.1803
-247.206 -488.51 35.1473
-245.899 -490.069 35.1152
-244.54 -491.681 35.0823
-243.138 -493.323 35.0491
-241.781 -494.833 35.0247
-240.283 -496.427 35.0042
-238.958 -497.935 34.9868
-237.593 -499.508 34.9685
-236.182 -501.089 34.947
-234.8 -502.665 34.9244
-233.377 -504.297 34.8997
-232.001 -505.803 34.8766
-230.585 -507.309 34.8539
-229.222 -508.762 34.8313
-227.807 -510.244 34.8089
-226.374 -511.737 34.7867
-224.907 -513.241 34.7613
-223.39 -514.766 34.7375
-221.883 -516.285 34.7177
-220.35 -517.801 34.701
-218.886 -519.244 34.6862
-217.387 -520.702 34.6659
-215.802 -522.219 34.6451
-214.288 -523.677 34.6275
-212.825 -525.069 34.6143
-211.3 -526.523 34.6013
-209.831 -527.906 34.5906
-208.248 -529.385 34.5813
-206.767 -530.753 34.5751
-205.257 -532.126 34.5699
-203.794 -533.471 34.5627
-202.245 -534.891 34.5546
-200.751 -536.255 34.5482
-199.211 -537.647 34.5428
-197.67 -539.003 34.5394
-196.089 -540.383 34.5353
-194.494 -541.792 34.5341
-192.952 -543.145 34.5328
-191.361 -544.522 34.5346
-189.789 -545.881 34.5392
-188.2 -547.244 34.5423
-186.578 -548.652 34.5452
-185.05 -549.976 34.548
-183.494 -551.32 34.5537
-181.872 -552.704 34.5609
-180.352 -554.003 34.5669
-178.798 -555.339 34.5714
-177.222 -556.665 34.5738
-175.614 -558.005 34.5778
-174.01 -559.343 34.5829
-172.377 -560.701 34.5863
-170.887 -561.941 34.5895
-169.292 -563.26 34.5911
-167.738 -564.553 34.5908
-166.111 -565.897 34.5889
-164.501 -567.211 34.5888
-162.928 -568.481 34.5904
-161.311 -569.788 34.5926
-159.691 -571.108 34.5953
-158.066 -572.428 34.5969
-156.362 -573.803 34.5963
-154.901 -574.956 34.5953
-153.267 -576.262 34.593
-151.602 -577.587 34.591
-150.061 -578.813 34.5895
-148.464 -580.092 34.5874
-146.856 -581.375 34.5871
-145.296 -582.623 34.5854
-143.609 -583.981 34.5784
-142.028 -585.237 34.5732
-140.351 -586.572 34.5685
-138.714 -587.88 34.5642
-137.004 -589.23 34.5613
-135.43 -590.475 34.5615
-133.75 -591.795 34.5639
-132.095 -593.102 34.567
-130.502 -594.37 34.57
-128.898 -595.664 34.5721
-127.285 -596.955 34.5712
-125.604 -598.287 34.5699
-124.053 -599.526 34.5688
-122.372 -600.851 34.5685
-120.705 -602.161 34.5664
-119.079 -603.447 34.5642
-117.407 -604.745 34.5638
-115.669 -606.095 34.5642
-113.946 -607.456 34.5647
-112.34 -608.737 34.5653
-110.741 -609.995 34.5652
-109.126 -611.289 34.5622
-107.52 -612.582 34.5574
-105.884 -613.868 34.5533
-104.314 -615.106 34.5499
-102.695 -616.395 34.5487
-101.083 -617.661 34.5497
-99.4691 -618.922 34.5489
-97.8677 -620.176 34.5469
-96.2874 -621.432 34.5476
-94.6631 -622.71 34.5487
-92.9789 -624.049 34.5482
-91.3223 -625.35 34.5493
-89.7053 -626.626 34.5511
-88.1104 -627.864 34.5508
-86.4427 -629.178 34.5505
-84.7845 -630.496 34.5511
-83.1704 -631.775 34.5525
-81.5365 -633.056 34.5527
-79.9497 -634.289 34.5527
-78.33 -635.578 34.5509
-76.6779 -636.873 34.5486
-75.0314 -638.162 34.5466
-73.4296 -639.412 34.5446
-71.7789 -640.695 34.5427
-70.1548 -641.988 34.5399
-68.5766 -643.245 34.5397
-66.9639 -644.515 34.5405
-65.3357 -645.802 34.5429
-63.7626 -647.036 34.5458
-62.118 -648.31 34.5485
-60.4722 -649.586 34.5505
-58.7949 -650.882 34.5508
-57.1419 -652.175 34.5486
-55.5335 -653.446 34.5464
-53.8977 -654.744 34.5435
-52.2619 -656.022 34.5434
-50.6088 -657.306 34.5433
-48.9759 -658.577 34.543
-47.3453 -659.821 34.5415
-45.7056 -661.072 34.5401
-44.0471 -662.356 34.5392
-42.4001 -663.63 34.5392
-40.7826 -664.869 34.542
-39.1585 -666.113 34.5439
-37.5517 -667.338 34.545
-35.8787 -668.619 34.5456
-34.2582 -669.866 34.545
-32.5318 -671.189 34.5416
-30.9332 -672.413 34.5393
-29.2812 -673.693 34.5388
-27.664 -674.952 34.5375
-26.0019 -676.216 34.5359
-24.3436 -677.491 34.5362
-22.7119 -678.757 34.5355
-21.0662 -680.014 34.5343
-19.4002 -681.267 34.5355
-17.7463 -682.527 34.539
-16.1052 -683.769 34.542
-14.4878 -684.993 34.5452
-12.8667 -686.207 34.5473
-11.2611 -687.424 34.5498
-9.63272 -688.652 34.5537
-7.95357 -689.91 34.5552
-6.27643 -691.169 34.5558
-4.62516 -692.404 34.5565
-2.92135 -693.655 34.5547
-1.22521 -694.905 34.5525
0.454983 -696.132 34.5524
2.11864 -697.366 34.5493
3.78637 -698.592 34.5394
5.47871 -699.832 34.5261
7.1645 -701.027 34.5145
8.83085 -702.233 34.5056
10.5171 -703.454 34.4975
12.1746 -704.686 34.4989
13.8411 -705.954 34.5029
15.5044 -707.176 34.5067
17.2238 -708.37 34.5093
18.9191 -709.558 34.5106
20.5883 -710.797 34.5112
22.2676 -711.992 34.5107
23.9867 -713.161 34.5105
26.1139 -714.642 34.5122
27.8516 -715.857 34.5117
29.5544 -717.066 34.5113
31.2618 -718.235 34.5094
32.9886 -719.403 34.503
34.6365 -720.554 34.4948
36.4017 -721.767 34.4913
38.1154 -722.922 34.4913
39.8373 -724.094 34.4908
41.5118 -725.235 34.4906
43.304 -726.435 34.4928
44.9498 -727.53 34.4935
46.6447 -728.663 34.4922
48.3931 -729.821 34.4914
50.1311 -730.965 34.4908
51.8398 -732.088 34.49
53.621 -733.265 34.4913
55.3609 -734.41 34.4905
57.119 -735.55 34.4942
58.8228 -736.645 34.4939
60.5666 -737.772 34.4935
62.3478 -738.923 34.4908
64.0825 -740.017 34.4891
65.7964 -741.1 34.4904
67.5341 -742.2 34.49
69.3378 -743.349 34.4902
70.8847 -744.331 34.4904
72.6974 -745.455 34.4894
74.4615 -746.543 34.4903
76.2655 -747.655 34.4906
78.0352 -748.733 34.4892
79.791 -749.798 34.4868
81.5796 -750.889 34.4844
83.3257 -751.942 34.4854
85.135 -753.049 34.4856
86.8824 -754.107 34.4847
88.6735 -755.177 34.4837
90.5026 -756.274 34.4834
92.2857 -757.34 34.4825
94.0535 -758.401 34.4793
95.801 -759.438 34.4777
97.6003 -760.503 34.4775
99.3523 -761.538 34.4757
101.145 -762.594 34.477
102.928 -763.645 34.4784
104.734 -764.706 34.4807
106.527 -765.762 34.4812
108.338 -766.823 34.4827
110.108 -767.844 34.4838
111.892 -768.868 34.4832
113.688 -769.893 34.4837
115.517 -770.93 34.4834
117.283 -771.93 34.4836
119.132 -772.969 34.4839
120.934 -773.997 34.4861
122.717 -775.016 34.4878
124.459 -776.009 34.4862
126.225 -777.001 34.4855
128.001 -778.002 34.4849
129.844 -779.016 34.4874
131.706 -780.032 34.4909
133.473 -781.007 34.4916
135.306 -782.019 34.4903
137.156 -783.036 34.4918
138.948 -784.002 34.4932
140.695 -784.949 34.4919
142.576 -785.969 34.4923
144.369 -786.929 34.4926
146.222 -787.922 34.4932
148.072 -788.929 34.4952
149.863 -789.88 34.5
151.698 -790.863 34.5017
153.552 -791.846 34.5065
155.437 -792.863 34.5082
157.177 -793.774 34.509
159.024 -794.743 34.5123
160.848 -795.713 34.5171
162.646 -796.657 34.5201
164.475 -797.627 34.5191
166.376 -798.615 34.5226
168.236 -799.592 34.5275
170.068 -800.549 34.5329
171.902 -801.524 34.5353
173.705 -802.457 34.538
175.549 -803.406 34.5419
177.438 -804.388 34.5458
179.186 -805.297 34.5481
181.048 -806.247 34.5481
182.893 -807.195 34.5479
184.708 -808.121 34.5474
186.613 -809.087 34.551
188.46 -810.04 34.5544
190.269 -810.963 34.5548
192.109 -811.889 34.5588
193.964 -812.84 34.5616
195.805 -813.777 34.5631
197.696 -814.736 34.5676
199.546 -815.673 34.5727
201.397 -816.605 34.5741
203.247 -817.526 34.5782
205.07 -818.448 34.5831
206.924 -819.378 34.5916
208.72 -820.266 34.5933
210.615 -821.217 34.5958
212.317 -822.064 34.5976
214.08 -822.936 34.6015
215.935 -823.852 34.6028
217.793 -824.769 34.6048
219.646 -825.695 34.6119
221.608 -826.663 34.6191
223.523 -827.595 34.6219
225.372 -828.487 34.6276
227.267 -829.393 34.629
229.047 -830.26 34.6274
230.92 -831.173 34.629
232.819 -832.085 34.632
234.615 -832.944 34.6325
236.508 -833.866 34.6303
238.291 -834.719 34.6298
240.27 -835.674 34.6335
241.996 -836.495 34.6342
243.931 -837.384 34.6319
245.758 -838.236 34.6311
247.719 -839.151 34.6316
249.611 -840.031 34.6315
251.412 -840.862 34.6323
253.31 -841.714 34.6342
255.219 -842.596 34.6358
257.106 -843.464 34.6363
259.031 -844.307 34.6364
260.92 -845.15 34.6352
262.804 -846.018 34.6336
264.703 -846.851 34.6315
266.596 -847.672 34.6301
268.438 -848.474 34.6278
270.349 -849.289 34.6223
272.227 -850.08 34.6193
274.189 -850.891 34.6151
276.053 -851.661 34.6137
277.952 -852.438 34.6111
279.784 -853.179 34.6109
281.725 -853.948 34.6095
283.686 -854.71 34.6077
285.656 -855.469 34.6067
287.444 -856.158 34.6063
289.404 -856.886 34.6024
291.407 -857.617 34.5976
293.427 -858.323 34.5923
295.337 -858.974 34.584
297.27 -859.63 34.5761
299.288 -860.291 34.5675
301.298 -860.919 34.5592
303.191 -861.506 34.5524
305.203 -862.09 34.5466
307.2 -862.655 34.5412
309.172 -863.196 34.5331
311.157 -863.714 34.5196
313.134 -864.197 34.5056
315.254 -864.688 34.4913
317.263 -865.141 34.4756
319.337 -865.561 34.4617
321.388 -865.92 34.4475
323.392 -866.245 34.4363
325.465 -866.53 34.4236
327.435 -866.768 34.4084
329.574 -866.984 34.3929
331.672 -867.148 34.3802
333.672 -867.27 34.3704
335.765 -867.363 34.3604
337.849 -867.409 34.3509
340.013 -867.391 34.342
342.034 -867.342 34.3345
344.118 -867.221 34.3302
346.222 -867.054 34.3249
348.282 -866.817 34.3204
350.397 -866.513 34.3198
352.658 -866.138 34.316
354.459 -865.775 34.3118
356.421 -865.345 34.3107
358.537 -864.796 34.3102
360.575 -864.207 34.3112
362.526 -863.574 34.3126
364.492 -862.89 34.3156
366.409 -862.138 34.3189
368.27 -861.336 34.3245
370.199 -860.448 34.3316
372.164 -859.454 34.3423
374.036 -858.444 34.3582
375.811 -857.42 34.3728
377.6 -856.299 34.3884
379.314 -855.147 34.4058
381.038 -853.917 34.4283
382.711 -852.625 34.4491
384.277 -851.344 34.4695
385.862 -849.971 34.491
387.424 -848.516 34.5151
388.965 -847.018 34.5434
390.424 -845.492 34.5715
391.733 -844.018 34.5985
393.112 -842.355 34.6286
394.378 -840.746 34.6558
395.657 -839.006 34.6837
396.851 -837.273 34.7139
397.961 -835.568 34.744
399.04 -833.757 34.7723
400.026 -832.007 34.7993
400.93 -830.29 34.8277
401.833 -828.386 34.8541
402.739 -826.37 34.8839
403.53 -824.442 34.9138
404.293 -822.39 34.9405
404.945 -820.493 34.9667
405.541 -818.489 34.9933
406.223 -815.928 35.0285
406.7 -813.911 35.0595
407.1 -811.831 35.0892
407.413 -809.766 35.1164
407.683 -807.681 35.1403
407.911 -805.609 35.1654
408.079 -803.52 35.1912
408.179 -801.454 35.2166
408.212 -799.353 35.2415
408.187 -797.244 35.2651
408.085 -795.165 35.2869
407.931 -793.065 35.3098
407.704 -790.965 35.3312
407.436 -788.896 35.352
407.109 -786.821 35.3708
406.716 -784.762 35.3863
406.249 -782.729 35.3986
405.742 -780.727 35.4108
405.19 -778.732 35.4225
404.556 -776.722 35.4338
403.902 -774.741 35.4437
403.201 -772.799 35.4555
402.381 -770.866 35.4628
401.504 -768.942 35.4707
400.638 -767.098 35.4787
399.686 -765.243 35.4849
398.647 -763.392 35.4815
397.61 -761.629 35.4784
396.498 -759.83 35.4777
395.374 -758.117 35.4739
394.194 -756.383 35.4707
392.974 -754.681 35.4641
391.739 -753.029 35.462
390.443 -751.397 35.4585
389.117 -749.797 35.4524
387.757 -748.231 35.4485
386.366 -746.707 35.4431
384.966 -745.247 35.4366
383.486 -743.758 35.4317
382.088 -742.414 35.4254
380.506 -740.987 35.4159
378.92 -739.604 35.4078
377.303 -738.252 35.3991
375.666 -736.944 35.3929
374.011 -735.667 35.3869
372.34 -734.446 35.3756
370.648 -733.264 35.3669
368.961 -732.12 35.3571
367.23 -730.959 35.3469
365.483 -729.858 35.3367
363.669 -728.781 35.3242
361.88 -727.754 35.3148
360.056 -726.746 35.307
358.23 -725.777 35.2998
356.431 -724.847 35.2897
354.652 -723.959 35.2793
352.831 -723.076 35.2709
350.889 -722.188 35.262
348.984 -721.35 35.2537
347.053 -720.539 35.2472
345.1 -719.753 35.2405
343.298 -719.042 35.2376
341.362 -718.331 35.235
339.439 -717.643 35.2293
337.414 -716.951 35.2234
335.452 -716.327 35.2161
333.451 -715.7 35.206
331.463 -715.114 35.1954
329.468 -714.546 35.1853
327.52 -714.013 35.1788
325.585 -713.517 35.1709
323.509 -713.013 35.1609
321.491 -712.544 35.1502
319.473 -712.098 35.1385
317.483 -711.682 35.1266
315.593 -711.296 35.1132
313.502 -710.896 35.0969
311.477 -710.532 35.079
308.833 -710.104 35.0554
306.803 -709.785 35.0357
304.714 -709.478 35.0149
302.701 -709.207 34.9932
300.597 -708.946 34.9677
298.107 -708.644 34.936
296.063 -708.412 34.9074
293.472 -708.153 34.8679
291.395 -707.958 34.8393
289.388 -707.78 34.8112
287.343 -707.616 34.7786
285.276 -707.467 34.744
283.293 -707.341 34.71
281.206 -707.216 34.6737
279.071 -707.097 34.6365
276.972 -707.007 34.6003
274.947 -706.918 34.5641
272.81 -706.812 34.5251
270.788 -706.73 34.4884
268.768 -706.647 34.455
266.645 -706.575 34.4213
264.591 -706.51 34.3881
262.507 -706.458 34.3608
260.434 -706.407 34.3363
258.375 -706.363 34.3106
256.287 -706.328 34.2827
254.197 -706.284 34.256
252.184 -706.24 34.2332
250.122 -706.199 34.212
247.971 -706.153 34.1898
245.976 -706.127 34.1664
243.899 -706.109 34.1458
241.805 -706.081 34.1292
239.711 -706.028 34.1095
237.695 -706.002 34.0938
235.633 -705.957 34.0798
233.626 -705.926 34.0637
231.651 -705.909 34.0475
229.571 -705.879 34.0338
227.52 -705.835 34.0211
225.461 -705.795 34.009
223.368 -705.733 33.9971
221.362 -705.694 33.9865
219.245 -705.649 33.9749
217.171 -705.595 33.9652
215.142 -705.536 33.958
212.997 -705.466 33.9501
210.969 -705.379 33.9437
208.826 -705.293 33.9356
206.807 -705.225 33.9287
204.728 -705.14 33.92
202.634 -705.044 33.9102
200.58 -704.929 33.898
198.59 -704.814 33.8867
196.5 -704.692 33.8784
194.481 -704.579 33.8699
192.552 -704.454 33.8603
190.445 -704.301 33.8505
188.304 -704.149 33.8381
186.25 -703.97 33.8232
184.152 -703.778 33.8113
182.083 -703.601 33.8002
179.993 -703.407 33.7892
177.9 -703.207 33.7797
175.965 -703.013 33.769
173.948 -702.799 33.7547
171.795 -702.546 33.7396
169.703 -702.293 33.727
167.823 -702.054 33.7167
165.674 -701.76 33.7036
163.639 -701.474 33.6887
161.622 -701.185 33.6763
159.575 -700.867 33.6628
157.562 -700.552 33.65
155.463 -700.189 33.6379
153.319 -699.829 33.6248
151.385 -699.479 33.6114
149.358 -699.081 33.5965
147.272 -698.673 33.5835
145.155 -698.245 33.5758
143.094 -697.809 33.5685
141.124 -697.366 33.5629
139.163 -696.927 33.5596
137.066 -696.425 33.5543
135.167 -695.965 33.547
133.153 -695.47 33.5455
131.143 -694.964 33.5481
129.189 -694.455 33.5513
127.18 -693.919 33.5558
125.186 -693.366 33.561
123.18 -692.774 33.5642
121.141 -692.181 33.5726
119.157 -691.592 33.5837
117.23 -690.986 33.5931
115.215 -690.349 33.6073
113.329 -689.738 33.6195
111.359 -689.069 33.6264
108.993 -688.254 33.6374
107.049 -687.545 33.6492
105.209 -686.88 33.6579
103.268 -686.15 33.6607
101.334 -685.409 33.6619
99.3987 -684.657 33.6659
97.5098 -683.89 33.6729
95.5831 -683.084 33.6833
93.7231 -682.307 33.6946
91.8294 -681.486 33.7064
89.9668 -680.67 33.7178
88.1098 -679.843 33.7286
86.2489 -678.977 33.7362
84.3708 -678.094 33.74
82.5248 -677.215 33.7416
80.6686 -676.313 33.7435
78.8319 -675.388 33.7438
76.9988 -674.462 33.7437
75.1366 -673.513 33.7447
73.3549 -672.57 33.7463
71.5505 -671.587 33.7486
69.7315 -670.589 33.7505
67.9685 -669.579 33.7503
66.2117 -668.571 33.7481
64.4623 -667.516 33.7441
62.7006 -666.447 33.7399
60.935 -665.355 33.7368
59.2134 -664.254 33.7338
57.4693 -663.121 33.7321
55.7463 -661.99 33.7497
54.1482 -660.901 33.7669
52.3642 -659.685 33.7815
50.6272 -658.464 33.7928
48.9283 -657.236 33.8016
47.3231 -656.047 33.8098
45.6388 -654.791 33.815
44.0105 -653.542 33.8182
42.3989 -652.256 33.8192
40.7828 -650.933 33.8173
39.2229 -649.62 33.8142
37.6324 -648.262 33.81
36.0708 -646.891 33.8061
34.5542 -645.552 33.8022
33.1063 -644.224 33.7972
31.6069 -642.791 33.7893
30.0902 -641.307 33.7805
28.6049 -639.84 33.7705
27.1274 -638.329 33.7593
25.7155 -636.864 33.7477
24.2818 -635.333 33.7361
22.9014 -633.795 33.7224
21.5593 -632.292 33.7116
20.2859 -630.826 33.7036
18.9946 -629.249 33.6947
17.6654 -627.601 33.6874
16.3587 -625.924 33.6822
15.1032 -624.286 33.6823
13.8778 -622.619 33.6808
12.6909 -620.965 33.6786
11.5006 -619.286 33.6787
10.3381 -617.564 33.6766
9.19009 -615.817 33.6749
8.05736 -614.05 33.6769
6.951 -612.27 33.682
5.87985 -610.444 33.6891
4.88524 -608.669 33.6964
3.88117 -606.855 33.7074
2.9285 -605.071 33.7131
1.99977 -603.242 33.7218
1.09506 -601.428 33.729
0.197995 -599.544 33.7394
-0.648517 -597.675 33.7482
-1.47818 -595.848 33.7591
-2.3189 -593.956 33.7746
-3.12846 -592.046 33.7864
-3.90786 -590.143 33.7987
-4.65587 -588.231 33.8101
-5.38175 -586.319 33.8192
-6.07732 -584.396 33.8295
-6.76209 -582.457 33.841
-7.42453 -580.515 33.8527
-8.08179 -578.585 33.8669
-8.69318 -576.631 33.8742
-9.28982 -574.619 33.8652
-9.884 -572.63 33.8618
-10.4265 -570.716 33.8562
-10.969 -568.737 33.8514
-11.5069 -566.741 33.8491
-12.0367 -564.735 33.8487
-12.5616 -562.712 33.8475
-13.0559 -560.732 33.8478
-13.5174 -558.843 33.8473
-13.9907 -556.814 33.8447
-14.446 -554.788 33.8418
-14.9058 -552.713 33.8411
-15.3348 -550.681 33.8405
-15.7415 -548.741 33.8383
-16.1531 -546.757 33.835
-16.5686 -544.683 33.8309
-16.9526 -542.669 33.8265
-17.3381 -540.621 33.821
-17.7008 -538.644 33.8163
-18.0466 -536.571 33.8081
-18.3697 -534.475 33.8021
-18.6685 -532.427 33.8022
-18.9503 -530.367 33.8025
-19.1907 -528.301 33.7992
-19.4041 -526.216 33.7955
-19.577 -524.152 33.7908
-19.6953 -522.062 33.7853
-19.7644 -519.982 33.7774
-19.7893 -517.978 33.766
-19.7338 -515.911 33.7529
-19.6091 -513.876 33.7362
-19.3845 -511.811 33.7186
-19.0788 -509.778 33.699
-18.6873 -507.8 33.6795
-18.1737 -505.799 33.6625
-17.5706 -503.849 33.6513
-16.8237 -501.886 33.6374
-16.0006 -500.051 33.6234
-15.0082 -498.203 33.6095
-13.9236 -496.474 33.6024
-12.7422 -494.851 33.6079
-11.4151 -493.262 33.6224
-10.046 -491.799 33.6401
-8.56457 -490.419 33.6613
-7.04407 -489.172 33.6854
-5.38674 -487.967 33.7009
-3.68301 -486.881 33.711
-1.90048 -485.897 33.7224
-0.0429157 -485.009 33.7344
1.85165 -484.228 33.7417
3.78829 -483.539 33.7483
5.72327 -482.961 33.7523
7.73225 -482.468 33.7552
9.7237 -482.056 33.7559
11.764 -481.721 33.7568
13.7456 -481.469 33.7566
15.8031 -481.256 33.7539
17.7725 -481.111 33.754
19.6981 -481.01 33.7552
21.8262 -480.932 33.7554
23.9317 -480.899 33.7536
25.9954 -480.863 33.75
28.0886 -480.839 33.7457
30.1242 -480.825 33.7436
32.2301 -480.828 33.7414
34.3491 -480.8 33.7397
36.3242 -480.767 33.7348
38.4588 -480.703 33.7298
40.5699 -480.617 33.7268
42.6647 -480.486 33.7255
44.593 -480.335 33.726
46.6894 -480.133 33.7257
48.7556 -479.88 33.728
50.84 -479.579 33.7284
52.889 -479.221 33.7335
54.8044 -478.837 33.7369
56.8657 -478.353 33.7392
58.8764 -477.814 33.7422
60.9028 -477.218 33.7452
62.8791 -476.542 33.7519
64.7384 -475.821 33.7626
66.6648 -474.986 33.7777
68.5032 -474.137 33.798
70.3629 -473.174 33.8228
72.1619 -472.154 33.8504
73.8818 -471.106 33.874
75.6215 -469.97 33.9003
77.2721 -468.766 33.9272
78.8197 -467.572 33.9506
80.345 -466.325 33.9716
81.854 -464.939 33.9903
83.3762 -463.477 34.0021
84.7955 -462.014 34.0158
86.1493 -460.469 34.0283
87.4333 -458.87 34.0336
88.6983 -457.174 34.0282
89.8879 -455.443 34.0159
91.0371 -453.68 34.0029
92.103 -451.888 33.9919
93.0598 -450.11 33.9788
93.9834 -448.244 33.9624
94.8439 -446.348 33.9438
95.6269 -444.435 33.9286
96.3519 -442.478 33.9137
97.0234 -440.5 33.902
97.6077 -438.574 33.8965
98.1485 -436.606 33.8925
98.6513 -434.576 33.89
99.0856 -432.545 33.8957
99.4758 -430.579 33.9032
99.8253 -428.62 33.908
100.14 -426.568 33.9058
100.401 -424.488 33.9037
100.641 -422.452 33.905
100.844 -420.404 33.9063
101.01 -418.344 33.9052
101.138 -416.305 33.9046
101.236 -414.238 33.9048
101.303 -412.165 33.9076
101.347 -410.118 33.9108
101.377 -408.053 33.9113
101.374 -405.987 33.9108
101.352 -403.941 33.9103
101.298 -401.863 33.9103
101.213 -399.792 33.9098
101.074 -397.742 33.91
100.913 -395.699 33.9104
100.71 -393.655 33.912
100.444 -391.599 33.915
100.155 -389.58 33.9195
99.808 -387.553 33.9245
99.4026 -385.524 33.9303
98.9282 -383.503 33.9382
98.4155 -381.511 33.9473
97.8413 -379.53 33.9585
97.186 -377.574 33.9718
96.4646 -375.662 33.9857
95.6694 -373.749 34.0009
94.7928 -371.865 34.0161
93.8848 -370.056 34.0304
92.8892 -368.271 34.0441
91.8212 -366.512 34.0563
90.6928 -364.797 34.0647
89.5403 -363.121 34.0537
88.392 -361.452 33.9571
87.0442 -359.913 33.9206
85.5775 -358.412 33.8977
84.138 -356.951 33.8757
82.63 -355.552 33.8591
81.0464 -354.223 33.8493
79.4508 -352.974 33.8372
77.836 -351.785 33.8234
76.1297 -350.614 33.8089
74.3698 -349.523 33.7931
72.6295 -348.523 33.7716
70.8001 -347.545 33.7489
68.9596 -346.654 33.7312
67.0969 -345.835 33.7139
65.1899 -345.055 33.6987
63.2507 -344.339 33.6865
61.2005 -343.676 33.6767
59.2617 -343.091 33.6667
57.3217 -342.563 33.6585
55.3114 -342.102 33.6527
53.4308 -341.69 33.6506
51.3945 -341.284 33.6518
49.3244 -340.939 33.6508
47.2083 -340.655 33.6553
45.1978 -340.421 33.6596
42.6203 -340.18 33.6655
40.6346 -340.022 33.663
38.5213 -339.895 33.6648
36.466 -339.805 33.6671
34.4943 -339.753 33.6678
32.3977 -339.706 33.6656
30.2788 -339.69 33.6649
28.1852 -339.698 33.6661
26.1226 -339.753 33.6626
24.0404 -339.844 33.6548
21.9686 -339.941 33.6488
19.9797 -340.045 33.6467
17.9464 -340.177 33.6507
15.9005 -340.335 33.6515
14.1848 -340.473 33.6482
12.2383 -340.664 33.6475
10.1986 -340.861 33.645
8.18041 -341.087 33.6444
6.15613 -341.334 33.6454
4.0667 -341.588 33.6446
1.99426 -341.874 33.6447
-0.0958205 -342.169 33.6446
-2.05128 -342.439 33.6461
-4.48868 -342.808 33.6485
-6.52191 -343.123 33.6498
-8.58114 -343.451 33.6507
-10.6501 -343.802 33.6514
-12.7199 -344.151 33.6531
-14.6801 -344.495 33.6553
-16.6376 -344.858 33.6573
-18.4015 -345.182 33.6616
-20.3414 -345.558 33.6601
-22.4521 -345.952 33.6567
-24.5462 -346.361 33.6548
-26.6142 -346.767 33.6551
-28.7117 -347.195 33.6547
-30.6474 -347.607 33.6549
-32.7426 -348.041 33.6565
-34.7724 -348.464 33.6583
-36.783 -348.886 33.6628
-38.8266 -349.337 33.6665
-40.8994 -349.783 33.6688
-42.9347 -350.231 33.6739
-45.0339 -350.686 33.6784
-46.9921 -351.109 33.6843
-49.0226 -351.557 33.6906
-50.9674 -351.983 33.6934
-52.9343 -352.439 33.6959
-54.9332 -352.89 33.7011
-56.9879 -353.359 33.7071
-59.0058 -353.813 33.7131
-60.9292 -354.255 33.7203
-62.8997 -354.726 33.7248
-64.829 -355.168 33.7297
-66.944 -355.661 33.7373
-68.9868 -356.123 33.746
-71.0863 -356.588 33.754
-73.0891 -357.03 33.761
-74.888 -357.444 33.7664
-76.8699 -357.905 33.7687
-78.9023 -358.372 33.7778
-80.8639 -358.813 33.7876
-82.8883 -359.273 33.798
-84.9327 -359.73 33.811
-86.9282 -360.173 33.8265
-88.969 -360.638 33.8436
-90.972 -361.057 33.8595
-93.0324 -361.497 33.8763
-95.007 -361.913 33.8924
-97.0214 -362.339 33.9097
-99.0445 -362.757 33.9277
-101.07 -363.182 33.9463
-103.094 -363.579 33.9653
-105.09 -363.988 33.9858
-107.58 -364.453 34.0117
-109.591 -364.819 34.0337
-111.612 -365.178 34.0562
-113.637 -365.509 34.0781
-115.681 -365.833 34.0999
-117.71 -366.141 34.1216
-119.779 -366.429 34.112
-121.833 -366.702 34.0959
-123.899 -366.978 34.0919
-125.939 -367.227 34.0957
-128.023 -367.458 34.1042
-130.041 -367.674 34.117
-132.084 -367.867 34.1343
-134.68 -368.071 34.1598
-136.688 -368.216 34.1821
-138.759 -368.343 34.2123
-140.821 -368.442 34.24
-142.86 -368.504 34.2658
-144.842 -368.544 34.2931
-146.904 -368.556 34.3224
-148.988 -368.535 34.3516
-151.137 -368.453 34.3776
-153.181 -368.349 34.4135
-155.154 -368.233 34.4415
-157.241 -368.053 34.4655
-159.215 -367.854 34.4901
-161.276 -367.607 34.5139
-163.329 -367.322 34.5389
-165.358 -367.022 34.5633
-167.419 -366.689 34.5859
-169.45 -366.312 34.6068
-171.47 -365.878 34.6234
-173.412 -365.44 34.6363
-175.33 -364.963 34.6428
-177.351 -364.43 34.6492
-179.334 -363.869 34.6496
-181.338 -363.255 34.645
-183.316 -362.616 34.6391
-185.34 -361.923 34.6324
-187.238 -361.217 34.627
-189.135 -360.465 34.6228
-191.043 -359.691 34.6191
-192.99 -358.847 34.619
-194.84 -357.996 34.6211
-196.731 -357.086 34.6256
-198.533 -356.187 34.6327
-200.369 -355.218 34.6446
-202.134 -354.237 34.6606
-203.884 -353.223 34.6782
-205.663 -352.154 34.6963
-207.355 -351.103 34.7144
-208.997 -350.043 34.7351
-210.729 -348.849 34.7531
-212.445 -347.614 34.77
-214.13 -346.373 34.7905
-215.737 -345.137 34.8113
-217.404 -343.782 34.833
-218.928 -342.513 34.8528
-220.491 -341.165 34.8732
-222.032 -339.799 34.889
-223.496 -338.437 34.905
-224.936 -337.054 34.9219
-226.368 -335.613 34.9382
-227.788 -334.144 34.9543
-229.183 -332.628 34.9671
-230.573 -331.09 34.98
-231.922 -329.578 34.9929
-233.257 -328.013 35.0036
-234.526 -326.453 35.0133
-235.836 -324.803 35.0203
-237.101 -323.176 35.0247
-238.337 -321.528 35.0253
-239.543 -319.872 35.0253
-240.842 -318.056 35.0222
-242.005 -316.36 35.0163
-243.175 -314.625 35.0117
-244.284 -312.884 35.0107
-245.354 -311.181 35.0109
-246.414 -309.498 35.0096
-247.488 -307.706 35.0053
-248.482 -306.004 35.0025
-249.513 -304.251 35.0004
-250.529 -302.495 34.9972
-251.548 -300.69 34.9933
-252.572 -298.853 34.9898
-253.631 -296.968 34.9869
-254.623 -295.184 34.9843
-255.608 -293.353 34.9816
-256.587 -291.531 34.9776
-257.554 -289.764 34.9752
-258.526 -287.954 34.9742
-259.493 -286.118 34.9687
-260.434 -284.343 34.9647
-261.372 -282.554 34.9623
-262.558 -280.311 34.9568
-263.46 -278.606 34.9489
-264.399 -276.798 34.943
-265.348 -274.967 34.9367
-266.319 -273.118 34.9338
-267.294 -271.267 34.9334
-268.29 -269.379 34.9307
-269.259 -267.505 34.9266
-270.203 -265.681 34.9207
-271.18 -263.805 34.9165
-272.123 -261.967 34.9095
-273.085 -260.102 34.8996
-274.039 -258.279 34.8852
-274.966 -256.51 34.8719
-275.91 -254.703 34.8609
-276.852 -252.897 34.8492
-277.833 -251.012 34.8379
-278.763 -249.206 34.8254
-279.722 -247.36 34.8141
-280.685 -245.523 34.8026
-281.573 -243.763 34.787
-282.496 -241.968 34.7724

